Analog Realization and Measurement of a Forced Aliev-Panfilov Excitable Oscillator

A single resistor moves a discrete analog realization of the forced Aliev-Panfilov excitable oscillator from a chaotic operating point of the model to a regular one. In this model a rate parameter multiplies the complete right-hand side of the excitation equation, forcing term included. The input resistor of the excitation integrator sets that parameter, so no state, delay element, or controller is added. Sampled waveforms were recorded at two resistor values, with two independent runs each. The measured excitation excursion agrees with numerical integration to within three percent at the baseline setting and five percent at the rate-controlled setting. Between the two settings the excitation excursion contracts by a factor of thirteen. At the rate-controlled setting the recovery excursion exceeds prediction by a factor of eight. This excess traces to a displaced operating point on the state-dependent recovery rate. Thermal drift in the multiplier chain and leakage at the high-impedance recovery-rate divider could each produce it, and the present data do not separate them. A tested bipolar input stage strongly loads that divider, a constraint absent from the ideal equations. The divider, not the sub-hertz signal bandwidth, sets the amplifier input-stage requirement.

==> Data/gamma_0_run1.csv <==
x-axis,1,2
second,Volt,Volt
-200.00000E+00,+2.84328E+00,+3.95270E+00
-199.96875E+00,+2.88348E+00,+3.95270E+00
-199.93750E+00,+2.92368E+00,+3.98728E+00
-199.90625E+00,+2.96388E+00,+3.98728E+00
-199.87500E+00,+3.00408E+00,+3.98728E+00
-199.84375E+00,+3.04428E+00,+4.02185E+00
-199.81250E+00,+3.04428E+00,+4.02185E+00
-199.78125E+00,+3.08448E+00,+4.05642E+00
-199.75000E+00,+3.12469E+00,+4.09100E+00
-199.71875E+00,+3.12469E+00,+4.05642E+00
-199.68750E+00,+3.20509E+00,+4.09100E+00
-199.65625E+00,+3.24529E+00,+4.09100E+00
-199.62500E+00,+3.28549E+00,+4.09100E+00
-199.59375E+00,+3.28549E+00,+4.12557E+00
-199.56250E+00,+3.28549E+00,+4.16014E+00
-199.53125E+00,+3.32569E+00,+4.12557E+00
-199.50000E+00,+3.32569E+00,+4.16014E+00
-199.46875E+00,+3.32569E+00,+4.16014E+00
-199.43750E+00,+3.36589E+00,+4.19471E+00
-199.40625E+00,+3.36589E+00,+4.19471E+00
-199.37500E+00,+3.36589E+00,+4.19471E+00
-199.34375E+00,+3.36589E+00,+4.22929E+00
-199.31250E+00,+3.36589E+00,+4.22929E+00
-199.28125E+00,+3.36589E+00,+4.22929E+00
-199.25000E+00,+3.36589E+00,+4.22929E+00
-199.21875E+00,+3.36589E+00,+4.22929E+00
-199.18750E+00,+3.36589E+00,+4.22929E+00
-199.15625E+00,+3.36589E+00,+4.26386E+00
-199.12500E+00,+3.36589E+00,+4.26386E+00
-199.09375E+00,+3.32569E+00,+4.26386E+00
-199.06250E+00,+3.28549E+00,+4.26386E+00
-199.03125E+00,+3.24529E+00,+4.29843E+00
-199.00000E+00,+3.20509E+00,+4.29843E+00
-198.96875E+00,+3.20509E+00,+4.29843E+00
-198.93750E+00,+3.16489E+00,+4.29843E+00
-198.90625E+00,+3.12469E+00,+4.33301E+00
-198.87500E+00,+3.08448E+00,+4.29843E+00
-198.84375E+00,+3.04428E+00,+4.33301E+00
-198.81250E+00,+3.00408E+00,+4.33301E+00
-198.78125E+00,+2.92368E+00,+4.36758E+00
-198.75000E+00,+2.88348E+00,+4.36758E+00
-198.71875E+00,+2.84328E+00,+4.36758E+00
-198.68750E+00,+2.80308E+00,+4.40215E+00
-198.65625E+00,+2.68247E+00,+4.40215E+00
-198.62500E+00,+2.60207E+00,+4.40215E+00
-198.59375E+00,+2.56187E+00,+4.40215E+00
-198.56250E+00,+2.48147E+00,+4.43673E+00
-198.53125E+00,+2.44127E+00,+4.43673E+00
-198.50000E+00,+2.36087E+00,+4.43673E+00
-198.46875E+00,+2.28046E+00,+4.47130E+00
-198.43750E+00,+2.24026E+00,+4.43673E+00
-198.40625E+00,+2.11966E+00,+4.47130E+00
-198.37500E+00,+1.99906E+00,+4.50587E+00
-198.34375E+00,+1.91866E+00,+4.50587E+00
-198.31250E+00,+1.83825E+00,+4.50587E+00
-198.28125E+00,+1.75785E+00,+4.50587E+00
-198.25000E+00,+1.59705E+00,+4.50587E+00
-198.21875E+00,+1.55685E+00,+4.47130E+00
-198.18750E+00,+1.39604E+00,+4.47130E+00
-198.15625E+00,+1.35584E+00,+4.47130E+00
-198.12500E+00,+1.23524E+00,+4.47130E+00
-198.09375E+00,+1.15484E+00,+4.40215E+00
-198.06250E+00,+1.03423E+00,+4.40215E+00
-198.03125E+00,+873.43E-03,+4.33301E+00
-198.00000E+00,+833.23E-03,+4.29843E+00
-197.96875E+00,+752.83E-03,+4.26386E+00
-197.93750E+00,+672.42E-03,+4.19471E+00
-197.90625E+00,+592.02E-03,+4.16014E+00
-197.87500E+00,+471.42E-03,+4.09100E+00
-197.84375E+00,+391.02E-03,+4.02185E+00
-197.81250E+00,+310.62E-03,+3.95270E+00
-197.78125E+00,+230.21E-03,+3.88356E+00
-197.75000E+00,+190.01E-03,+3.81441E+00
-197.71875E+00,+149.81E-03,+3.77984E+00
-197.68750E+00,+69.41E-03,+3.67612E+00
-197.65625E+00,+29.21E-03,+3.57240E+00
-197.62500E+00,+29.21E-03,+3.50326E+00
-197.59375E+00,-51.19E-03,+3.39954E+00
-197.56250E+00,-131.60E-03,+3.33039E+00
-197.53125E+00,-91.39E-03,+3.19210E+00
-197.50000E+00,-131.60E-03,+3.12296E+00
-197.46875E+00,-171.80E-03,+3.01924E+00
-197.43750E+00,-171.80E-03,+2.91552E+00
-197.40625E+00,-212.00E-03,+2.88095E+00
-197.37500E+00,-212.00E-03,+2.77723E+00
-197.34375E+00,-212.00E-03,+2.70808E+00
-197.31250E+00,-212.00E-03,+2.60436E+00
-197.28125E+00,-212.00E-03,+2.56979E+00
-197.25000E+00,-212.00E-03,+2.46607E+00
-197.21875E+00,-212.00E-03,+2.36235E+00
-197.18750E+00,-212.00E-03,+2.32778E+00
-197.15625E+00,-171.80E-03,+2.25863E+00
-197.12500E+00,-212.00E-03,+2.22406E+00
-197.09375E+00,-171.80E-03,+2.15492E+00
-197.06250E+00,-131.60E-03,+2.08577E+00
-197.03125E+00,-131.60E-03,+1.98205E+00
-197.00000E+00,-131.60E-03,+1.94748E+00
-196.96875E+00,-91.39E-03,+1.91291E+00
-196.93750E+00,-51.19E-03,+1.87833E+00
-196.90625E+00,-51.19E-03,+1.84376E+00
-196.87500E+00,-10.99E-03,+1.80919E+00
-196.84375E+00,-10.99E-03,+1.77461E+00
-196.81250E+00,+29.21E-03,+1.74004E+00
-196.78125E+00,+69.41E-03,+1.74004E+00
-196.75000E+00,+109.61E-03,+1.70547E+00
-196.71875E+00,+190.01E-03,+1.70547E+00
-196.68750E+00,+190.01E-03,+1.70547E+00
-196.65625E+00,+190.01E-03,+1.67090E+00
-196.62500E+00,+230.21E-03,+1.67090E+00
-196.59375E+00,+310.62E-03,+1.67090E+00
-196.56250E+00,+350.82E-03,+1.63632E+00
-196.53125E+00,+350.82E-03,+1.67090E+00
-196.50000E+00,+431.22E-03,+1.63632E+00
-196.46875E+00,+471.42E-03,+1.63632E+00
-196.43750E+00,+471.42E-03,+1.63632E+00
-196.40625E+00,+551.82E-03,+1.67090E+00
-196.37500E+00,+632.22E-03,+1.63632E+00
-196.34375E+00,+632.22E-03,+1.67090E+00
-196.31250E+00,+712.63E-03,+1.67090E+00
-196.28125E+00,+712.63E-03,+1.70547E+00
-196.25000E+00,+793.03E-03,+1.70547E+00
-196.21875E+00,+873.43E-03,+1.77461E+00
-196.18750E+00,+913.63E-03,+1.77461E+00
-196.15625E+00,+994.03E-03,+1.77461E+00
-196.12500E+00,+1.03423E+00,+1.80919E+00
-196.09375E+00,+1.07443E+00,+1.80919E+00
-196.06250E+00,+1.15484E+00,+1.84376E+00
-196.03125E+00,+1.15484E+00,+1.84376E+00
-196.00000E+00,+1.23524E+00,+1.87833E+00
-195.96875E+00,+1.31564E+00,+1.91291E+00
-195.93750E+00,+1.35584E+00,+1.91291E+00
-195.90625E+00,+1.39604E+00,+1.98205E+00
-195.87500E+00,+1.43624E+00,+1.98205E+00
-195.84375E+00,+1.51665E+00,+2.01662E+00
-195.81250E+00,+1.55685E+00,+2.01662E+00
-195.78125E+00,+1.63725E+00,+2.05120E+00
-195.75000E+00,+1.67745E+00,+2.12034E+00
-195.71875E+00,+1.71765E+00,+2.12034E+00
-195.68750E+00,+1.79805E+00,+2.15492E+00
-195.65625E+00,+1.83825E+00,+2.18949E+00
-195.62500E+00,+1.87845E+00,+2.22406E+00
-195.59375E+00,+1.95886E+00,+2.25863E+00
-195.56250E+00,+1.99906E+00,+2.25863E+00
-195.53125E+00,+2.03926E+00,+2.29321E+00
-195.50000E+00,+2.07946E+00,+2.32778E+00
-195.46875E+00,+2.11966E+00,+2.36235E+00
-195.43750E+00,+2.15986E+00,+2.39693E+00
-195.40625E+00,+2.20006E+00,+2.39693E+00
-195.37500E+00,+2.20006E+00,+2.43150E+00
-195.34375E+00,+2.24026E+00,+2.50064E+00
-195.31250E+00,+2.28046E+00,+2.50064E+00
-195.28125E+00,+2.28046E+00,+2.53522E+00
-195.25000E+00,+2.32067E+00,+2.56979E+00
-195.21875E+00,+2.36087E+00,+2.60436E+00
-195.18750E+00,+2.36087E+00,+2.63894E+00
-195.15625E+00,+2.36087E+00,+2.67351E+00
-195.12500E+00,+2.36087E+00,+2.70808E+00
-195.09375E+00,+2.36087E+00,+2.70808E+00
-195.06250E+00,+2.32067E+00,+2.77723E+00
-195.03125E+00,+2.36087E+00,+2.77723E+00
-195.00000E+00,+2.32067E+00,+2.77723E+00
-194.96875E+00,+2.28046E+00,+2.81180E+00
-194.93750E+00,+2.28046E+00,+2.88095E+00
-194.90625E+00,+2.20006E+00,+2.88095E+00
-194.87500E+00,+2.20006E+00,+2.91552E+00
-194.84375E+00,+2.15986E+00,+2.98466E+00
-194.81250E+00,+2.07946E+00,+2.98466E+00
-194.78125E+00,+2.07946E+00,+3.01924E+00
-194.75000E+00,+1.99906E+00,+3.05381E+00
-194.71875E+00,+1.95886E+00,+3.08838E+00
-194.68750E+00,+1.87845E+00,+3.12296E+00
-194.65625E+00,+1.83825E+00,+3.12296E+00
-194.62500E+00,+1.75785E+00,+3.15753E+00
-194.59375E+00,+1.63725E+00,+3.15753E+00
-194.56250E+00,+1.59705E+00,+3.19210E+00
-194.53125E+00,+1.51665E+00,+3.22667E+00
-194.50000E+00,+1.43624E+00,+3.22667E+00
-194.46875E+00,+1.35584E+00,+3.22667E+00
-194.43750E+00,+1.27544E+00,+3.22667E+00
-194.40625E+00,+1.11464E+00,+3.26125E+00
-194.37500E+00,+1.07443E+00,+3.26125E+00
-194.34375E+00,+953.83E-03,+3.26125E+00
-194.31250E+00,+913.63E-03,+3.22667E+00
-194.28125E+00,+793.03E-03,+3.26125E+00
-194.25000E+00,+712.63E-03,+3.22667E+00
-194.21875E+00,+632.22E-03,+3.22667E+00
-194.18750E+00,+592.02E-03,+3.19210E+00
-194.15625E+00,+431.22E-03,+3.15753E+00
-194.12500E+00,+431.22E-03,+3.12296E+00
-194.09375E+00,+350.82E-03,+3.08838E+00
-194.06250E+00,+310.62E-03,+3.05381E+00
-194.03125E+00,+230.21E-03,+2.98466E+00
-194.00000E+00,+190.01E-03,+2.91552E+00
-193.96875E+00,+149.81E-03,+2.84637E+00
-193.93750E+00,+109.61E-03,+2.81180E+00
-193.90625E+00,+69.41E-03,+2.74265E+00
-193.87500E+00,+29.21E-03,+2.70808E+00
-193.84375E+00,+29.21E-03,+2.60436E+00
-193.81250E+00,-10.99E-03,+2.53522E+00
-193.78125E+00,-10.99E-03,+2.53522E+00
-193.75000E+00,-51.19E-03,+2.46607E+00
-193.71875E+00,-51.19E-03,+2.39693E+00
-193.68750E+00,-51.19E-03,+2.32778E+00
-193.65625E+00,-51.19E-03,+2.32778E+00
-193.62500E+00,-51.19E-03,+2.22406E+00
-193.59375E+00,-51.19E-03,+2.15492E+00
-193.56250E+00,-51.19E-03,+2.12034E+00
-193.53125E+00,-51.19E-03,+2.08577E+00
-193.50000E+00,-10.99E-03,+2.05120E+00
-193.46875E+00,-10.99E-03,+1.98205E+00
-193.43750E+00,+29.21E-03,+1.98205E+00
-193.40625E+00,+69.41E-03,+1.94748E+00
-193.37500E+00,+69.41E-03,+1.91291E+00
-193.34375E+00,+69.41E-03,+1.87833E+00
-193.31250E+00,+109.61E-03,+1.84376E+00
-193.28125E+00,+149.81E-03,+1.80919E+00
-193.25000E+00,+190.01E-03,+1.80919E+00
-193.21875E+00,+190.01E-03,+1.80919E+00
-193.18750E+00,+270.41E-03,+1.80919E+00
-193.15625E+00,+270.41E-03,+1.77461E+00
-193.12500E+00,+310.62E-03,+1.77461E+00
-193.09375E+00,+350.82E-03,+1.80919E+00
-193.06250E+00,+391.02E-03,+1.77461E+00
-193.03125E+00,+431.22E-03,+1.74004E+00
-193.00000E+00,+511.62E-03,+1.77461E+00
-192.96875E+00,+511.62E-03,+1.74004E+00
-192.93750E+00,+592.02E-03,+1.77461E+00
-192.90625E+00,+672.42E-03,+1.77461E+00
-192.87500E+00,+672.42E-03,+1.77461E+00
-192.84375E+00,+712.63E-03,+1.80919E+00
-192.81250E+00,+793.03E-03,+1.80919E+00
-192.78125E+00,+833.23E-03,+1.80919E+00
-192.75000E+00,+833.23E-03,+1.80919E+00
-192.71875E+00,+913.63E-03,+1.84376E+00
-192.68750E+00,+953.83E-03,+1.87833E+00
-192.65625E+00,+994.03E-03,+1.87833E+00
-192.62500E+00,+1.07443E+00,+1.91291E+00
-192.59375E+00,+1.15484E+00,+1.94748E+00
-192.56250E+00,+1.19504E+00,+1.98205E+00
-192.53125E+00,+1.19504E+00,+2.01662E+00
-192.50000E+00,+1.27544E+00,+1.98205E+00
-192.46875E+00,+1.31564E+00,+2.01662E+00
-192.43750E+00,+1.39604E+00,+2.08577E+00
-192.40625E+00,+1.47644E+00,+2.12034E+00
-192.37500E+00,+1.51665E+00,+2.12034E+00
-192.34375E+00,+1.55685E+00,+2.15492E+00
-192.31250E+00,+1.59705E+00,+2.15492E+00
-192.28125E+00,+1.71765E+00,+2.22406E+00
-192.25000E+00,+1.71765E+00,+2.22406E+00
-192.21875E+00,+1.79805E+00,+2.25863E+00
-192.18750E+00,+1.79805E+00,+2.29321E+00
-192.15625E+00,+1.87845E+00,+2.32778E+00
-192.12500E+00,+1.91866E+00,+2.32778E+00
-192.09375E+00,+1.99906E+00,+2.39693E+00
-192.06250E+00,+1.99906E+00,+2.43150E+00
-192.03125E+00,+2.07946E+00,+2.43150E+00
-192.00000E+00,+2.07946E+00,+2.46607E+00
-191.96875E+00,+2.11966E+00,+2.50064E+00
-191.93750E+00,+2.15986E+00,+2.50064E+00
-191.90625E+00,+2.24026E+00,+2.56979E+00
-191.87500E+00,+2.20006E+00,+2.56979E+00
-191.84375E+00,+2.28046E+00,+2.63894E+00
-191.81250E+00,+2.28046E+00,+2.63894E+00
-191.78125E+00,+2.32067E+00,+2.70808E+00
-191.75000E+00,+2.32067E+00,+2.70808E+00
-191.71875E+00,+2.32067E+00,+2.77723E+00
-191.68750E+00,+2.32067E+00,+2.77723E+00
-191.65625E+00,+2.32067E+00,+2.81180E+00
-191.62500E+00,+2.28046E+00,+2.84637E+00
-191.59375E+00,+2.28046E+00,+2.88095E+00
-191.56250E+00,+2.28046E+00,+2.91552E+00
-191.53125E+00,+2.28046E+00,+2.91552E+00
-191.50000E+00,+2.24026E+00,+2.95009E+00
-191.46875E+00,+2.15986E+00,+3.01924E+00
-191.43750E+00,+2.15986E+00,+3.01924E+00
-191.40625E+00,+2.15986E+00,+3.05381E+00
-191.37500E+00,+2.07946E+00,+3.05381E+00
-191.34375E+00,+2.03926E+00,+3.12296E+00
-191.31250E+00,+1.99906E+00,+3.12296E+00
-191.28125E+00,+1.87845E+00,+3.15753E+00
-191.25000E+00,+1.87845E+00,+3.19210E+00
-191.21875E+00,+1.75785E+00,+3.19210E+00
-191.18750E+00,+1.75785E+00,+3.22667E+00
-191.15625E+00,+1.63725E+00,+3.22667E+00
-191.12500E+00,+1.55685E+00,+3.26125E+00
-191.09375E+00,+1.43624E+00,+3.26125E+00
-191.06250E+00,+1.35584E+00,+3.29582E+00
-191.03125E+00,+1.27544E+00,+3.29582E+00
-191.00000E+00,+1.23524E+00,+3.33039E+00
-190.96875E+00,+1.11464E+00,+3.29582E+00
-190.93750E+00,+1.03423E+00,+3.29582E+00
-190.90625E+00,+953.83E-03,+3.29582E+00
-190.87500E+00,+873.43E-03,+3.29582E+00
-190.84375E+00,+752.83E-03,+3.29582E+00
-190.81250E+00,+752.83E-03,+3.26125E+00
-190.78125E+00,+592.02E-03,+3.22667E+00
-190.75000E+00,+511.62E-03,+3.19210E+00
-190.71875E+00,+471.42E-03,+3.15753E+00
-190.68750E+00,+391.02E-03,+3.15753E+00
-190.65625E+00,+310.62E-03,+3.08838E+00
-190.62500E+00,+230.21E-03,+3.05381E+00
-190.59375E+00,+190.01E-03,+3.01924E+00
-190.56250E+00,+149.81E-03,+2.91552E+00
-190.53125E+00,+109.61E-03,+2.88095E+00
-190.50000E+00,+29.21E-03,+2.81180E+00
-190.46875E+00,+29.21E-03,+2.74265E+00
-190.43750E+00,-51.19E-03,+2.67351E+00
-190.40625E+00,-51.19E-03,+2.60436E+00
-190.37500E+00,-91.39E-03,+2.53522E+00
-190.34375E+00,-91.39E-03,+2.46607E+00
-190.31250E+00,-91.39E-03,+2.39693E+00
-190.28125E+00,-131.60E-03,+2.36235E+00
-190.25000E+00,-91.39E-03,+2.32778E+00
-190.21875E+00,-131.60E-03,+2.22406E+00
-190.18750E+00,-91.39E-03,+2.15492E+00
-190.15625E+00,-131.60E-03,+2.12034E+00
-190.12500E+00,-91.39E-03,+2.08577E+00
-190.09375E+00,-91.39E-03,+2.01662E+00
-190.06250E+00,-51.19E-03,+1.94748E+00
-190.03125E+00,-91.39E-03,+1.87833E+00
-190.00000E+00,-51.19E-03,+1.87833E+00
-189.96875E+00,-10.99E-03,+1.84376E+00
-189.93750E+00,-10.99E-03,+1.77461E+00
-189.90625E+00,+29.21E-03,+1.77461E+00
-189.87500E+00,+29.21E-03,+1.74004E+00
-189.84375E+00,+69.41E-03,+1.74004E+00
-189.81250E+00,+69.41E-03,+1.67090E+00
-189.78125E+00,+149.81E-03,+1.70547E+00
-189.75000E+00,+190.01E-03,+1.67090E+00
-189.71875E+00,+190.01E-03,+1.67090E+00
-189.68750E+00,+230.21E-03,+1.63632E+00
-189.65625E+00,+270.41E-03,+1.63632E+00
-189.62500E+00,+310.62E-03,+1.63632E+00
-189.59375E+00,+350.82E-03,+1.63632E+00
-189.56250E+00,+350.82E-03,+1.63632E+00
-189.53125E+00,+431.22E-03,+1.63632E+00
-189.50000E+00,+471.42E-03,+1.63632E+00
-189.46875E+00,+511.62E-03,+1.63632E+00
-189.43750E+00,+592.02E-03,+1.63632E+00
-189.40625E+00,+632.22E-03,+1.67090E+00
-189.37500E+00,+672.42E-03,+1.70547E+00
-189.34375E+00,+712.63E-03,+1.70547E+00
-189.31250E+00,+752.83E-03,+1.70547E+00
-189.28125E+00,+833.23E-03,+1.70547E+00
-189.25000E+00,+873.43E-03,+1.74004E+00
-189.21875E+00,+913.63E-03,+1.74004E+00
-189.18750E+00,+953.83E-03,+1.77461E+00
-189.15625E+00,+994.03E-03,+1.80919E+00
-189.12500E+00,+1.11464E+00,+1.84376E+00
-189.09375E+00,+1.15484E+00,+1.84376E+00
-189.06250E+00,+1.19504E+00,+1.87833E+00
-189.03125E+00,+1.23524E+00,+1.87833E+00
-189.00000E+00,+1.31564E+00,+1.91291E+00
-188.96875E+00,+1.35584E+00,+1.94748E+00
-188.93750E+00,+1.39604E+00,+1.94748E+00
-188.90625E+00,+1.51665E+00,+1.98205E+00
-188.87500E+00,+1.55685E+00,+2.01662E+00
-188.84375E+00,+1.59705E+00,+2.01662E+00
-188.81250E+00,+1.67745E+00,+2.08577E+00
-188.78125E+00,+1.75785E+00,+2.08577E+00
-188.75000E+00,+1.79805E+00,+2.12034E+00
-188.71875E+00,+1.87845E+00,+2.12034E+00
-188.68750E+00,+1.91866E+00,+2.18949E+00
-188.65625E+00,+1.95886E+00,+2.22406E+00
-188.62500E+00,+1.99906E+00,+2.25863E+00
-188.59375E+00,+2.03926E+00,+2.25863E+00
-188.56250E+00,+2.11966E+00,+2.36235E+00
-188.53125E+00,+2.11966E+00,+2.32778E+00
-188.50000E+00,+2.15986E+00,+2.36235E+00
-188.46875E+00,+2.28046E+00,+2.36235E+00
-188.43750E+00,+2.32067E+00,+2.43150E+00
-188.40625E+00,+2.36087E+00,+2.46607E+00
-188.37500E+00,+2.40107E+00,+2.46607E+00
-188.34375E+00,+2.40107E+00,+2.53522E+00
-188.31250E+00,+2.44127E+00,+2.53522E+00
-188.28125E+00,+2.44127E+00,+2.56979E+00
-188.25000E+00,+2.48147E+00,+2.63894E+00
-188.21875E+00,+2.48147E+00,+2.63894E+00
-188.18750E+00,+2.48147E+00,+2.67351E+00
-188.15625E+00,+2.52167E+00,+2.70808E+00
-188.12500E+00,+2.52167E+00,+2.70808E+00
-188.09375E+00,+2.52167E+00,+2.74265E+00
-188.06250E+00,+2.48147E+00,+2.77723E+00
-188.03125E+00,+2.48147E+00,+2.81180E+00
-188.00000E+00,+2.48147E+00,+2.84637E+00
-187.96875E+00,+2.44127E+00,+2.88095E+00
-187.93750E+00,+2.44127E+00,+2.91552E+00
-187.90625E+00,+2.36087E+00,+2.91552E+00
-187.87500E+00,+2.40107E+00,+2.95009E+00
-187.84375E+00,+2.32067E+00,+2.98466E+00
-187.81250E+00,+2.28046E+00,+3.01924E+00
-187.78125E+00,+2.24026E+00,+3.05381E+00
-187.75000E+00,+2.15986E+00,+3.08838E+00
-187.71875E+00,+2.11966E+00,+3.08838E+00
-187.68750E+00,+2.03926E+00,+3.12296E+00
-187.65625E+00,+1.95886E+00,+3.12296E+00
-187.62500E+00,+1.91866E+00,+3.19210E+00
-187.59375E+00,+1.83825E+00,+3.19210E+00
-187.56250E+00,+1.71765E+00,+3.22667E+00
-187.53125E+00,+1.63725E+00,+3.26125E+00
-187.50000E+00,+1.63725E+00,+3.29582E+00
-187.46875E+00,+1.55685E+00,+3.26125E+00
-187.43750E+00,+1.43624E+00,+3.29582E+00
-187.40625E+00,+1.35584E+00,+3.33039E+00
-187.37500E+00,+1.27544E+00,+3.33039E+00
-187.34375E+00,+1.19504E+00,+3.33039E+00
-187.31250E+00,+1.11464E+00,+3.33039E+00
-187.28125E+00,+994.03E-03,+3.33039E+00
-187.25000E+00,+994.03E-03,+3.33039E+00
-187.21875E+00,+833.23E-03,+3.33039E+00
-187.18750E+00,+752.83E-03,+3.29582E+00
-187.15625E+00,+712.63E-03,+3.26125E+00
-187.12500E+00,+632.22E-03,+3.26125E+00
-187.09375E+00,+511.62E-03,+3.22667E+00
-187.06250E+00,+471.42E-03,+3.19210E+00
-187.03125E+00,+471.42E-03,+3.15753E+00
-187.00000E+00,+350.82E-03,+3.08838E+00
-186.96875E+00,+310.62E-03,+3.05381E+00
-186.93750E+00,+270.41E-03,+3.01924E+00
-186.90625E+00,+190.01E-03,+2.95009E+00
-186.87500E+00,+190.01E-03,+2.91552E+00
-186.84375E+00,+149.81E-03,+2.84637E+00
-186.81250E+00,+109.61E-03,+2.77723E+00
-186.78125E+00,+109.61E-03,+2.74265E+00
-186.75000E+00,+109.61E-03,+2.67351E+00
-186.71875E+00,+29.21E-03,+2.67351E+00
-186.68750E+00,+29.21E-03,+2.60436E+00
-186.65625E+00,+69.41E-03,+2.53522E+00
-186.62500E+00,+69.41E-03,+2.46607E+00
-186.59375E+00,+29.21E-03,+2.46607E+00
-186.56250E+00,+29.21E-03,+2.36235E+00
-186.53125E+00,+69.41E-03,+2.36235E+00
-186.50000E+00,+69.41E-03,+2.29321E+00
-186.46875E+00,+69.41E-03,+2.25863E+00
-186.43750E+00,+109.61E-03,+2.22406E+00
-186.40625E+00,+109.61E-03,+2.18949E+00
-186.37500E+00,+149.81E-03,+2.15492E+00
-186.34375E+00,+149.81E-03,+2.15492E+00
-186.31250E+00,+230.21E-03,+2.08577E+00
-186.28125E+00,+230.21E-03,+2.05120E+00
-186.25000E+00,+230.21E-03,+2.05120E+00
-186.21875E+00,+270.41E-03,+2.01662E+00
-186.18750E+00,+350.82E-03,+2.01662E+00
-186.15625E+00,+310.62E-03,+1.98205E+00
-186.12500E+00,+391.02E-03,+1.98205E+00
-186.09375E+00,+431.22E-03,+1.98205E+00
-186.06250E+00,+471.42E-03,+1.98205E+00
-186.03125E+00,+471.42E-03,+2.01662E+00
-186.00000E+00,+551.82E-03,+1.98205E+00
-185.96875E+00,+632.22E-03,+1.98205E+00
-185.93750E+00,+632.22E-03,+1.98205E+00
-185.90625E+00,+672.42E-03,+2.01662E+00
-185.87500E+00,+712.63E-03,+2.01662E+00
-185.84375E+00,+752.83E-03,+2.01662E+00
-185.81250E+00,+793.03E-03,+2.01662E+00
-185.78125E+00,+873.43E-03,+2.05120E+00
-185.75000E+00,+953.83E-03,+2.05120E+00
-185.71875E+00,+913.63E-03,+2.08577E+00
-185.68750E+00,+994.03E-03,+2.08577E+00
-185.65625E+00,+1.07443E+00,+2.08577E+00
-185.62500E+00,+1.11464E+00,+2.15492E+00
-185.59375E+00,+1.15484E+00,+2.15492E+00
-185.56250E+00,+1.19504E+00,+2.18949E+00
-185.53125E+00,+1.27544E+00,+2.18949E+00
-185.50000E+00,+1.35584E+00,+2.22406E+00
-185.46875E+00,+1.39604E+00,+2.25863E+00
-185.43750E+00,+1.43624E+00,+2.25863E+00
-185.40625E+00,+1.43624E+00,+2.32778E+00
-185.37500E+00,+1.55685E+00,+2.36235E+00
-185.34375E+00,+1.59705E+00,+2.36235E+00
-185.31250E+00,+1.63725E+00,+2.36235E+00
-185.28125E+00,+1.67745E+00,+2.39693E+00
-185.25000E+00,+1.71765E+00,+2.43150E+00
-185.21875E+00,+1.75785E+00,+2.46607E+00
-185.18750E+00,+1.79805E+00,+2.46607E+00
-185.15625E+00,+1.83825E+00,+2.53522E+00
-185.12500E+00,+1.87845E+00,+2.56979E+00
-185.09375E+00,+1.91866E+00,+2.60436E+00
-185.06250E+00,+1.91866E+00,+2.60436E+00
-185.03125E+00,+1.95886E+00,+2.63894E+00
-185.00000E+00,+1.99906E+00,+2.67351E+00
-184.96875E+00,+1.99906E+00,+2.70808E+00
-184.93750E+00,+1.99906E+00,+2.74265E+00
-184.90625E+00,+2.03926E+00,+2.77723E+00
-184.87500E+00,+2.03926E+00,+2.77723E+00
-184.84375E+00,+2.03926E+00,+2.77723E+00
-184.81250E+00,+2.07946E+00,+2.84637E+00
-184.78125E+00,+2.07946E+00,+2.88095E+00
-184.75000E+00,+2.03926E+00,+2.91552E+00
-184.71875E+00,+2.03926E+00,+2.98466E+00
-184.68750E+00,+2.03926E+00,+2.98466E+00
-184.65625E+00,+1.99906E+00,+3.01924E+00
-184.62500E+00,+1.99906E+00,+3.01924E+00
-184.59375E+00,+1.99906E+00,+3.05381E+00
-184.56250E+00,+1.91866E+00,+3.08838E+00
-184.53125E+00,+1.87845E+00,+3.08838E+00
-184.50000E+00,+1.87845E+00,+3.12296E+00
-184.46875E+00,+1.75785E+00,+3.12296E+00
-184.43750E+00,+1.71765E+00,+3.19210E+00
-184.40625E+00,+1.63725E+00,+3.19210E+00
-184.37500E+00,+1.59705E+00,+3.26125E+00
-184.34375E+00,+1.51665E+00,+3.26125E+00
-184.31250E+00,+1.43624E+00,+3.26125E+00
-184.28125E+00,+1.35584E+00,+3.26125E+00
-184.25000E+00,+1.31564E+00,+3.29582E+00
-184.21875E+00,+1.23524E+00,+3.29582E+00
-184.18750E+00,+1.11464E+00,+3.29582E+00
-184.15625E+00,+994.03E-03,+3.29582E+00
-184.12500E+00,+953.83E-03,+3.29582E+00
-184.09375E+00,+833.23E-03,+3.29582E+00
-184.06250E+00,+752.83E-03,+3.26125E+00
-184.03125E+00,+672.42E-03,+3.26125E+00
-184.00000E+00,+592.02E-03,+3.22667E+00
-183.96875E+00,+471.42E-03,+3.15753E+00
-183.93750E+00,+471.42E-03,+3.15753E+00
-183.90625E+00,+350.82E-03,+3.08838E+00
-183.87500E+00,+310.62E-03,+3.08838E+00
-183.84375E+00,+190.01E-03,+3.01924E+00
-183.81250E+00,+109.61E-03,+2.91552E+00
-183.78125E+00,+69.41E-03,+2.88095E+00
-183.75000E+00,+29.21E-03,+2.81180E+00
-183.71875E+00,-10.99E-03,+2.77723E+00
-183.68750E+00,-91.39E-03,+2.67351E+00
-183.65625E+00,-91.39E-03,+2.60436E+00
-183.62500E+00,-131.60E-03,+2.53522E+00
-183.59375E+00,-171.80E-03,+2.50064E+00
-183.56250E+00,-171.80E-03,+2.43150E+00
-183.53125E+00,-212.00E-03,+2.32778E+00
-183.50000E+00,-212.00E-03,+2.25863E+00
-183.46875E+00,-252.20E-03,+2.18949E+00
-183.43750E+00,-252.20E-03,+2.08577E+00
-183.40625E+00,-252.20E-03,+2.05120E+00
-183.37500E+00,-252.20E-03,+1.98205E+00
-183.34375E+00,-292.40E-03,+1.91291E+00
-183.31250E+00,-252.20E-03,+1.84376E+00
-183.28125E+00,-292.40E-03,+1.80919E+00
-183.25000E+00,-252.20E-03,+1.74004E+00
-183.21875E+00,-252.20E-03,+1.67090E+00
-183.18750E+00,-252.20E-03,+1.67090E+00
-183.15625E+00,-212.00E-03,+1.56718E+00
-183.12500E+00,-212.00E-03,+1.53260E+00
-183.09375E+00,-171.80E-03,+1.49803E+00
-183.06250E+00,-171.80E-03,+1.46346E+00
-183.03125E+00,-131.60E-03,+1.42889E+00
-183.00000E+00,-91.39E-03,+1.39431E+00
-182.96875E+00,-91.39E-03,+1.39431E+00
-182.93750E+00,-51.19E-03,+1.35974E+00
-182.90625E+00,-51.19E-03,+1.32517E+00
-182.87500E+00,-10.99E-03,+1.32517E+00
-182.84375E+00,-10.99E-03,+1.32517E+00
-182.81250E+00,+29.21E-03,+1.29059E+00
-182.78125E+00,+109.61E-03,+1.29059E+00
-182.75000E+00,+149.81E-03,+1.25602E+00
-182.71875E+00,+149.81E-03,+1.25602E+00
-182.68750E+00,+230.21E-03,+1.29059E+00
-182.65625E+00,+270.41E-03,+1.25602E+00
-182.62500E+00,+270.41E-03,+1.29059E+00
-182.59375E+00,+350.82E-03,+1.25602E+00
-182.56250E+00,+350.82E-03,+1.29059E+00
-182.53125E+00,+431.22E-03,+1.29059E+00
-182.50000E+00,+471.42E-03,+1.29059E+00
-182.46875E+00,+511.62E-03,+1.29059E+00
-182.43750E+00,+551.82E-03,+1.32517E+00
-182.40625E+00,+592.02E-03,+1.32517E+00
-182.37500E+00,+672.42E-03,+1.32517E+00
-182.34375E+00,+712.63E-03,+1.32517E+00
-182.31250E+00,+793.03E-03,+1.35974E+00
-182.28125E+00,+833.23E-03,+1.35974E+00
-182.25000E+00,+873.43E-03,+1.42889E+00
-182.21875E+00,+953.83E-03,+1.42889E+00
-182.18750E+00,+1.03423E+00,+1.46346E+00
-182.15625E+00,+1.07443E+00,+1.46346E+00
-182.12500E+00,+1.15484E+00,+1.49803E+00
-182.09375E+00,+1.23524E+00,+1.49803E+00
-182.06250E+00,+1.23524E+00,+1.53260E+00
-182.03125E+00,+1.31564E+00,+1.53260E+00
-182.00000E+00,+1.35584E+00,+1.56718E+00
-181.96875E+00,+1.43624E+00,+1.60175E+00
-181.93750E+00,+1.51665E+00,+1.63632E+00
-181.90625E+00,+1.63725E+00,+1.63632E+00
-181.87500E+00,+1.63725E+00,+1.67090E+00
-181.84375E+00,+1.75785E+00,+1.70547E+00
-181.81250E+00,+1.83825E+00,+1.74004E+00
-181.78125E+00,+1.87845E+00,+1.77461E+00
-181.75000E+00,+1.99906E+00,+1.77461E+00
-181.71875E+00,+2.03926E+00,+1.80919E+00
-181.68750E+00,+2.15986E+00,+1.87833E+00
-181.65625E+00,+2.24026E+00,+1.87833E+00
-181.62500E+00,+2.28046E+00,+1.91291E+00
-181.59375E+00,+2.36087E+00,+1.94748E+00
-181.56250E+00,+2.44127E+00,+1.94748E+00
-181.53125E+00,+2.52167E+00,+2.01662E+00
-181.50000E+00,+2.56187E+00,+2.01662E+00
-181.46875E+00,+2.68247E+00,+2.05120E+00
-181.43750E+00,+2.68247E+00,+2.08577E+00
-181.40625E+00,+2.80308E+00,+2.12034E+00
-181.37500E+00,+2.84328E+00,+2.12034E+00
-181.34375E+00,+2.92368E+00,+2.15492E+00
-181.31250E+00,+2.96388E+00,+2.18949E+00
-181.28125E+00,+3.00408E+00,+2.22406E+00
-181.25000E+00,+3.04428E+00,+2.22406E+00
-181.21875E+00,+3.08448E+00,+2.25863E+00
-181.18750E+00,+3.12469E+00,+2.29321E+00
-181.15625E+00,+3.12469E+00,+2.29321E+00
-181.12500E+00,+3.20509E+00,+2.32778E+00
-181.09375E+00,+3.20509E+00,+2.36235E+00
-181.06250E+00,+3.24529E+00,+2.39693E+00
-181.03125E+00,+3.24529E+00,+2.43150E+00
-181.00000E+00,+3.24529E+00,+2.39693E+00
-180.96875E+00,+3.28549E+00,+2.46607E+00
-180.93750E+00,+3.28549E+00,+2.46607E+00
-180.90625E+00,+3.28549E+00,+2.46607E+00
-180.87500E+00,+3.28549E+00,+2.53522E+00
-180.84375E+00,+3.28549E+00,+2.53522E+00
-180.81250E+00,+3.24529E+00,+2.53522E+00
-180.78125E+00,+3.24529E+00,+2.56979E+00
-180.75000E+00,+3.24529E+00,+2.60436E+00
-180.71875E+00,+3.20509E+00,+2.60436E+00
-180.68750E+00,+3.20509E+00,+2.63894E+00
-180.65625E+00,+3.16489E+00,+2.67351E+00
-180.62500E+00,+3.16489E+00,+2.70808E+00
-180.59375E+00,+3.12469E+00,+2.74265E+00
-180.56250E+00,+3.08448E+00,+2.74265E+00
-180.53125E+00,+3.04428E+00,+2.77723E+00
-180.50000E+00,+3.04428E+00,+2.81180E+00
-180.46875E+00,+3.00408E+00,+2.81180E+00
-180.43750E+00,+2.96388E+00,+2.84637E+00
-180.40625E+00,+2.92368E+00,+2.84637E+00
-180.37500E+00,+2.88348E+00,+2.88095E+00
-180.34375E+00,+2.80308E+00,+2.95009E+00
-180.31250E+00,+2.80308E+00,+2.91552E+00
-180.28125E+00,+2.80308E+00,+2.95009E+00
-180.25000E+00,+2.72268E+00,+3.01924E+00
-180.21875E+00,+2.72268E+00,+3.05381E+00
-180.18750E+00,+2.64227E+00,+3.05381E+00
-180.15625E+00,+2.64227E+00,+3.08838E+00
-180.12500E+00,+2.56187E+00,+3.12296E+00
-180.09375E+00,+2.56187E+00,+3.15753E+00
-180.06250E+00,+2.52167E+00,+3.15753E+00
-180.03125E+00,+2.48147E+00,+3.19210E+00
-180.00000E+00,+2.44127E+00,+3.26125E+00
-179.96875E+00,+2.40107E+00,+3.26125E+00
-179.93750E+00,+2.40107E+00,+3.26125E+00
-179.90625E+00,+2.32067E+00,+3.29582E+00
-179.87500E+00,+2.32067E+00,+3.33039E+00
-179.84375E+00,+2.28046E+00,+3.36497E+00
-179.81250E+00,+2.28046E+00,+3.36497E+00
-179.78125E+00,+2.24026E+00,+3.39954E+00
-179.75000E+00,+2.20006E+00,+3.39954E+00
-179.71875E+00,+2.20006E+00,+3.46868E+00
-179.68750E+00,+2.15986E+00,+3.50326E+00
-179.65625E+00,+2.15986E+00,+3.50326E+00
-179.62500E+00,+2.11966E+00,+3.53783E+00
-179.59375E+00,+2.11966E+00,+3.53783E+00
-179.56250E+00,+2.11966E+00,+3.57240E+00
-179.53125E+00,+2.11966E+00,+3.60698E+00
-179.50000E+00,+2.07946E+00,+3.60698E+00
-179.46875E+00,+2.11966E+00,+3.64155E+00
-179.43750E+00,+2.11966E+00,+3.67612E+00
-179.40625E+00,+2.11966E+00,+3.67612E+00
-179.37500E+00,+2.11966E+00,+3.71069E+00
-179.34375E+00,+2.11966E+00,+3.74527E+00
-179.31250E+00,+2.15986E+00,+3.74527E+00
-179.28125E+00,+2.15986E+00,+3.77984E+00
-179.25000E+00,+2.15986E+00,+3.81441E+00
-179.21875E+00,+2.20006E+00,+3.81441E+00
-179.18750E+00,+2.20006E+00,+3.84899E+00
-179.15625E+00,+2.24026E+00,+3.84899E+00
-179.12500E+00,+2.28046E+00,+3.84899E+00
-179.09375E+00,+2.28046E+00,+3.88356E+00
-179.06250E+00,+2.32067E+00,+3.91813E+00
-179.03125E+00,+2.36087E+00,+3.91813E+00
-179.00000E+00,+2.40107E+00,+3.91813E+00
-178.96875E+00,+2.40107E+00,+3.98728E+00
-178.93750E+00,+2.48147E+00,+3.95270E+00
-178.90625E+00,+2.48147E+00,+4.02185E+00
-178.87500E+00,+2.56187E+00,+4.02185E+00
-178.84375E+00,+2.60207E+00,+4.05642E+00
-178.81250E+00,+2.60207E+00,+4.09100E+00
-178.78125E+00,+2.68247E+00,+4.09100E+00
-178.75000E+00,+2.72268E+00,+4.09100E+00
-178.71875E+00,+2.76288E+00,+4.12557E+00
-178.68750E+00,+2.76288E+00,+4.12557E+00
-178.65625E+00,+2.80308E+00,+4.16014E+00
-178.62500E+00,+2.84328E+00,+4.16014E+00
-178.59375E+00,+2.88348E+00,+4.16014E+00
-178.56250E+00,+2.88348E+00,+4.19471E+00
-178.53125E+00,+2.88348E+00,+4.19471E+00
-178.50000E+00,+2.92368E+00,+4.22929E+00
-178.46875E+00,+2.96388E+00,+4.22929E+00
-178.43750E+00,+2.96388E+00,+4.26386E+00
-178.40625E+00,+3.00408E+00,+4.26386E+00
-178.37500E+00,+3.00408E+00,+4.29843E+00
-178.34375E+00,+3.00408E+00,+4.26386E+00
-178.31250E+00,+3.00408E+00,+4.29843E+00
-178.28125E+00,+3.00408E+00,+4.29843E+00
-178.25000E+00,+3.00408E+00,+4.29843E+00
-178.21875E+00,+2.96388E+00,+4.36758E+00
-178.18750E+00,+3.00408E+00,+4.36758E+00
-178.15625E+00,+2.96388E+00,+4.36758E+00
-178.12500E+00,+2.96388E+00,+4.36758E+00
-178.09375E+00,+2.92368E+00,+4.36758E+00
-178.06250E+00,+2.92368E+00,+4.40215E+00
-178.03125E+00,+2.88348E+00,+4.43673E+00
-178.00000E+00,+2.84328E+00,+4.40215E+00
-177.96875E+00,+2.80308E+00,+4.43673E+00
-177.93750E+00,+2.76288E+00,+4.43673E+00
-177.90625E+00,+2.76288E+00,+4.47130E+00
-177.87500E+00,+2.64227E+00,+4.47130E+00
-177.84375E+00,+2.60207E+00,+4.47130E+00
-177.81250E+00,+2.56187E+00,+4.50587E+00
-177.78125E+00,+2.48147E+00,+4.50587E+00
-177.75000E+00,+2.44127E+00,+4.50587E+00
-177.71875E+00,+2.44127E+00,+4.50587E+00
-177.68750E+00,+2.32067E+00,+4.54044E+00
-177.65625E+00,+2.28046E+00,+4.54044E+00
-177.62500E+00,+2.15986E+00,+4.54044E+00
-177.59375E+00,+2.07946E+00,+4.54044E+00
-177.56250E+00,+1.99906E+00,+4.57502E+00
-177.53125E+00,+1.91866E+00,+4.54044E+00
-177.50000E+00,+1.75785E+00,+4.57502E+00
-177.46875E+00,+1.71765E+00,+4.57502E+00
-177.43750E+00,+1.59705E+00,+4.54044E+00
-177.40625E+00,+1.51665E+00,+4.54044E+00
-177.37500E+00,+1.39604E+00,+4.54044E+00
-177.34375E+00,+1.39604E+00,+4.47130E+00
-177.31250E+00,+1.19504E+00,+4.50587E+00
-177.28125E+00,+1.11464E+00,+4.47130E+00
-177.25000E+00,+1.03423E+00,+4.43673E+00
-177.21875E+00,+913.63E-03,+4.40215E+00
-177.18750E+00,+833.23E-03,+4.33301E+00
-177.15625E+00,+752.83E-03,+4.33301E+00
-177.12500E+00,+632.22E-03,+4.26386E+00
-177.09375E+00,+551.82E-03,+4.22929E+00
-177.06250E+00,+471.42E-03,+4.12557E+00
-177.03125E+00,+391.02E-03,+4.09100E+00
-177.00000E+00,+310.62E-03,+4.02185E+00
-176.96875E+00,+230.21E-03,+3.95270E+00
-176.93750E+00,+190.01E-03,+3.84899E+00
-176.90625E+00,+149.81E-03,+3.71069E+00
-176.87500E+00,+69.41E-03,+3.71069E+00
-176.84375E+00,-10.99E-03,+3.57240E+00
-176.81250E+00,-51.19E-03,+3.50326E+00
-176.78125E+00,-51.19E-03,+3.39954E+00
-176.75000E+00,-131.60E-03,+3.29582E+00
-176.71875E+00,-171.80E-03,+3.19210E+00
-176.68750E+00,-171.80E-03,+3.08838E+00
-176.65625E+00,-212.00E-03,+3.01924E+00
-176.62500E+00,-252.20E-03,+2.88095E+00
-176.59375E+00,-252.20E-03,+2.84637E+00
-176.56250E+00,-252.20E-03,+2.77723E+00
-176.53125E+00,-292.40E-03,+2.67351E+00
-176.50000E+00,-292.40E-03,+2.60436E+00
-176.46875E+00,-292.40E-03,+2.46607E+00
-176.43750E+00,-292.40E-03,+2.36235E+00
-176.40625E+00,-292.40E-03,+2.29321E+00
-176.37500E+00,-292.40E-03,+2.25863E+00
-176.34375E+00,-292.40E-03,+2.15492E+00
-176.31250E+00,-292.40E-03,+2.08577E+00
-176.28125E+00,-292.40E-03,+2.01662E+00
-176.25000E+00,-292.40E-03,+1.91291E+00
-176.21875E+00,-292.40E-03,+1.91291E+00
-176.18750E+00,-252.20E-03,+1.80919E+00
-176.15625E+00,-212.00E-03,+1.77461E+00
-176.12500E+00,-171.80E-03,+1.74004E+00
-176.09375E+00,-212.00E-03,+1.67090E+00
-176.06250E+00,-171.80E-03,+1.67090E+00
-176.03125E+00,-131.60E-03,+1.56718E+00
-176.00000E+00,-91.39E-03,+1.56718E+00
-175.96875E+00,-91.39E-03,+1.53260E+00
-175.93750E+00,-91.39E-03,+1.49803E+00
-175.90625E+00,-10.99E-03,+1.49803E+00
-175.87500E+00,+29.21E-03,+1.46346E+00
-175.84375E+00,-10.99E-03,+1.42889E+00
-175.81250E+00,+69.41E-03,+1.42889E+00
-175.78125E+00,+109.61E-03,+1.42889E+00
-175.75000E+00,+149.81E-03,+1.42889E+00
-175.71875E+00,+149.81E-03,+1.39431E+00
-175.68750E+00,+190.01E-03,+1.39431E+00
-175.65625E+00,+230.21E-03,+1.39431E+00
-175.62500E+00,+270.41E-03,+1.39431E+00
-175.59375E+00,+391.02E-03,+1.42889E+00
-175.56250E+00,+391.02E-03,+1.42889E+00
-175.53125E+00,+431.22E-03,+1.42889E+00
-175.50000E+00,+511.62E-03,+1.42889E+00
-175.46875E+00,+551.82E-03,+1.42889E+00
-175.43750E+00,+592.02E-03,+1.46346E+00
-175.40625E+00,+632.22E-03,+1.42889E+00
-175.37500E+00,+712.63E-03,+1.46346E+00
-175.34375E+00,+712.63E-03,+1.49803E+00
-175.31250E+00,+793.03E-03,+1.49803E+00
-175.28125E+00,+833.23E-03,+1.49803E+00
-175.25000E+00,+913.63E-03,+1.53260E+00
-175.21875E+00,+953.83E-03,+1.56718E+00
-175.18750E+00,+1.03423E+00,+1.60175E+00
-175.15625E+00,+1.07443E+00,+1.60175E+00
-175.12500E+00,+1.15484E+00,+1.63632E+00
-175.09375E+00,+1.19504E+00,+1.63632E+00
-175.06250E+00,+1.27544E+00,+1.67090E+00
-175.03125E+00,+1.31564E+00,+1.70547E+00
-175.00000E+00,+1.39604E+00,+1.74004E+00
-174.96875E+00,+1.43624E+00,+1.74004E+00
-174.93750E+00,+1.47644E+00,+1.77461E+00
-174.90625E+00,+1.51665E+00,+1.77461E+00
-174.87500E+00,+1.67745E+00,+1.80919E+00
-174.84375E+00,+1.67745E+00,+1.84376E+00
-174.81250E+00,+1.75785E+00,+1.84376E+00
-174.78125E+00,+1.87845E+00,+1.91291E+00
-174.75000E+00,+1.91866E+00,+1.91291E+00
-174.71875E+00,+1.99906E+00,+1.94748E+00
-174.68750E+00,+1.99906E+00,+1.98205E+00
-174.65625E+00,+2.11966E+00,+2.01662E+00
-174.62500E+00,+2.11966E+00,+2.05120E+00
-174.59375E+00,+2.20006E+00,+2.05120E+00
-174.56250E+00,+2.28046E+00,+2.12034E+00
-174.53125E+00,+2.32067E+00,+2.12034E+00
-174.50000E+00,+2.36087E+00,+2.15492E+00
-174.46875E+00,+2.44127E+00,+2.18949E+00
-174.43750E+00,+2.48147E+00,+2.22406E+00
-174.40625E+00,+2.56187E+00,+2.25863E+00
-174.37500E+00,+2.60207E+00,+2.29321E+00
-174.34375E+00,+2.64227E+00,+2.29321E+00
-174.31250E+00,+2.72268E+00,+2.32778E+00
-174.28125E+00,+2.76288E+00,+2.36235E+00
-174.25000E+00,+2.76288E+00,+2.39693E+00
-174.21875E+00,+2.80308E+00,+2.43150E+00
-174.18750E+00,+2.80308E+00,+2.46607E+00
-174.15625E+00,+2.84328E+00,+2.46607E+00
-174.12500E+00,+2.84328E+00,+2.50064E+00
-174.09375E+00,+2.84328E+00,+2.53522E+00
-174.06250E+00,+2.84328E+00,+2.56979E+00
-174.03125E+00,+2.84328E+00,+2.60436E+00
-174.00000E+00,+2.88348E+00,+2.60436E+00
-173.96875E+00,+2.84328E+00,+2.63894E+00
-173.93750E+00,+2.84328E+00,+2.67351E+00
-173.90625E+00,+2.84328E+00,+2.70808E+00
-173.87500E+00,+2.80308E+00,+2.70808E+00
-173.84375E+00,+2.80308E+00,+2.77723E+00
-173.81250E+00,+2.76288E+00,+2.77723E+00
-173.78125E+00,+2.76288E+00,+2.81180E+00
-173.75000E+00,+2.72268E+00,+2.84637E+00
-173.71875E+00,+2.68247E+00,+2.88095E+00
-173.68750E+00,+2.64227E+00,+2.88095E+00
-173.65625E+00,+2.60207E+00,+2.91552E+00
-173.62500E+00,+2.56187E+00,+2.95009E+00
-173.59375E+00,+2.56187E+00,+2.95009E+00
-173.56250E+00,+2.48147E+00,+3.01924E+00
-173.53125E+00,+2.44127E+00,+3.01924E+00
-173.50000E+00,+2.36087E+00,+3.08838E+00
-173.46875E+00,+2.28046E+00,+3.08838E+00
-173.43750E+00,+2.28046E+00,+3.12296E+00
-173.40625E+00,+2.15986E+00,+3.15753E+00
-173.37500E+00,+2.11966E+00,+3.15753E+00
-173.34375E+00,+2.07946E+00,+3.22667E+00
-173.31250E+00,+1.99906E+00,+3.19210E+00
-173.28125E+00,+1.91866E+00,+3.26125E+00
-173.25000E+00,+1.87845E+00,+3.26125E+00
-173.21875E+00,+1.79805E+00,+3.29582E+00
-173.18750E+00,+1.75785E+00,+3.33039E+00
-173.15625E+00,+1.67745E+00,+3.33039E+00
-173.12500E+00,+1.63725E+00,+3.33039E+00
-173.09375E+00,+1.55685E+00,+3.36497E+00
-173.06250E+00,+1.43624E+00,+3.36497E+00
-173.03125E+00,+1.39604E+00,+3.39954E+00
-173.00000E+00,+1.31564E+00,+3.43411E+00
-172.96875E+00,+1.27544E+00,+3.39954E+00
-172.93750E+00,+1.23524E+00,+3.43411E+00
-172.90625E+00,+1.11464E+00,+3.43411E+00
-172.87500E+00,+1.11464E+00,+3.43411E+00
-172.84375E+00,+1.03423E+00,+3.43411E+00
-172.81250E+00,+994.03E-03,+3.43411E+00
-172.78125E+00,+913.63E-03,+3.43411E+00
-172.75000E+00,+913.63E-03,+3.39954E+00
-172.71875E+00,+873.43E-03,+3.39954E+00
-172.68750E+00,+873.43E-03,+3.36497E+00
-172.65625E+00,+752.83E-03,+3.36497E+00
-172.62500E+00,+793.03E-03,+3.33039E+00
-172.59375E+00,+752.83E-03,+3.33039E+00
-172.56250E+00,+712.63E-03,+3.29582E+00
-172.53125E+00,+712.63E-03,+3.26125E+00
-172.50000E+00,+672.42E-03,+3.26125E+00
-172.46875E+00,+672.42E-03,+3.26125E+00
-172.43750E+00,+672.42E-03,+3.22667E+00
-172.40625E+00,+672.42E-03,+3.19210E+00
-172.37500E+00,+672.42E-03,+3.19210E+00
-172.34375E+00,+672.42E-03,+3.19210E+00
-172.31250E+00,+712.63E-03,+3.15753E+00
-172.28125E+00,+672.42E-03,+3.12296E+00
-172.25000E+00,+712.63E-03,+3.12296E+00
-172.21875E+00,+712.63E-03,+3.08838E+00
-172.18750E+00,+752.83E-03,+3.08838E+00
-172.15625E+00,+793.03E-03,+3.05381E+00
-172.12500E+00,+793.03E-03,+3.08838E+00
-172.09375E+00,+833.23E-03,+3.05381E+00
-172.06250E+00,+873.43E-03,+3.05381E+00
-172.03125E+00,+873.43E-03,+3.05381E+00
-172.00000E+00,+873.43E-03,+3.05381E+00
-171.96875E+00,+913.63E-03,+3.05381E+00
-171.93750E+00,+994.03E-03,+3.05381E+00
-171.90625E+00,+1.03423E+00,+3.05381E+00
-171.87500E+00,+1.03423E+00,+3.05381E+00
-171.84375E+00,+1.07443E+00,+3.08838E+00
-171.81250E+00,+1.11464E+00,+3.08838E+00
-171.78125E+00,+1.15484E+00,+3.08838E+00
-171.75000E+00,+1.19504E+00,+3.08838E+00
-171.71875E+00,+1.23524E+00,+3.08838E+00
-171.68750E+00,+1.27544E+00,+3.12296E+00
-171.65625E+00,+1.31564E+00,+3.12296E+00
-171.62500E+00,+1.35584E+00,+3.15753E+00
-171.59375E+00,+1.35584E+00,+3.15753E+00
-171.56250E+00,+1.43624E+00,+3.19210E+00
-171.53125E+00,+1.43624E+00,+3.19210E+00
-171.50000E+00,+1.47644E+00,+3.22667E+00
-171.46875E+00,+1.47644E+00,+3.22667E+00
-171.43750E+00,+1.55685E+00,+3.26125E+00
-171.40625E+00,+1.59705E+00,+3.29582E+00
-171.37500E+00,+1.63725E+00,+3.33039E+00
-171.34375E+00,+1.59705E+00,+3.33039E+00
-171.31250E+00,+1.63725E+00,+3.36497E+00
-171.28125E+00,+1.67745E+00,+3.33039E+00
-171.25000E+00,+1.67745E+00,+3.39954E+00
-171.21875E+00,+1.71765E+00,+3.39954E+00
-171.18750E+00,+1.71765E+00,+3.43411E+00
-171.15625E+00,+1.71765E+00,+3.43411E+00
-171.12500E+00,+1.71765E+00,+3.46868E+00
-171.09375E+00,+1.75785E+00,+3.50326E+00
-171.06250E+00,+1.71765E+00,+3.50326E+00
-171.03125E+00,+1.67745E+00,+3.53783E+00
-171.00000E+00,+1.71765E+00,+3.53783E+00
-170.96875E+00,+1.67745E+00,+3.57240E+00
-170.93750E+00,+1.67745E+00,+3.57240E+00
-170.90625E+00,+1.59705E+00,+3.60698E+00
-170.87500E+00,+1.59705E+00,+3.60698E+00
-170.84375E+00,+1.59705E+00,+3.64155E+00
-170.81250E+00,+1.47644E+00,+3.64155E+00
-170.78125E+00,+1.43624E+00,+3.60698E+00
-170.75000E+00,+1.43624E+00,+3.67612E+00
-170.71875E+00,+1.35584E+00,+3.64155E+00
-170.68750E+00,+1.27544E+00,+3.67612E+00
-170.65625E+00,+1.23524E+00,+3.64155E+00
-170.62500E+00,+1.19504E+00,+3.67612E+00
-170.59375E+00,+1.11464E+00,+3.67612E+00
-170.56250E+00,+1.03423E+00,+3.64155E+00
-170.53125E+00,+953.83E-03,+3.67612E+00
-170.50000E+00,+833.23E-03,+3.60698E+00
-170.46875E+00,+833.23E-03,+3.60698E+00
-170.43750E+00,+712.63E-03,+3.60698E+00
-170.40625E+00,+632.22E-03,+3.57240E+00
-170.37500E+00,+592.02E-03,+3.50326E+00
-170.34375E+00,+551.82E-03,+3.50326E+00
-170.31250E+00,+431.22E-03,+3.39954E+00
-170.28125E+00,+350.82E-03,+3.36497E+00
-170.25000E+00,+270.41E-03,+3.33039E+00
-170.21875E+00,+230.21E-03,+3.26125E+00
-170.18750E+00,+190.01E-03,+3.19210E+00
-170.15625E+00,+109.61E-03,+3.12296E+00
-170.12500E+00,+29.21E-03,+3.01924E+00
-170.09375E+00,+29.21E-03,+3.01924E+00
-170.06250E+00,-51.19E-03,+2.91552E+00
-170.03125E+00,-131.60E-03,+2.81180E+00
-170.00000E+00,-171.80E-03,+2.70808E+00
-169.96875E+00,-171.80E-03,+2.70808E+00
-169.93750E+00,-252.20E-03,+2.63894E+00
-169.90625E+00,-292.40E-03,+2.53522E+00
-169.87500E+00,-292.40E-03,+2.46607E+00
-169.84375E+00,-332.60E-03,+2.36235E+00
-169.81250E+00,-372.80E-03,+2.29321E+00
-169.78125E+00,-372.80E-03,+2.15492E+00
-169.75000E+00,-372.80E-03,+2.08577E+00
-169.71875E+00,-413.00E-03,+2.01662E+00
-169.68750E+00,-413.00E-03,+1.94748E+00
-169.65625E+00,-413.00E-03,+1.80919E+00
-169.62500E+00,-453.20E-03,+1.74004E+00
-169.59375E+00,-453.20E-03,+1.70547E+00
-169.56250E+00,-453.20E-03,+1.60175E+00
-169.53125E+00,-453.20E-03,+1.56718E+00
-169.50000E+00,-413.00E-03,+1.49803E+00
-169.46875E+00,-453.20E-03,+1.42889E+00
-169.43750E+00,-413.00E-03,+1.35974E+00
-169.40625E+00,-413.00E-03,+1.32517E+00
-169.37500E+00,-413.00E-03,+1.29059E+00
-169.34375E+00,-372.80E-03,+1.22145E+00
-169.31250E+00,-372.80E-03,+1.18688E+00
-169.28125E+00,-372.80E-03,+1.11773E+00
-169.25000E+00,-372.80E-03,+1.11773E+00
-169.21875E+00,-332.60E-03,+1.08316E+00
-169.18750E+00,-332.60E-03,+1.01401E+00
-169.15625E+00,-292.40E-03,+979.44E-03
-169.12500E+00,-292.40E-03,+979.44E-03
-169.09375E+00,-252.20E-03,+979.44E-03
-169.06250E+00,-212.00E-03,+944.87E-03
-169.03125E+00,-171.80E-03,+944.87E-03
-169.00000E+00,-131.60E-03,+910.29E-03
-168.96875E+00,-131.60E-03,+910.29E-03
-168.93750E+00,-91.39E-03,+875.72E-03
-168.90625E+00,-51.19E-03,+875.72E-03
-168.87500E+00,-51.19E-03,+875.72E-03
-168.84375E+00,-10.99E-03,+875.72E-03
-168.81250E+00,+69.41E-03,+875.72E-03
-168.78125E+00,+109.61E-03,+875.72E-03
-168.75000E+00,+149.81E-03,+841.15E-03
-168.71875E+00,+149.81E-03,+875.72E-03
-168.68750E+00,+190.01E-03,+875.72E-03
-168.65625E+00,+270.41E-03,+875.72E-03
-168.62500E+00,+270.41E-03,+875.72E-03
-168.59375E+00,+310.62E-03,+910.29E-03
-168.56250E+00,+391.02E-03,+875.72E-03
-168.53125E+00,+431.22E-03,+910.29E-03
-168.50000E+00,+511.62E-03,+875.72E-03
-168.46875E+00,+551.82E-03,+910.29E-03
-168.43750E+00,+632.22E-03,+944.87E-03
-168.40625E+00,+672.42E-03,+944.87E-03
-168.37500E+00,+752.83E-03,+979.44E-03
-168.34375E+00,+752.83E-03,+979.44E-03
-168.31250E+00,+833.23E-03,+1.01401E+00
-168.28125E+00,+873.43E-03,+1.01401E+00
-168.25000E+00,+953.83E-03,+1.01401E+00
-168.21875E+00,+1.07443E+00,+1.04858E+00
-168.18750E+00,+1.11464E+00,+1.08316E+00
-168.15625E+00,+1.15484E+00,+1.08316E+00
-168.12500E+00,+1.27544E+00,+1.11773E+00
-168.09375E+00,+1.35584E+00,+1.11773E+00
-168.06250E+00,+1.43624E+00,+1.11773E+00
-168.03125E+00,+1.47644E+00,+1.18688E+00
-168.00000E+00,+1.51665E+00,+1.22145E+00
-167.96875E+00,+1.63725E+00,+1.22145E+00
-167.93750E+00,+1.71765E+00,+1.22145E+00
-167.90625E+00,+1.83825E+00,+1.25602E+00
-167.87500E+00,+1.91866E+00,+1.29059E+00
-167.84375E+00,+2.03926E+00,+1.32517E+00
-167.81250E+00,+2.11966E+00,+1.32517E+00
-167.78125E+00,+2.24026E+00,+1.35974E+00
-167.75000E+00,+2.32067E+00,+1.42889E+00
-167.71875E+00,+2.40107E+00,+1.42889E+00
-167.68750E+00,+2.52167E+00,+1.42889E+00
-167.65625E+00,+2.60207E+00,+1.46346E+00
-167.62500E+00,+2.68247E+00,+1.49803E+00
-167.59375E+00,+2.80308E+00,+1.49803E+00
-167.56250E+00,+2.96388E+00,+1.53260E+00
-167.53125E+00,+3.08448E+00,+1.56718E+00
-167.50000E+00,+3.16489E+00,+1.60175E+00
-167.46875E+00,+3.28549E+00,+1.60175E+00
-167.43750E+00,+3.36589E+00,+1.63632E+00
-167.40625E+00,+3.44629E+00,+1.67090E+00
-167.37500E+00,+3.48649E+00,+1.70547E+00
-167.34375E+00,+3.60710E+00,+1.67090E+00
-167.31250E+00,+3.68750E+00,+1.70547E+00
-167.28125E+00,+3.72770E+00,+1.70547E+00
-167.25000E+00,+3.80810E+00,+1.70547E+00
-167.21875E+00,+3.80810E+00,+1.74004E+00
-167.18750E+00,+3.88851E+00,+1.77461E+00
-167.15625E+00,+3.92871E+00,+1.77461E+00
-167.12500E+00,+3.96891E+00,+1.80919E+00
-167.09375E+00,+4.00911E+00,+1.77461E+00
-167.06250E+00,+4.04931E+00,+1.80919E+00
-167.03125E+00,+4.00911E+00,+1.84376E+00
-167.00000E+00,+4.04931E+00,+1.84376E+00
-166.96875E+00,+4.04931E+00,+1.84376E+00
-166.93750E+00,+4.04931E+00,+1.87833E+00
-166.90625E+00,+4.04931E+00,+1.87833E+00
-166.87500E+00,+4.04931E+00,+1.87833E+00
-166.84375E+00,+4.08951E+00,+1.91291E+00
-166.81250E+00,+4.04931E+00,+1.94748E+00
-166.78125E+00,+4.04931E+00,+1.94748E+00
-166.75000E+00,+4.04931E+00,+1.94748E+00
-166.71875E+00,+4.00911E+00,+1.98205E+00
-166.68750E+00,+4.00911E+00,+1.98205E+00
-166.65625E+00,+4.00911E+00,+1.98205E+00
-166.62500E+00,+3.96891E+00,+2.01662E+00
-166.59375E+00,+3.96891E+00,+2.05120E+00
-166.56250E+00,+3.92871E+00,+2.05120E+00
-166.53125E+00,+3.92871E+00,+2.05120E+00
-166.50000E+00,+3.92871E+00,+2.08577E+00
-166.46875E+00,+3.88851E+00,+2.08577E+00
-166.43750E+00,+3.88851E+00,+2.12034E+00
-166.40625E+00,+3.84830E+00,+2.12034E+00
-166.37500E+00,+3.88851E+00,+2.08577E+00
-166.34375E+00,+3.88851E+00,+2.12034E+00
-166.31250E+00,+3.84830E+00,+2.15492E+00
-166.28125E+00,+3.84830E+00,+2.15492E+00
-166.25000E+00,+3.84830E+00,+2.22406E+00
-166.21875E+00,+3.80810E+00,+2.18949E+00
-166.18750E+00,+3.84830E+00,+2.22406E+00
-166.15625E+00,+3.80810E+00,+2.18949E+00
-166.12500E+00,+3.80810E+00,+2.25863E+00
-166.09375E+00,+3.80810E+00,+2.22406E+00
-166.06250E+00,+3.80810E+00,+2.25863E+00
-166.03125E+00,+3.80810E+00,+2.29321E+00
-166.00000E+00,+3.84830E+00,+2.29321E+00
-165.96875E+00,+3.80810E+00,+2.32778E+00
-165.93750E+00,+3.84830E+00,+2.32778E+00
-165.90625E+00,+3.80810E+00,+2.32778E+00
-165.87500E+00,+3.88851E+00,+2.36235E+00
-165.84375E+00,+3.84830E+00,+2.39693E+00
-165.81250E+00,+3.88851E+00,+2.36235E+00
-165.78125E+00,+3.92871E+00,+2.39693E+00
-165.75000E+00,+3.92871E+00,+2.39693E+00
-165.71875E+00,+3.96891E+00,+2.43150E+00
-165.68750E+00,+3.96891E+00,+2.43150E+00
-165.65625E+00,+4.00911E+00,+2.43150E+00
-165.62500E+00,+4.00911E+00,+2.46607E+00
-165.59375E+00,+4.04931E+00,+2.46607E+00
-165.56250E+00,+4.08951E+00,+2.50064E+00
-165.53125E+00,+4.08951E+00,+2.53522E+00
-165.50000E+00,+4.12971E+00,+2.50064E+00
-165.46875E+00,+4.16991E+00,+2.53522E+00
-165.43750E+00,+4.12971E+00,+2.53522E+00
-165.40625E+00,+4.21011E+00,+2.53522E+00
-165.37500E+00,+4.21011E+00,+2.53522E+00
-165.34375E+00,+4.25031E+00,+2.53522E+00
-165.31250E+00,+4.29052E+00,+2.56979E+00
-165.28125E+00,+4.29052E+00,+2.56979E+00
-165.25000E+00,+4.29052E+00,+2.56979E+00
-165.21875E+00,+4.33072E+00,+2.56979E+00
-165.18750E+00,+4.37092E+00,+2.60436E+00
-165.15625E+00,+4.37092E+00,+2.60436E+00
-165.12500E+00,+4.41112E+00,+2.60436E+00
-165.09375E+00,+4.41112E+00,+2.60436E+00
-165.06250E+00,+4.41112E+00,+2.63894E+00
-165.03125E+00,+4.45132E+00,+2.60436E+00
-165.00000E+00,+4.49152E+00,+2.60436E+00
-164.96875E+00,+4.49152E+00,+2.63894E+00
-164.93750E+00,+4.49152E+00,+2.60436E+00
-164.90625E+00,+4.49152E+00,+2.60436E+00
-164.87500E+00,+4.49152E+00,+2.63894E+00
-164.84375E+00,+4.53172E+00,+2.63894E+00
-164.81250E+00,+4.53172E+00,+2.63894E+00
-164.78125E+00,+4.53172E+00,+2.63894E+00
-164.75000E+00,+4.53172E+00,+2.60436E+00
-164.71875E+00,+4.57192E+00,+2.63894E+00
-164.68750E+00,+4.53172E+00,+2.63894E+00
-164.65625E+00,+4.53172E+00,+2.60436E+00
-164.62500E+00,+4.57192E+00,+2.63894E+00
-164.59375E+00,+4.53172E+00,+2.63894E+00
-164.56250E+00,+4.53172E+00,+2.63894E+00
-164.53125E+00,+4.53172E+00,+2.63894E+00
-164.50000E+00,+4.53172E+00,+2.63894E+00
-164.46875E+00,+4.53172E+00,+2.63894E+00
-164.43750E+00,+4.53172E+00,+2.63894E+00
-164.40625E+00,+4.49152E+00,+2.63894E+00
-164.37500E+00,+4.49152E+00,+2.63894E+00
-164.34375E+00,+4.49152E+00,+2.63894E+00
-164.31250E+00,+4.49152E+00,+2.67351E+00
-164.28125E+00,+4.45132E+00,+2.67351E+00
-164.25000E+00,+4.45132E+00,+2.67351E+00
-164.21875E+00,+4.49152E+00,+2.67351E+00
-164.18750E+00,+4.45132E+00,+2.67351E+00
-164.15625E+00,+4.41112E+00,+2.67351E+00
-164.12500E+00,+4.37092E+00,+2.67351E+00
-164.09375E+00,+4.41112E+00,+2.67351E+00
-164.06250E+00,+4.37092E+00,+2.70808E+00
-164.03125E+00,+4.33072E+00,+2.67351E+00
-164.00000E+00,+4.33072E+00,+2.70808E+00
-163.96875E+00,+4.29052E+00,+2.70808E+00
-163.93750E+00,+4.29052E+00,+2.70808E+00
-163.90625E+00,+4.21011E+00,+2.74265E+00
-163.87500E+00,+4.21011E+00,+2.74265E+00
-163.84375E+00,+4.16991E+00,+2.70808E+00
-163.81250E+00,+4.16991E+00,+2.74265E+00
-163.78125E+00,+4.12971E+00,+2.77723E+00
-163.75000E+00,+4.08951E+00,+2.77723E+00
-163.71875E+00,+4.04931E+00,+2.77723E+00
-163.68750E+00,+4.04931E+00,+2.77723E+00
-163.65625E+00,+3.96891E+00,+2.81180E+00
-163.62500E+00,+3.96891E+00,+2.77723E+00
-163.59375E+00,+3.92871E+00,+2.81180E+00
-163.56250E+00,+3.88851E+00,+2.84637E+00
-163.53125E+00,+3.84830E+00,+2.84637E+00
-163.50000E+00,+3.84830E+00,+2.84637E+00
-163.46875E+00,+3.72770E+00,+2.88095E+00
-163.43750E+00,+3.72770E+00,+2.88095E+00
-163.40625E+00,+3.72770E+00,+2.88095E+00
-163.37500E+00,+3.68750E+00,+2.91552E+00
-163.34375E+00,+3.60710E+00,+2.95009E+00
-163.31250E+00,+3.56690E+00,+2.91552E+00
-163.28125E+00,+3.52670E+00,+2.98466E+00
-163.25000E+00,+3.52670E+00,+2.98466E+00
-163.21875E+00,+3.44629E+00,+2.98466E+00
-163.18750E+00,+3.40609E+00,+3.01924E+00
-163.15625E+00,+3.36589E+00,+3.05381E+00
-163.12500E+00,+3.28549E+00,+3.05381E+00
-163.09375E+00,+3.24529E+00,+3.08838E+00
-163.06250E+00,+3.20509E+00,+3.08838E+00
-163.03125E+00,+3.16489E+00,+3.12296E+00
-163.00000E+00,+3.12469E+00,+3.15753E+00
-162.96875E+00,+3.08448E+00,+3.15753E+00
-162.93750E+00,+3.00408E+00,+3.19210E+00
-162.90625E+00,+3.00408E+00,+3.19210E+00
-162.87500E+00,+2.96388E+00,+3.22667E+00
-162.84375E+00,+2.88348E+00,+3.26125E+00
-162.81250E+00,+2.84328E+00,+3.29582E+00
-162.78125E+00,+2.80308E+00,+3.29582E+00
-162.75000E+00,+2.72268E+00,+3.36497E+00
-162.71875E+00,+2.64227E+00,+3.36497E+00
-162.68750E+00,+2.64227E+00,+3.39954E+00
-162.65625E+00,+2.56187E+00,+3.39954E+00
-162.62500E+00,+2.56187E+00,+3.39954E+00
-162.59375E+00,+2.48147E+00,+3.46868E+00
-162.56250E+00,+2.44127E+00,+3.46868E+00
-162.53125E+00,+2.40107E+00,+3.50326E+00
-162.50000E+00,+2.40107E+00,+3.53783E+00
-162.46875E+00,+2.36087E+00,+3.57240E+00
-162.43750E+00,+2.28046E+00,+3.57240E+00
-162.40625E+00,+2.28046E+00,+3.57240E+00
-162.37500E+00,+2.24026E+00,+3.60698E+00
-162.34375E+00,+2.15986E+00,+3.64155E+00
-162.31250E+00,+2.11966E+00,+3.64155E+00
-162.28125E+00,+2.11966E+00,+3.67612E+00
-162.25000E+00,+2.07946E+00,+3.71069E+00
-162.21875E+00,+2.03926E+00,+3.74527E+00
-162.18750E+00,+2.03926E+00,+3.74527E+00
-162.15625E+00,+1.99906E+00,+3.74527E+00
-162.12500E+00,+2.03926E+00,+3.77984E+00
-162.09375E+00,+1.99906E+00,+3.81441E+00
-162.06250E+00,+1.95886E+00,+3.84899E+00
-162.03125E+00,+1.95886E+00,+3.81441E+00
-162.00000E+00,+1.95886E+00,+3.84899E+00
-161.96875E+00,+1.91866E+00,+3.84899E+00
-161.93750E+00,+1.91866E+00,+3.88356E+00
-161.90625E+00,+1.91866E+00,+3.91813E+00
-161.87500E+00,+1.95886E+00,+3.91813E+00
-161.84375E+00,+1.91866E+00,+3.95270E+00
-161.81250E+00,+1.91866E+00,+3.95270E+00
-161.78125E+00,+1.91866E+00,+3.98728E+00
-161.75000E+00,+1.95886E+00,+3.98728E+00
-161.71875E+00,+1.95886E+00,+3.98728E+00
-161.68750E+00,+1.99906E+00,+3.98728E+00
-161.65625E+00,+1.99906E+00,+4.02185E+00
-161.62500E+00,+1.99906E+00,+4.05642E+00
-161.59375E+00,+1.99906E+00,+4.05642E+00
-161.56250E+00,+2.03926E+00,+4.09100E+00
-161.53125E+00,+2.07946E+00,+4.12557E+00
-161.50000E+00,+2.11966E+00,+4.09100E+00
-161.46875E+00,+2.11966E+00,+4.12557E+00
-161.43750E+00,+2.20006E+00,+4.16014E+00
-161.40625E+00,+2.20006E+00,+4.12557E+00
-161.37500E+00,+2.20006E+00,+4.16014E+00
-161.34375E+00,+2.24026E+00,+4.19471E+00
-161.31250E+00,+2.28046E+00,+4.19471E+00
-161.28125E+00,+2.32067E+00,+4.22929E+00
-161.25000E+00,+2.36087E+00,+4.26386E+00
-161.21875E+00,+2.36087E+00,+4.26386E+00
-161.18750E+00,+2.40107E+00,+4.26386E+00
-161.15625E+00,+2.40107E+00,+4.29843E+00
-161.12500E+00,+2.48147E+00,+4.26386E+00
-161.09375E+00,+2.44127E+00,+4.33301E+00
-161.06250E+00,+2.44127E+00,+4.33301E+00
-161.03125E+00,+2.48147E+00,+4.29843E+00
-161.00000E+00,+2.52167E+00,+4.33301E+00
-160.96875E+00,+2.52167E+00,+4.36758E+00
-160.93750E+00,+2.56187E+00,+4.36758E+00
-160.90625E+00,+2.56187E+00,+4.40215E+00
-160.87500E+00,+2.52167E+00,+4.40215E+00
-160.84375E+00,+2.56187E+00,+4.40215E+00
-160.81250E+00,+2.52167E+00,+4.43673E+00
-160.78125E+00,+2.56187E+00,+4.43673E+00
-160.75000E+00,+2.52167E+00,+4.47130E+00
-160.71875E+00,+2.52167E+00,+4.43673E+00
-160.68750E+00,+2.52167E+00,+4.47130E+00
-160.65625E+00,+2.48147E+00,+4.50587E+00
-160.62500E+00,+2.48147E+00,+4.50587E+00
-160.59375E+00,+2.44127E+00,+4.54044E+00
-160.56250E+00,+2.40107E+00,+4.54044E+00
-160.53125E+00,+2.36087E+00,+4.54044E+00
-160.50000E+00,+2.32067E+00,+4.54044E+00
-160.46875E+00,+2.28046E+00,+4.57502E+00
-160.43750E+00,+2.24026E+00,+4.57502E+00
-160.40625E+00,+2.15986E+00,+4.54044E+00
-160.37500E+00,+2.07946E+00,+4.54044E+00
-160.34375E+00,+2.03926E+00,+4.57502E+00
-160.31250E+00,+1.99906E+00,+4.57502E+00
-160.28125E+00,+1.87845E+00,+4.57502E+00
-160.25000E+00,+1.83825E+00,+4.57502E+00
-160.21875E+00,+1.75785E+00,+4.57502E+00
-160.18750E+00,+1.67745E+00,+4.57502E+00
-160.15625E+00,+1.59705E+00,+4.54044E+00
-160.12500E+00,+1.55685E+00,+4.54044E+00
-160.09375E+00,+1.47644E+00,+4.54044E+00
-160.06250E+00,+1.39604E+00,+4.50587E+00
-160.03125E+00,+1.23524E+00,+4.50587E+00
-160.00000E+00,+1.23524E+00,+4.47130E+00
-159.96875E+00,+1.11464E+00,+4.43673E+00
-159.93750E+00,+1.07443E+00,+4.43673E+00
-159.90625E+00,+953.83E-03,+4.36758E+00
-159.87500E+00,+793.03E-03,+4.36758E+00
-159.84375E+00,+752.83E-03,+4.29843E+00
-159.81250E+00,+672.42E-03,+4.22929E+00
-159.78125E+00,+551.82E-03,+4.16014E+00
-159.75000E+00,+511.62E-03,+4.12557E+00
-159.71875E+00,+431.22E-03,+4.12557E+00
-159.68750E+00,+310.62E-03,+3.98728E+00
-159.65625E+00,+310.62E-03,+3.95270E+00
-159.62500E+00,+190.01E-03,+3.84899E+00
-159.59375E+00,+109.61E-03,+3.77984E+00
-159.56250E+00,+69.41E-03,+3.64155E+00
-159.53125E+00,+29.21E-03,+3.60698E+00
-159.50000E+00,-10.99E-03,+3.46868E+00
-159.46875E+00,-51.19E-03,+3.43411E+00
-159.43750E+00,-91.39E-03,+3.36497E+00
-159.40625E+00,-171.80E-03,+3.22667E+00
-159.37500E+00,-212.00E-03,+3.12296E+00
-159.34375E+00,-212.00E-03,+3.08838E+00
-159.31250E+00,-252.20E-03,+2.91552E+00
-159.28125E+00,-292.40E-03,+2.88095E+00
-159.25000E+00,-292.40E-03,+2.74265E+00
-159.21875E+00,-292.40E-03,+2.70808E+00
-159.18750E+00,-332.60E-03,+2.56979E+00
-159.15625E+00,-332.60E-03,+2.50064E+00
-159.12500E+00,-372.80E-03,+2.43150E+00
-159.09375E+00,-372.80E-03,+2.29321E+00
-159.06250E+00,-372.80E-03,+2.22406E+00
-159.03125E+00,-372.80E-03,+2.18949E+00
-159.00000E+00,-372.80E-03,+2.05120E+00
-158.96875E+00,-372.80E-03,+2.01662E+00
-158.93750E+00,-332.60E-03,+1.87833E+00
-158.90625E+00,-332.60E-03,+1.84376E+00
-158.87500E+00,-332.60E-03,+1.77461E+00
-158.84375E+00,-332.60E-03,+1.67090E+00
-158.81250E+00,-332.60E-03,+1.63632E+00
-158.78125E+00,-292.40E-03,+1.56718E+00
-158.75000E+00,-292.40E-03,+1.56718E+00
-158.71875E+00,-292.40E-03,+1.49803E+00
-158.68750E+00,-212.00E-03,+1.46346E+00
-158.65625E+00,-212.00E-03,+1.46346E+00
-158.62500E+00,-212.00E-03,+1.39431E+00
-158.59375E+00,-131.60E-03,+1.35974E+00
-158.56250E+00,-131.60E-03,+1.32517E+00
-158.53125E+00,-131.60E-03,+1.29059E+00
-158.50000E+00,-91.39E-03,+1.29059E+00
-158.46875E+00,-91.39E-03,+1.29059E+00
-158.43750E+00,-10.99E-03,+1.25602E+00
-158.40625E+00,-10.99E-03,+1.25602E+00
-158.37500E+00,+29.21E-03,+1.25602E+00
-158.34375E+00,+69.41E-03,+1.22145E+00
-158.31250E+00,+109.61E-03,+1.22145E+00
-158.28125E+00,+109.61E-03,+1.22145E+00
-158.25000E+00,+149.81E-03,+1.22145E+00
-158.21875E+00,+270.41E-03,+1.18688E+00
-158.18750E+00,+310.62E-03,+1.18688E+00
-158.15625E+00,+310.62E-03,+1.22145E+00
-158.12500E+00,+350.82E-03,+1.22145E+00
-158.09375E+00,+391.02E-03,+1.22145E+00
-158.06250E+00,+431.22E-03,+1.22145E+00
-158.03125E+00,+471.42E-03,+1.25602E+00
-158.00000E+00,+592.02E-03,+1.25602E+00
-157.96875E+00,+592.02E-03,+1.25602E+00
-157.93750E+00,+632.22E-03,+1.25602E+00
-157.90625E+00,+712.63E-03,+1.29059E+00
-157.87500E+00,+793.03E-03,+1.29059E+00
-157.84375E+00,+833.23E-03,+1.35974E+00
-157.81250E+00,+873.43E-03,+1.35974E+00
-157.78125E+00,+953.83E-03,+1.32517E+00
-157.75000E+00,+994.03E-03,+1.39431E+00
-157.71875E+00,+1.07443E+00,+1.39431E+00
-157.68750E+00,+1.15484E+00,+1.42889E+00
-157.65625E+00,+1.19504E+00,+1.46346E+00
-157.62500E+00,+1.31564E+00,+1.42889E+00
-157.59375E+00,+1.31564E+00,+1.46346E+00
-157.56250E+00,+1.39604E+00,+1.53260E+00
-157.53125E+00,+1.47644E+00,+1.53260E+00
-157.50000E+00,+1.59705E+00,+1.53260E+00
-157.46875E+00,+1.59705E+00,+1.60175E+00
-157.43750E+00,+1.67745E+00,+1.60175E+00
-157.40625E+00,+1.75785E+00,+1.67090E+00
-157.37500E+00,+1.79805E+00,+1.67090E+00
-157.34375E+00,+1.91866E+00,+1.67090E+00
-157.31250E+00,+1.95886E+00,+1.70547E+00
-157.28125E+00,+2.07946E+00,+1.77461E+00
-157.25000E+00,+2.15986E+00,+1.80919E+00
-157.21875E+00,+2.24026E+00,+1.77461E+00
-157.18750E+00,+2.32067E+00,+1.84376E+00
-157.15625E+00,+2.32067E+00,+1.84376E+00
-157.12500E+00,+2.48147E+00,+1.87833E+00
-157.09375E+00,+2.52167E+00,+1.91291E+00
-157.06250E+00,+2.56187E+00,+1.94748E+00
-157.03125E+00,+2.60207E+00,+1.98205E+00
-157.00000E+00,+2.72268E+00,+2.01662E+00
-156.96875E+00,+2.84328E+00,+2.01662E+00
-156.93750E+00,+2.88348E+00,+2.05120E+00
-156.90625E+00,+2.92368E+00,+2.12034E+00
-156.87500E+00,+2.96388E+00,+2.08577E+00
-156.84375E+00,+3.00408E+00,+2.12034E+00
-156.81250E+00,+3.08448E+00,+2.15492E+00
-156.78125E+00,+3.12469E+00,+2.18949E+00
-156.75000E+00,+3.16489E+00,+2.18949E+00
-156.71875E+00,+3.20509E+00,+2.25863E+00
-156.68750E+00,+3.24529E+00,+2.25863E+00
-156.65625E+00,+3.28549E+00,+2.25863E+00
-156.62500E+00,+3.32569E+00,+2.32778E+00
-156.59375E+00,+3.32569E+00,+2.32778E+00
-156.56250E+00,+3.36589E+00,+2.32778E+00
-156.53125E+00,+3.36589E+00,+2.36235E+00
-156.50000E+00,+3.36589E+00,+2.39693E+00
-156.46875E+00,+3.36589E+00,+2.39693E+00
-156.43750E+00,+3.36589E+00,+2.43150E+00
-156.40625E+00,+3.36589E+00,+2.43150E+00
-156.37500E+00,+3.36589E+00,+2.46607E+00
-156.34375E+00,+3.36589E+00,+2.50064E+00
-156.31250E+00,+3.36589E+00,+2.50064E+00
-156.28125E+00,+3.32569E+00,+2.53522E+00
-156.25000E+00,+3.32569E+00,+2.56979E+00
-156.21875E+00,+3.28549E+00,+2.60436E+00
-156.18750E+00,+3.28549E+00,+2.63894E+00
-156.15625E+00,+3.24529E+00,+2.60436E+00
-156.12500E+00,+3.20509E+00,+2.60436E+00
-156.09375E+00,+3.20509E+00,+2.67351E+00
-156.06250E+00,+3.16489E+00,+2.70808E+00
-156.03125E+00,+3.12469E+00,+2.70808E+00
-156.00000E+00,+3.12469E+00,+2.74265E+00
-155.96875E+00,+3.04428E+00,+2.77723E+00
-155.93750E+00,+3.04428E+00,+2.77723E+00
-155.90625E+00,+3.04428E+00,+2.81180E+00
-155.87500E+00,+2.96388E+00,+2.84637E+00
-155.84375E+00,+2.96388E+00,+2.88095E+00
-155.81250E+00,+2.92368E+00,+2.88095E+00
-155.78125E+00,+2.88348E+00,+2.91552E+00
-155.75000E+00,+2.88348E+00,+2.95009E+00
-155.71875E+00,+2.84328E+00,+2.98466E+00
-155.68750E+00,+2.84328E+00,+2.98466E+00
-155.65625E+00,+2.80308E+00,+3.05381E+00
-155.62500E+00,+2.76288E+00,+3.01924E+00
-155.59375E+00,+2.76288E+00,+3.05381E+00
-155.56250E+00,+2.72268E+00,+3.08838E+00
-155.53125E+00,+2.68247E+00,+3.12296E+00
-155.50000E+00,+2.68247E+00,+3.12296E+00
-155.46875E+00,+2.64227E+00,+3.19210E+00
-155.43750E+00,+2.64227E+00,+3.19210E+00
-155.40625E+00,+2.60207E+00,+3.22667E+00
-155.37500E+00,+2.60207E+00,+3.22667E+00
-155.34375E+00,+2.56187E+00,+3.29582E+00
-155.31250E+00,+2.56187E+00,+3.33039E+00
-155.28125E+00,+2.56187E+00,+3.33039E+00
-155.25000E+00,+2.56187E+00,+3.36497E+00
-155.21875E+00,+2.56187E+00,+3.36497E+00
-155.18750E+00,+2.56187E+00,+3.39954E+00
-155.15625E+00,+2.56187E+00,+3.39954E+00
-155.12500E+00,+2.56187E+00,+3.46868E+00
-155.09375E+00,+2.60207E+00,+3.50326E+00
-155.06250E+00,+2.60207E+00,+3.50326E+00
-155.03125E+00,+2.60207E+00,+3.50326E+00
-155.00000E+00,+2.60207E+00,+3.57240E+00
-154.96875E+00,+2.64227E+00,+3.57240E+00
-154.93750E+00,+2.68247E+00,+3.60698E+00
-154.90625E+00,+2.68247E+00,+3.60698E+00
-154.87500E+00,+2.72268E+00,+3.64155E+00
-154.84375E+00,+2.76288E+00,+3.64155E+00
-154.81250E+00,+2.76288E+00,+3.67612E+00
-154.78125E+00,+2.84328E+00,+3.71069E+00
-154.75000E+00,+2.84328E+00,+3.74527E+00
-154.71875E+00,+2.84328E+00,+3.74527E+00
-154.68750E+00,+2.92368E+00,+3.74527E+00
-154.65625E+00,+2.96388E+00,+3.77984E+00
-154.62500E+00,+3.00408E+00,+3.81441E+00
-154.59375E+00,+3.00408E+00,+3.84899E+00
-154.56250E+00,+3.08448E+00,+3.84899E+00
-154.53125E+00,+3.12469E+00,+3.88356E+00
-154.50000E+00,+3.16489E+00,+3.88356E+00
-154.46875E+00,+3.20509E+00,+3.91813E+00
-154.43750E+00,+3.20509E+00,+3.91813E+00
-154.40625E+00,+3.24529E+00,+3.91813E+00
-154.37500E+00,+3.28549E+00,+3.95270E+00
-154.34375E+00,+3.32569E+00,+3.95270E+00
-154.31250E+00,+3.36589E+00,+3.95270E+00
-154.28125E+00,+3.36589E+00,+3.98728E+00
-154.25000E+00,+3.40609E+00,+3.98728E+00
-154.21875E+00,+3.40609E+00,+3.98728E+00
-154.18750E+00,+3.48649E+00,+4.02185E+00
-154.15625E+00,+3.48649E+00,+4.02185E+00
-154.12500E+00,+3.48649E+00,+4.02185E+00
-154.09375E+00,+3.48649E+00,+4.05642E+00
-154.06250E+00,+3.52670E+00,+4.05642E+00
-154.03125E+00,+3.52670E+00,+4.05642E+00
-154.00000E+00,+3.52670E+00,+4.05642E+00
-153.96875E+00,+3.52670E+00,+4.09100E+00
-153.93750E+00,+3.52670E+00,+4.09100E+00
-153.90625E+00,+3.52670E+00,+4.09100E+00
-153.87500E+00,+3.52670E+00,+4.09100E+00
-153.84375E+00,+3.52670E+00,+4.12557E+00
-153.81250E+00,+3.52670E+00,+4.09100E+00
-153.78125E+00,+3.48649E+00,+4.09100E+00
-153.75000E+00,+3.48649E+00,+4.12557E+00
-153.71875E+00,+3.48649E+00,+4.16014E+00
-153.68750E+00,+3.40609E+00,+4.12557E+00
-153.65625E+00,+3.40609E+00,+4.16014E+00
-153.62500E+00,+3.40609E+00,+4.16014E+00
-153.59375E+00,+3.32569E+00,+4.19471E+00
-153.56250E+00,+3.32569E+00,+4.19471E+00
-153.53125E+00,+3.28549E+00,+4.19471E+00
-153.50000E+00,+3.24529E+00,+4.19471E+00
-153.46875E+00,+3.20509E+00,+4.19471E+00
-153.43750E+00,+3.16489E+00,+4.19471E+00
-153.40625E+00,+3.12469E+00,+4.22929E+00
-153.37500E+00,+3.08448E+00,+4.22929E+00
-153.34375E+00,+2.96388E+00,+4.26386E+00
-153.31250E+00,+3.00408E+00,+4.26386E+00
-153.28125E+00,+2.88348E+00,+4.29843E+00
-153.25000E+00,+2.80308E+00,+4.29843E+00
-153.21875E+00,+2.76288E+00,+4.33301E+00
-153.18750E+00,+2.68247E+00,+4.29843E+00
-153.15625E+00,+2.60207E+00,+4.33301E+00
-153.12500E+00,+2.56187E+00,+4.33301E+00
-153.09375E+00,+2.44127E+00,+4.36758E+00
-153.06250E+00,+2.36087E+00,+4.40215E+00
-153.03125E+00,+2.28046E+00,+4.40215E+00
-153.00000E+00,+2.24026E+00,+4.40215E+00
-152.96875E+00,+2.11966E+00,+4.40215E+00
-152.93750E+00,+1.99906E+00,+4.43673E+00
-152.90625E+00,+1.91866E+00,+4.43673E+00
-152.87500E+00,+1.83825E+00,+4.43673E+00
-152.84375E+00,+1.75785E+00,+4.43673E+00
-152.81250E+00,+1.63725E+00,+4.40215E+00
-152.78125E+00,+1.47644E+00,+4.43673E+00
-152.75000E+00,+1.39604E+00,+4.40215E+00
-152.71875E+00,+1.31564E+00,+4.43673E+00
-152.68750E+00,+1.23524E+00,+4.36758E+00
-152.65625E+00,+1.07443E+00,+4.36758E+00
-152.62500E+00,+1.03423E+00,+4.33301E+00
-152.59375E+00,+873.43E-03,+4.26386E+00
-152.56250E+00,+833.23E-03,+4.26386E+00
-152.53125E+00,+712.63E-03,+4.22929E+00
-152.50000E+00,+672.42E-03,+4.16014E+00
-152.46875E+00,+551.82E-03,+4.09100E+00
-152.43750E+00,+391.02E-03,+4.02185E+00
-152.40625E+00,+391.02E-03,+4.02185E+00
-152.37500E+00,+310.62E-03,+3.88356E+00
-152.34375E+00,+230.21E-03,+3.81441E+00
-152.31250E+00,+149.81E-03,+3.74527E+00
-152.28125E+00,+109.61E-03,+3.71069E+00
-152.25000E+00,+29.21E-03,+3.57240E+00
-152.21875E+00,-10.99E-03,+3.50326E+00
-152.18750E+00,-10.99E-03,+3.43411E+00
-152.15625E+00,-91.39E-03,+3.33039E+00
-152.12500E+00,-91.39E-03,+3.22667E+00
-152.09375E+00,-131.60E-03,+3.08838E+00
-152.06250E+00,-131.60E-03,+3.05381E+00
-152.03125E+00,-171.80E-03,+3.01924E+00
-152.00000E+00,-171.80E-03,+2.88095E+00
-151.96875E+00,-171.80E-03,+2.81180E+00
-151.93750E+00,-171.80E-03,+2.70808E+00
-151.90625E+00,-171.80E-03,+2.63894E+00
-151.87500E+00,-171.80E-03,+2.53522E+00
-151.84375E+00,-171.80E-03,+2.46607E+00
-151.81250E+00,-171.80E-03,+2.43150E+00
-151.78125E+00,-212.00E-03,+2.36235E+00
-151.75000E+00,-171.80E-03,+2.32778E+00
-151.71875E+00,-171.80E-03,+2.22406E+00
-151.68750E+00,-171.80E-03,+2.15492E+00
-151.65625E+00,-131.60E-03,+2.12034E+00
-151.62500E+00,-91.39E-03,+2.08577E+00
-151.59375E+00,-51.19E-03,+2.01662E+00
-151.56250E+00,-51.19E-03,+1.94748E+00
-151.53125E+00,-51.19E-03,+1.94748E+00
-151.50000E+00,-10.99E-03,+1.87833E+00
-151.46875E+00,+29.21E-03,+1.84376E+00
-151.43750E+00,+69.41E-03,+1.84376E+00
-151.40625E+00,+109.61E-03,+1.80919E+00
-151.37500E+00,+109.61E-03,+1.77461E+00
-151.34375E+00,+109.61E-03,+1.77461E+00
-151.31250E+00,+190.01E-03,+1.74004E+00
-151.28125E+00,+230.21E-03,+1.70547E+00
-151.25000E+00,+270.41E-03,+1.70547E+00
-151.21875E+00,+270.41E-03,+1.74004E+00
-151.18750E+00,+310.62E-03,+1.70547E+00
-151.15625E+00,+350.82E-03,+1.70547E+00
-151.12500E+00,+431.22E-03,+1.70547E+00
-151.09375E+00,+471.42E-03,+1.70547E+00
-151.06250E+00,+511.62E-03,+1.74004E+00
-151.03125E+00,+551.82E-03,+1.70547E+00
-151.00000E+00,+632.22E-03,+1.70547E+00
-150.96875E+00,+632.22E-03,+1.74004E+00
-150.93750E+00,+712.63E-03,+1.74004E+00
-150.90625E+00,+752.83E-03,+1.74004E+00
-150.87500E+00,+793.03E-03,+1.77461E+00
-150.84375E+00,+793.03E-03,+1.80919E+00
-150.81250E+00,+913.63E-03,+1.80919E+00
-150.78125E+00,+953.83E-03,+1.84376E+00
-150.75000E+00,+994.03E-03,+1.87833E+00
-150.71875E+00,+1.07443E+00,+1.87833E+00
-150.68750E+00,+1.11464E+00,+1.91291E+00
-150.65625E+00,+1.19504E+00,+1.94748E+00
-150.62500E+00,+1.23524E+00,+1.91291E+00
-150.59375E+00,+1.31564E+00,+1.94748E+00
-150.56250E+00,+1.31564E+00,+1.98205E+00
-150.53125E+00,+1.39604E+00,+2.01662E+00
-150.50000E+00,+1.47644E+00,+2.01662E+00
-150.46875E+00,+1.55685E+00,+2.05120E+00
-150.43750E+00,+1.55685E+00,+2.08577E+00
-150.40625E+00,+1.59705E+00,+2.15492E+00
-150.37500E+00,+1.67745E+00,+2.18949E+00
-150.34375E+00,+1.75785E+00,+2.18949E+00
-150.31250E+00,+1.75785E+00,+2.22406E+00
-150.28125E+00,+1.79805E+00,+2.25863E+00
-150.25000E+00,+1.83825E+00,+2.29321E+00
-150.21875E+00,+1.91866E+00,+2.32778E+00
-150.18750E+00,+1.95886E+00,+2.32778E+00
-150.15625E+00,+1.99906E+00,+2.36235E+00
-150.12500E+00,+2.03926E+00,+2.39693E+00
-150.09375E+00,+2.07946E+00,+2.39693E+00
-150.06250E+00,+2.11966E+00,+2.43150E+00
-150.03125E+00,+2.11966E+00,+2.46607E+00
-150.00000E+00,+2.20006E+00,+2.50064E+00
-149.96875E+00,+2.20006E+00,+2.53522E+00
-149.93750E+00,+2.24026E+00,+2.56979E+00
-149.90625E+00,+2.24026E+00,+2.60436E+00
-149.87500E+00,+2.28046E+00,+2.63894E+00
-149.84375E+00,+2.28046E+00,+2.67351E+00
-149.81250E+00,+2.24026E+00,+2.70808E+00
-149.78125E+00,+2.28046E+00,+2.70808E+00
-149.75000E+00,+2.24026E+00,+2.77723E+00
-149.71875E+00,+2.24026E+00,+2.77723E+00
-149.68750E+00,+2.24026E+00,+2.81180E+00
-149.65625E+00,+2.20006E+00,+2.84637E+00
-149.62500E+00,+2.15986E+00,+2.88095E+00
-149.59375E+00,+2.15986E+00,+2.88095E+00
-149.56250E+00,+2.07946E+00,+2.95009E+00
-149.53125E+00,+2.07946E+00,+2.98466E+00
-149.50000E+00,+1.99906E+00,+2.98466E+00
-149.46875E+00,+1.95886E+00,+3.05381E+00
-149.43750E+00,+1.99906E+00,+3.01924E+00
-149.40625E+00,+1.83825E+00,+3.05381E+00
-149.37500E+00,+1.83825E+00,+3.12296E+00
-149.34375E+00,+1.71765E+00,+3.12296E+00
-149.31250E+00,+1.63725E+00,+3.15753E+00
-149.28125E+00,+1.59705E+00,+3.19210E+00
-149.25000E+00,+1.51665E+00,+3.19210E+00
-149.21875E+00,+1.43624E+00,+3.22667E+00
-149.18750E+00,+1.35584E+00,+3.22667E+00
-149.15625E+00,+1.27544E+00,+3.22667E+00
-149.12500E+00,+1.15484E+00,+3.22667E+00
-149.09375E+00,+1.11464E+00,+3.26125E+00
-149.06250E+00,+994.03E-03,+3.26125E+00
-149.03125E+00,+913.63E-03,+3.22667E+00
-149.00000E+00,+793.03E-03,+3.22667E+00
-148.96875E+00,+752.83E-03,+3.26125E+00
-148.93750E+00,+632.22E-03,+3.19210E+00
-148.90625E+00,+592.02E-03,+3.15753E+00
-148.87500E+00,+511.62E-03,+3.15753E+00
-148.84375E+00,+431.22E-03,+3.12296E+00
-148.81250E+00,+350.82E-03,+3.05381E+00
-148.78125E+00,+270.41E-03,+3.05381E+00
-148.75000E+00,+230.21E-03,+2.95009E+00
-148.71875E+00,+149.81E-03,+2.91552E+00
-148.68750E+00,+69.41E-03,+2.88095E+00
-148.65625E+00,+69.41E-03,+2.77723E+00
-148.62500E+00,+29.21E-03,+2.74265E+00
-148.59375E+00,+29.21E-03,+2.63894E+00
-148.56250E+00,-10.99E-03,+2.63894E+00
-148.53125E+00,-51.19E-03,+2.56979E+00
-148.50000E+00,-51.19E-03,+2.50064E+00
-148.46875E+00,-91.39E-03,+2.39693E+00
-148.43750E+00,-91.39E-03,+2.39693E+00
-148.40625E+00,-171.80E-03,+2.29321E+00
-148.37500E+00,-131.60E-03,+2.22406E+00
-148.34375E+00,-131.60E-03,+2.15492E+00
-148.31250E+00,-131.60E-03,+2.12034E+00
-148.28125E+00,-131.60E-03,+2.08577E+00
-148.25000E+00,-131.60E-03,+2.01662E+00
-148.21875E+00,-91.39E-03,+1.98205E+00
-148.18750E+00,-91.39E-03,+1.91291E+00
-148.15625E+00,-91.39E-03,+1.84376E+00
-148.12500E+00,-91.39E-03,+1.84376E+00
-148.09375E+00,-51.19E-03,+1.77461E+00
-148.06250E+00,-10.99E-03,+1.74004E+00
-148.03125E+00,-10.99E-03,+1.70547E+00
-148.00000E+00,-10.99E-03,+1.67090E+00
-147.96875E+00,+29.21E-03,+1.67090E+00
-147.93750E+00,+69.41E-03,+1.63632E+00
-147.90625E+00,+109.61E-03,+1.63632E+00
-147.87500E+00,+149.81E-03,+1.63632E+00
-147.84375E+00,+190.01E-03,+1.60175E+00
-147.81250E+00,+230.21E-03,+1.63632E+00
-147.78125E+00,+270.41E-03,+1.60175E+00
-147.75000E+00,+310.62E-03,+1.60175E+00
-147.71875E+00,+310.62E-03,+1.60175E+00
-147.68750E+00,+350.82E-03,+1.60175E+00
-147.65625E+00,+431.22E-03,+1.60175E+00
-147.62500E+00,+431.22E-03,+1.60175E+00
-147.59375E+00,+511.62E-03,+1.60175E+00
-147.56250E+00,+511.62E-03,+1.60175E+00
-147.53125E+00,+551.82E-03,+1.60175E+00
-147.50000E+00,+672.42E-03,+1.63632E+00
-147.46875E+00,+712.63E-03,+1.67090E+00
-147.43750E+00,+752.83E-03,+1.67090E+00
-147.40625E+00,+833.23E-03,+1.67090E+00
-147.37500E+00,+873.43E-03,+1.70547E+00
-147.34375E+00,+913.63E-03,+1.70547E+00
-147.31250E+00,+994.03E-03,+1.74004E+00
-147.28125E+00,+1.03423E+00,+1.74004E+00
-147.25000E+00,+1.07443E+00,+1.77461E+00
-147.21875E+00,+1.15484E+00,+1.77461E+00
-147.18750E+00,+1.15484E+00,+1.80919E+00
-147.15625E+00,+1.27544E+00,+1.80919E+00
-147.12500E+00,+1.31564E+00,+1.84376E+00
-147.09375E+00,+1.39604E+00,+1.87833E+00
-147.06250E+00,+1.43624E+00,+1.87833E+00
-147.03125E+00,+1.47644E+00,+1.91291E+00
-147.00000E+00,+1.55685E+00,+1.94748E+00
-146.96875E+00,+1.59705E+00,+1.98205E+00
-146.93750E+00,+1.67745E+00,+2.05120E+00
-146.90625E+00,+1.75785E+00,+2.05120E+00
-146.87500E+00,+1.79805E+00,+2.08577E+00
-146.84375E+00,+1.87845E+00,+2.12034E+00
-146.81250E+00,+1.91866E+00,+2.15492E+00
-146.78125E+00,+1.95886E+00,+2.15492E+00
-146.75000E+00,+2.03926E+00,+2.18949E+00
-146.71875E+00,+2.11966E+00,+2.22406E+00
-146.68750E+00,+2.11966E+00,+2.25863E+00
-146.65625E+00,+2.15986E+00,+2.25863E+00
-146.62500E+00,+2.24026E+00,+2.29321E+00
-146.59375E+00,+2.28046E+00,+2.32778E+00
-146.56250E+00,+2.32067E+00,+2.39693E+00
-146.53125E+00,+2.36087E+00,+2.43150E+00
-146.50000E+00,+2.40107E+00,+2.43150E+00
-146.46875E+00,+2.44127E+00,+2.46607E+00
-146.43750E+00,+2.48147E+00,+2.50064E+00
-146.40625E+00,+2.52167E+00,+2.53522E+00
-146.37500E+00,+2.56187E+00,+2.53522E+00
-146.34375E+00,+2.52167E+00,+2.56979E+00
-146.31250E+00,+2.56187E+00,+2.63894E+00
-146.28125E+00,+2.60207E+00,+2.63894E+00
-146.25000E+00,+2.60207E+00,+2.67351E+00
-146.21875E+00,+2.60207E+00,+2.67351E+00
-146.18750E+00,+2.60207E+00,+2.74265E+00
-146.15625E+00,+2.60207E+00,+2.77723E+00
-146.12500E+00,+2.56187E+00,+2.77723E+00
-146.09375E+00,+2.56187E+00,+2.81180E+00
-146.06250E+00,+2.52167E+00,+2.84637E+00
-146.03125E+00,+2.52167E+00,+2.84637E+00
-146.00000E+00,+2.48147E+00,+2.88095E+00
-145.96875E+00,+2.48147E+00,+2.95009E+00
-145.93750E+00,+2.44127E+00,+2.95009E+00
-145.90625E+00,+2.40107E+00,+2.98466E+00
-145.87500E+00,+2.32067E+00,+3.01924E+00
-145.84375E+00,+2.28046E+00,+3.05381E+00
-145.81250E+00,+2.24026E+00,+3.08838E+00
-145.78125E+00,+2.15986E+00,+3.12296E+00
-145.75000E+00,+2.07946E+00,+3.12296E+00
-145.71875E+00,+2.03926E+00,+3.15753E+00
-145.68750E+00,+1.95886E+00,+3.19210E+00
-145.65625E+00,+1.91866E+00,+3.19210E+00
-145.62500E+00,+1.83825E+00,+3.22667E+00
-145.59375E+00,+1.75785E+00,+3.26125E+00
-145.56250E+00,+1.67745E+00,+3.29582E+00
-145.53125E+00,+1.63725E+00,+3.29582E+00
-145.50000E+00,+1.55685E+00,+3.33039E+00
-145.46875E+00,+1.47644E+00,+3.36497E+00
-145.43750E+00,+1.35584E+00,+3.36497E+00
-145.40625E+00,+1.27544E+00,+3.33039E+00
-145.37500E+00,+1.23524E+00,+3.33039E+00
-145.34375E+00,+1.15484E+00,+3.36497E+00
-145.31250E+00,+1.03423E+00,+3.36497E+00
-145.28125E+00,+913.63E-03,+3.33039E+00
-145.25000E+00,+833.23E-03,+3.33039E+00
-145.21875E+00,+752.83E-03,+3.33039E+00
-145.18750E+00,+712.63E-03,+3.29582E+00
-145.15625E+00,+592.02E-03,+3.29582E+00
-145.12500E+00,+551.82E-03,+3.26125E+00
-145.09375E+00,+551.82E-03,+3.22667E+00
-145.06250E+00,+431.22E-03,+3.22667E+00
-145.03125E+00,+431.22E-03,+3.12296E+00
-145.00000E+00,+391.02E-03,+3.12296E+00
-144.96875E+00,+350.82E-03,+3.05381E+00
-144.93750E+00,+270.41E-03,+3.01924E+00
-144.90625E+00,+270.41E-03,+2.98466E+00
-144.87500E+00,+230.21E-03,+2.95009E+00
-144.84375E+00,+190.01E-03,+2.84637E+00
-144.81250E+00,+149.81E-03,+2.77723E+00
-144.78125E+00,+149.81E-03,+2.70808E+00
-144.75000E+00,+109.61E-03,+2.74265E+00
-144.71875E+00,+190.01E-03,+2.67351E+00
-144.68750E+00,+149.81E-03,+2.60436E+00
-144.65625E+00,+109.61E-03,+2.56979E+00
-144.62500E+00,+149.81E-03,+2.56979E+00
-144.59375E+00,+190.01E-03,+2.50064E+00
-144.56250E+00,+149.81E-03,+2.43150E+00
-144.53125E+00,+190.01E-03,+2.39693E+00
-144.50000E+00,+190.01E-03,+2.36235E+00
-144.46875E+00,+270.41E-03,+2.32778E+00
-144.43750E+00,+230.21E-03,+2.29321E+00
-144.40625E+00,+270.41E-03,+2.25863E+00
-144.37500E+00,+270.41E-03,+2.22406E+00
-144.34375E+00,+310.62E-03,+2.25863E+00
-144.31250E+00,+350.82E-03,+2.22406E+00
-144.28125E+00,+391.02E-03,+2.22406E+00
-144.25000E+00,+431.22E-03,+2.22406E+00
-144.21875E+00,+431.22E-03,+2.18949E+00
-144.18750E+00,+511.62E-03,+2.18949E+00
-144.15625E+00,+551.82E-03,+2.18949E+00
-144.12500E+00,+551.82E-03,+2.15492E+00
-144.09375E+00,+592.02E-03,+2.18949E+00
-144.06250E+00,+632.22E-03,+2.18949E+00
-144.03125E+00,+672.42E-03,+2.18949E+00
-144.00000E+00,+752.83E-03,+2.18949E+00
-143.96875E+00,+752.83E-03,+2.18949E+00
-143.93750E+00,+833.23E-03,+2.22406E+00
-143.90625E+00,+873.43E-03,+2.22406E+00
-143.87500E+00,+913.63E-03,+2.25863E+00
-143.84375E+00,+994.03E-03,+2.25863E+00
-143.81250E+00,+1.03423E+00,+2.29321E+00
-143.78125E+00,+1.07443E+00,+2.29321E+00
-143.75000E+00,+1.11464E+00,+2.32778E+00
-143.71875E+00,+1.11464E+00,+2.32778E+00
-143.68750E+00,+1.23524E+00,+2.32778E+00
-143.65625E+00,+1.23524E+00,+2.36235E+00
-143.62500E+00,+1.27544E+00,+2.39693E+00
-143.59375E+00,+1.35584E+00,+2.43150E+00
-143.56250E+00,+1.39604E+00,+2.46607E+00
-143.53125E+00,+1.43624E+00,+2.43150E+00
-143.50000E+00,+1.47644E+00,+2.50064E+00
-143.46875E+00,+1.51665E+00,+2.53522E+00
-143.43750E+00,+1.55685E+00,+2.53522E+00
-143.40625E+00,+1.59705E+00,+2.56979E+00
-143.37500E+00,+1.63725E+00,+2.60436E+00
-143.34375E+00,+1.71765E+00,+2.60436E+00
-143.31250E+00,+1.71765E+00,+2.63894E+00
-143.28125E+00,+1.75785E+00,+2.67351E+00
-143.25000E+00,+1.75785E+00,+2.67351E+00
-143.21875E+00,+1.83825E+00,+2.74265E+00
-143.18750E+00,+1.83825E+00,+2.77723E+00
-143.15625E+00,+1.83825E+00,+2.77723E+00
-143.12500E+00,+1.87845E+00,+2.84637E+00
-143.09375E+00,+1.91866E+00,+2.84637E+00
-143.06250E+00,+1.87845E+00,+2.91552E+00
-143.03125E+00,+1.91866E+00,+2.91552E+00
-143.00000E+00,+1.91866E+00,+2.91552E+00
-142.96875E+00,+1.91866E+00,+3.01924E+00
-142.93750E+00,+1.91866E+00,+2.98466E+00
-142.90625E+00,+1.91866E+00,+3.05381E+00
-142.87500E+00,+1.87845E+00,+3.08838E+00
-142.84375E+00,+1.87845E+00,+3.08838E+00
-142.81250E+00,+1.87845E+00,+3.12296E+00
-142.78125E+00,+1.79805E+00,+3.12296E+00
-142.75000E+00,+1.79805E+00,+3.15753E+00
-142.71875E+00,+1.75785E+00,+3.19210E+00
-142.68750E+00,+1.67745E+00,+3.22667E+00
-142.65625E+00,+1.63725E+00,+3.22667E+00
-142.62500E+00,+1.59705E+00,+3.26125E+00
-142.59375E+00,+1.47644E+00,+3.26125E+00
-142.56250E+00,+1.43624E+00,+3.29582E+00
-142.53125E+00,+1.39604E+00,+3.29582E+00
-142.50000E+00,+1.31564E+00,+3.29582E+00
-142.46875E+00,+1.23524E+00,+3.33039E+00
-142.43750E+00,+1.15484E+00,+3.33039E+00
-142.40625E+00,+1.11464E+00,+3.33039E+00
-142.37500E+00,+953.83E-03,+3.33039E+00
-142.34375E+00,+913.63E-03,+3.33039E+00
-142.31250E+00,+833.23E-03,+3.29582E+00
-142.28125E+00,+712.63E-03,+3.26125E+00
-142.25000E+00,+592.02E-03,+3.26125E+00
-142.21875E+00,+511.62E-03,+3.26125E+00
-142.18750E+00,+471.42E-03,+3.22667E+00
-142.15625E+00,+391.02E-03,+3.15753E+00
-142.12500E+00,+270.41E-03,+3.12296E+00
-142.09375E+00,+230.21E-03,+3.05381E+00
-142.06250E+00,+190.01E-03,+2.98466E+00
-142.03125E+00,+69.41E-03,+2.91552E+00
-142.00000E+00,+69.41E-03,+2.84637E+00
-141.96875E+00,-10.99E-03,+2.81180E+00
-141.93750E+00,-10.99E-03,+2.77723E+00
-141.90625E+00,-91.39E-03,+2.63894E+00
-141.87500E+00,-131.60E-03,+2.63894E+00
-141.84375E+00,-171.80E-03,+2.53522E+00
-141.81250E+00,-212.00E-03,+2.43150E+00
-141.78125E+00,-212.00E-03,+2.36235E+00
-141.75000E+00,-252.20E-03,+2.32778E+00
-141.71875E+00,-292.40E-03,+2.18949E+00
-141.68750E+00,-292.40E-03,+2.08577E+00
-141.65625E+00,-292.40E-03,+2.08577E+00
-141.62500E+00,-292.40E-03,+2.01662E+00
-141.59375E+00,-332.60E-03,+1.91291E+00
-141.56250E+00,-332.60E-03,+1.80919E+00
-141.53125E+00,-332.60E-03,+1.77461E+00
-141.50000E+00,-332.60E-03,+1.74004E+00
-141.46875E+00,-332.60E-03,+1.67090E+00
-141.43750E+00,-332.60E-03,+1.56718E+00
-141.40625E+00,-292.40E-03,+1.56718E+00
-141.37500E+00,-292.40E-03,+1.49803E+00
-141.34375E+00,-292.40E-03,+1.42889E+00
-141.31250E+00,-292.40E-03,+1.42889E+00
-141.28125E+00,-252.20E-03,+1.35974E+00
-141.25000E+00,-252.20E-03,+1.32517E+00
-141.21875E+00,-212.00E-03,+1.29059E+00
-141.18750E+00,-212.00E-03,+1.25602E+00
-141.15625E+00,-171.80E-03,+1.22145E+00
-141.12500E+00,-171.80E-03,+1.18688E+00
-141.09375E+00,-131.60E-03,+1.15230E+00
-141.06250E+00,-91.39E-03,+1.15230E+00
-141.03125E+00,-91.39E-03,+1.15230E+00
-141.00000E+00,-51.19E-03,+1.11773E+00
-140.96875E+00,-51.19E-03,+1.11773E+00
-140.93750E+00,+29.21E-03,+1.11773E+00
-140.90625E+00,+69.41E-03,+1.11773E+00
-140.87500E+00,+109.61E-03,+1.08316E+00
-140.84375E+00,+109.61E-03,+1.11773E+00
-140.81250E+00,+190.01E-03,+1.08316E+00
-140.78125E+00,+230.21E-03,+1.08316E+00
-140.75000E+00,+230.21E-03,+1.08316E+00
-140.71875E+00,+310.62E-03,+1.08316E+00
-140.68750E+00,+350.82E-03,+1.08316E+00
-140.65625E+00,+391.02E-03,+1.08316E+00
-140.62500E+00,+471.42E-03,+1.11773E+00
-140.59375E+00,+511.62E-03,+1.15230E+00
-140.56250E+00,+551.82E-03,+1.11773E+00
-140.53125E+00,+632.22E-03,+1.11773E+00
-140.50000E+00,+672.42E-03,+1.18688E+00
-140.46875E+00,+712.63E-03,+1.15230E+00
-140.43750E+00,+712.63E-03,+1.22145E+00
-140.40625E+00,+793.03E-03,+1.25602E+00
-140.37500E+00,+873.43E-03,+1.25602E+00
-140.34375E+00,+913.63E-03,+1.25602E+00
-140.31250E+00,+994.03E-03,+1.29059E+00
-140.28125E+00,+1.07443E+00,+1.29059E+00
-140.25000E+00,+1.15484E+00,+1.32517E+00
-140.21875E+00,+1.19504E+00,+1.29059E+00
-140.18750E+00,+1.27544E+00,+1.35974E+00
-140.15625E+00,+1.35584E+00,+1.39431E+00
-140.12500E+00,+1.39604E+00,+1.39431E+00
-140.09375E+00,+1.47644E+00,+1.42889E+00
-140.06250E+00,+1.55685E+00,+1.46346E+00
-140.03125E+00,+1.59705E+00,+1.46346E+00
-140.00000E+00,+1.71765E+00,+1.49803E+00
-139.96875E+00,+1.83825E+00,+1.53260E+00
-139.93750E+00,+1.87845E+00,+1.56718E+00
-139.90625E+00,+1.95886E+00,+1.56718E+00
-139.87500E+00,+2.03926E+00,+1.60175E+00
-139.84375E+00,+2.15986E+00,+1.63632E+00
-139.81250E+00,+2.20006E+00,+1.67090E+00
-139.78125E+00,+2.36087E+00,+1.63632E+00
-139.75000E+00,+2.36087E+00,+1.70547E+00
-139.71875E+00,+2.52167E+00,+1.74004E+00
-139.68750E+00,+2.56187E+00,+1.77461E+00
-139.65625E+00,+2.64227E+00,+1.80919E+00
-139.62500E+00,+2.72268E+00,+1.80919E+00
-139.59375E+00,+2.84328E+00,+1.84376E+00
-139.56250E+00,+2.92368E+00,+1.84376E+00
-139.53125E+00,+2.96388E+00,+1.87833E+00
-139.50000E+00,+3.08448E+00,+1.91291E+00
-139.46875E+00,+3.16489E+00,+1.94748E+00
-139.43750E+00,+3.20509E+00,+1.98205E+00
-139.40625E+00,+3.28549E+00,+1.98205E+00
-139.37500E+00,+3.32569E+00,+1.98205E+00
-139.34375E+00,+3.40609E+00,+2.05120E+00
-139.31250E+00,+3.48649E+00,+2.05120E+00
-139.28125E+00,+3.48649E+00,+2.05120E+00
-139.25000E+00,+3.48649E+00,+2.12034E+00
-139.21875E+00,+3.48649E+00,+2.12034E+00
-139.18750E+00,+3.60710E+00,+2.12034E+00
-139.15625E+00,+3.60710E+00,+2.15492E+00
-139.12500E+00,+3.64730E+00,+2.15492E+00
-139.09375E+00,+3.64730E+00,+2.15492E+00
-139.06250E+00,+3.68750E+00,+2.22406E+00
-139.03125E+00,+3.64730E+00,+2.22406E+00
-139.00000E+00,+3.68750E+00,+2.25863E+00
-138.96875E+00,+3.64730E+00,+2.25863E+00
-138.93750E+00,+3.68750E+00,+2.25863E+00
-138.90625E+00,+3.68750E+00,+2.29321E+00
-138.87500E+00,+3.64730E+00,+2.29321E+00
-138.84375E+00,+3.64730E+00,+2.32778E+00
-138.81250E+00,+3.60710E+00,+2.32778E+00
-138.78125E+00,+3.60710E+00,+2.36235E+00
-138.75000E+00,+3.60710E+00,+2.36235E+00
-138.71875E+00,+3.56690E+00,+2.43150E+00
-138.68750E+00,+3.56690E+00,+2.39693E+00
-138.65625E+00,+3.56690E+00,+2.43150E+00
-138.62500E+00,+3.52670E+00,+2.46607E+00
-138.59375E+00,+3.52670E+00,+2.50064E+00
-138.56250E+00,+3.48649E+00,+2.53522E+00
-138.53125E+00,+3.44629E+00,+2.53522E+00
-138.50000E+00,+3.44629E+00,+2.56979E+00
-138.46875E+00,+3.44629E+00,+2.56979E+00
-138.43750E+00,+3.40609E+00,+2.60436E+00
-138.40625E+00,+3.36589E+00,+2.60436E+00
-138.37500E+00,+3.36589E+00,+2.63894E+00
-138.34375E+00,+3.36589E+00,+2.63894E+00
-138.31250E+00,+3.32569E+00,+2.63894E+00
-138.28125E+00,+3.32569E+00,+2.67351E+00
-138.25000E+00,+3.24529E+00,+2.74265E+00
-138.21875E+00,+3.28549E+00,+2.74265E+00
-138.18750E+00,+3.24529E+00,+2.74265E+00
-138.15625E+00,+3.24529E+00,+2.77723E+00
-138.12500E+00,+3.24529E+00,+2.77723E+00
-138.09375E+00,+3.24529E+00,+2.81180E+00
-138.06250E+00,+3.24529E+00,+2.84637E+00
-138.03125E+00,+3.20509E+00,+2.88095E+00
-138.00000E+00,+3.24529E+00,+2.88095E+00
-137.96875E+00,+3.24529E+00,+2.88095E+00
-137.93750E+00,+3.24529E+00,+2.95009E+00
-137.90625E+00,+3.28549E+00,+2.95009E+00
-137.87500E+00,+3.24529E+00,+2.95009E+00
-137.84375E+00,+3.24529E+00,+3.01924E+00
-137.81250E+00,+3.28549E+00,+3.01924E+00
-137.78125E+00,+3.28549E+00,+3.05381E+00
-137.75000E+00,+3.28549E+00,+3.05381E+00
-137.71875E+00,+3.32569E+00,+3.08838E+00
-137.68750E+00,+3.36589E+00,+3.08838E+00
-137.65625E+00,+3.36589E+00,+3.12296E+00
-137.62500E+00,+3.40609E+00,+3.12296E+00
-137.59375E+00,+3.40609E+00,+3.19210E+00
-137.56250E+00,+3.48649E+00,+3.19210E+00
-137.53125E+00,+3.48649E+00,+3.15753E+00
-137.50000E+00,+3.52670E+00,+3.22667E+00
-137.46875E+00,+3.52670E+00,+3.22667E+00
-137.43750E+00,+3.56690E+00,+3.22667E+00
-137.40625E+00,+3.64730E+00,+3.22667E+00
-137.37500E+00,+3.64730E+00,+3.29582E+00
-137.34375E+00,+3.68750E+00,+3.29582E+00
-137.31250E+00,+3.68750E+00,+3.29582E+00
-137.28125E+00,+3.72770E+00,+3.29582E+00
-137.25000E+00,+3.76790E+00,+3.29582E+00
-137.21875E+00,+3.76790E+00,+3.33039E+00
-137.18750E+00,+3.80810E+00,+3.33039E+00
-137.15625E+00,+3.80810E+00,+3.33039E+00
-137.12500E+00,+3.84830E+00,+3.36497E+00
-137.09375E+00,+3.88851E+00,+3.36497E+00
-137.06250E+00,+3.92871E+00,+3.36497E+00
-137.03125E+00,+3.92871E+00,+3.39954E+00
-137.00000E+00,+3.96891E+00,+3.39954E+00
-136.96875E+00,+4.00911E+00,+3.39954E+00
-136.93750E+00,+4.00911E+00,+3.39954E+00
-136.90625E+00,+4.00911E+00,+3.39954E+00
-136.87500E+00,+4.00911E+00,+3.43411E+00
-136.84375E+00,+4.04931E+00,+3.43411E+00
-136.81250E+00,+4.08951E+00,+3.43411E+00
-136.78125E+00,+4.04931E+00,+3.43411E+00
-136.75000E+00,+4.08951E+00,+3.43411E+00
-136.71875E+00,+4.08951E+00,+3.43411E+00
-136.68750E+00,+4.08951E+00,+3.43411E+00
-136.65625E+00,+4.04931E+00,+3.43411E+00
-136.62500E+00,+4.08951E+00,+3.43411E+00
-136.59375E+00,+4.08951E+00,+3.43411E+00
-136.56250E+00,+4.08951E+00,+3.46868E+00
-136.53125E+00,+4.08951E+00,+3.46868E+00
-136.50000E+00,+4.04931E+00,+3.46868E+00
-136.46875E+00,+4.04931E+00,+3.43411E+00
-136.43750E+00,+4.04931E+00,+3.43411E+00
-136.40625E+00,+4.04931E+00,+3.46868E+00
-136.37500E+00,+4.04931E+00,+3.46868E+00
-136.34375E+00,+4.00911E+00,+3.46868E+00
-136.31250E+00,+4.00911E+00,+3.50326E+00
-136.28125E+00,+4.00911E+00,+3.46868E+00
-136.25000E+00,+3.96891E+00,+3.50326E+00
-136.21875E+00,+3.92871E+00,+3.50326E+00
-136.18750E+00,+3.92871E+00,+3.50326E+00
-136.15625E+00,+3.88851E+00,+3.50326E+00
-136.12500E+00,+3.88851E+00,+3.50326E+00
-136.09375E+00,+3.80810E+00,+3.50326E+00
-136.06250E+00,+3.80810E+00,+3.53783E+00
-136.03125E+00,+3.76790E+00,+3.57240E+00
-136.00000E+00,+3.76790E+00,+3.57240E+00
-135.96875E+00,+3.72770E+00,+3.57240E+00
-135.93750E+00,+3.68750E+00,+3.57240E+00
-135.90625E+00,+3.64730E+00,+3.60698E+00
-135.87500E+00,+3.60710E+00,+3.57240E+00
-135.84375E+00,+3.56690E+00,+3.60698E+00
-135.81250E+00,+3.52670E+00,+3.60698E+00
-135.78125E+00,+3.44629E+00,+3.64155E+00
-135.75000E+00,+3.40609E+00,+3.64155E+00
-135.71875E+00,+3.36589E+00,+3.67612E+00
-135.68750E+00,+3.32569E+00,+3.67612E+00
-135.65625E+00,+3.24529E+00,+3.71069E+00
-135.62500E+00,+3.20509E+00,+3.74527E+00
-135.59375E+00,+3.12469E+00,+3.71069E+00
-135.56250E+00,+3.08448E+00,+3.77984E+00
-135.53125E+00,+3.08448E+00,+3.74527E+00
-135.50000E+00,+2.92368E+00,+3.77984E+00
-135.46875E+00,+2.92368E+00,+3.77984E+00
-135.43750E+00,+2.84328E+00,+3.81441E+00
-135.40625E+00,+2.72268E+00,+3.84899E+00
-135.37500E+00,+2.68247E+00,+3.88356E+00
-135.34375E+00,+2.56187E+00,+3.88356E+00
-135.31250E+00,+2.52167E+00,+3.91813E+00
-135.28125E+00,+2.44127E+00,+3.91813E+00
-135.25000E+00,+2.40107E+00,+3.95270E+00
-135.21875E+00,+2.24026E+00,+3.95270E+00
-135.18750E+00,+2.15986E+00,+3.98728E+00
-135.15625E+00,+2.07946E+00,+3.98728E+00
-135.12500E+00,+1.95886E+00,+4.02185E+00
-135.09375E+00,+1.91866E+00,+4.02185E+00
-135.06250E+00,+1.79805E+00,+4.05642E+00
-135.03125E+00,+1.71765E+00,+4.05642E+00
-135.00000E+00,+1.59705E+00,+4.09100E+00
-134.96875E+00,+1.55685E+00,+4.05642E+00
-134.93750E+00,+1.43624E+00,+4.09100E+00
-134.90625E+00,+1.31564E+00,+4.05642E+00
-134.87500E+00,+1.27544E+00,+4.05642E+00
-134.84375E+00,+1.19504E+00,+4.02185E+00
-134.81250E+00,+1.07443E+00,+4.02185E+00
-134.78125E+00,+994.03E-03,+4.02185E+00
-134.75000E+00,+833.23E-03,+3.98728E+00
-134.71875E+00,+873.43E-03,+3.91813E+00
-134.68750E+00,+752.83E-03,+3.91813E+00
-134.65625E+00,+672.42E-03,+3.84899E+00
-134.62500E+00,+632.22E-03,+3.77984E+00
-134.59375E+00,+551.82E-03,+3.77984E+00
-134.56250E+00,+511.62E-03,+3.74527E+00
-134.53125E+00,+431.22E-03,+3.67612E+00
-134.50000E+00,+391.02E-03,+3.60698E+00
-134.46875E+00,+310.62E-03,+3.57240E+00
-134.43750E+00,+310.62E-03,+3.50326E+00
-134.40625E+00,+310.62E-03,+3.39954E+00
-134.37500E+00,+230.21E-03,+3.39954E+00
-134.34375E+00,+230.21E-03,+3.29582E+00
-134.31250E+00,+190.01E-03,+3.26125E+00
-134.28125E+00,+190.01E-03,+3.22667E+00
-134.25000E+00,+190.01E-03,+3.15753E+00
-134.21875E+00,+190.01E-03,+3.05381E+00
-134.18750E+00,+149.81E-03,+3.01924E+00
-134.15625E+00,+190.01E-03,+2.95009E+00
-134.12500E+00,+190.01E-03,+2.91552E+00
-134.09375E+00,+190.01E-03,+2.84637E+00
-134.06250E+00,+190.01E-03,+2.81180E+00
-134.03125E+00,+230.21E-03,+2.77723E+00
-134.00000E+00,+270.41E-03,+2.74265E+00
-133.96875E+00,+270.41E-03,+2.70808E+00
-133.93750E+00,+310.62E-03,+2.63894E+00
-133.90625E+00,+310.62E-03,+2.63894E+00
-133.87500E+00,+350.82E-03,+2.60436E+00
-133.84375E+00,+310.62E-03,+2.56979E+00
-133.81250E+00,+391.02E-03,+2.53522E+00
-133.78125E+00,+431.22E-03,+2.53522E+00
-133.75000E+00,+471.42E-03,+2.50064E+00
-133.71875E+00,+471.42E-03,+2.50064E+00
-133.68750E+00,+511.62E-03,+2.46607E+00
-133.65625E+00,+551.82E-03,+2.50064E+00
-133.62500E+00,+551.82E-03,+2.43150E+00
-133.59375E+00,+632.22E-03,+2.46607E+00
-133.56250E+00,+672.42E-03,+2.46607E+00
-133.53125E+00,+712.63E-03,+2.46607E+00
-133.50000E+00,+752.83E-03,+2.46607E+00
-133.46875E+00,+793.03E-03,+2.43150E+00
-133.43750E+00,+833.23E-03,+2.46607E+00
-133.40625E+00,+873.43E-03,+2.50064E+00
-133.37500E+00,+913.63E-03,+2.46607E+00
-133.34375E+00,+994.03E-03,+2.50064E+00
-133.31250E+00,+994.03E-03,+2.50064E+00
-133.28125E+00,+1.07443E+00,+2.53522E+00
-133.25000E+00,+1.11464E+00,+2.53522E+00
-133.21875E+00,+1.15484E+00,+2.56979E+00
-133.18750E+00,+1.19504E+00,+2.60436E+00
-133.15625E+00,+1.27544E+00,+2.60436E+00
-133.12500E+00,+1.27544E+00,+2.63894E+00
-133.09375E+00,+1.27544E+00,+2.63894E+00
-133.06250E+00,+1.35584E+00,+2.63894E+00
-133.03125E+00,+1.39604E+00,+2.67351E+00
-133.00000E+00,+1.43624E+00,+2.74265E+00
-132.96875E+00,+1.43624E+00,+2.74265E+00
-132.93750E+00,+1.47644E+00,+2.74265E+00
-132.90625E+00,+1.51665E+00,+2.77723E+00
-132.87500E+00,+1.55685E+00,+2.81180E+00
-132.84375E+00,+1.59705E+00,+2.84637E+00
-132.81250E+00,+1.63725E+00,+2.84637E+00
-132.78125E+00,+1.63725E+00,+2.88095E+00
-132.75000E+00,+1.63725E+00,+2.91552E+00
-132.71875E+00,+1.67745E+00,+2.95009E+00
-132.68750E+00,+1.67745E+00,+2.98466E+00
-132.65625E+00,+1.67745E+00,+2.98466E+00
-132.62500E+00,+1.67745E+00,+3.01924E+00
-132.59375E+00,+1.71765E+00,+3.05381E+00
-132.56250E+00,+1.67745E+00,+3.05381E+00
-132.53125E+00,+1.67745E+00,+3.08838E+00
-132.50000E+00,+1.67745E+00,+3.12296E+00
-132.46875E+00,+1.63725E+00,+3.12296E+00
-132.43750E+00,+1.59705E+00,+3.15753E+00
-132.40625E+00,+1.55685E+00,+3.19210E+00
-132.37500E+00,+1.55685E+00,+3.22667E+00
-132.34375E+00,+1.47644E+00,+3.22667E+00
-132.31250E+00,+1.47644E+00,+3.22667E+00
-132.28125E+00,+1.39604E+00,+3.26125E+00
-132.25000E+00,+1.35584E+00,+3.26125E+00
-132.21875E+00,+1.35584E+00,+3.29582E+00
-132.18750E+00,+1.23524E+00,+3.29582E+00
-132.15625E+00,+1.15484E+00,+3.29582E+00
-132.12500E+00,+1.07443E+00,+3.29582E+00
-132.09375E+00,+1.03423E+00,+3.29582E+00
-132.06250E+00,+953.83E-03,+3.29582E+00
-132.03125E+00,+873.43E-03,+3.29582E+00
-132.00000E+00,+793.03E-03,+3.29582E+00
-131.96875E+00,+672.42E-03,+3.26125E+00
-131.93750E+00,+592.02E-03,+3.22667E+00
-131.90625E+00,+511.62E-03,+3.22667E+00
-131.87500E+00,+511.62E-03,+3.19210E+00
-131.84375E+00,+391.02E-03,+3.15753E+00
-131.81250E+00,+350.82E-03,+3.05381E+00
-131.78125E+00,+270.41E-03,+3.05381E+00
-131.75000E+00,+190.01E-03,+3.01924E+00
-131.71875E+00,+109.61E-03,+2.95009E+00
-131.68750E+00,+29.21E-03,+2.84637E+00
-131.65625E+00,-10.99E-03,+2.77723E+00
-131.62500E+00,-10.99E-03,+2.70808E+00
-131.59375E+00,-91.39E-03,+2.60436E+00
-131.56250E+00,-131.60E-03,+2.56979E+00
-131.53125E+00,-171.80E-03,+2.53522E+00
-131.50000E+00,-212.00E-03,+2.43150E+00
-131.46875E+00,-252.20E-03,+2.36235E+00
-131.43750E+00,-252.20E-03,+2.29321E+00
-131.40625E+00,-292.40E-03,+2.18949E+00
-131.37500E+00,-332.60E-03,+2.15492E+00
-131.34375E+00,-372.80E-03,+2.05120E+00
-131.31250E+00,-372.80E-03,+1.98205E+00
-131.28125E+00,-372.80E-03,+1.91291E+00
-131.25000E+00,-413.00E-03,+1.84376E+00
-131.21875E+00,-413.00E-03,+1.74004E+00
-131.18750E+00,-413.00E-03,+1.67090E+00
-131.15625E+00,-413.00E-03,+1.60175E+00
-131.12500E+00,-413.00E-03,+1.56718E+00
-131.09375E+00,-372.80E-03,+1.46346E+00
-131.06250E+00,-413.00E-03,+1.42889E+00
-131.03125E+00,-372.80E-03,+1.35974E+00
-131.00000E+00,-372.80E-03,+1.29059E+00
-130.96875E+00,-372.80E-03,+1.25602E+00
-130.93750E+00,-372.80E-03,+1.18688E+00
-130.90625E+00,-372.80E-03,+1.18688E+00
-130.87500E+00,-332.60E-03,+1.15230E+00
-130.84375E+00,-332.60E-03,+1.11773E+00
-130.81250E+00,-292.40E-03,+1.04858E+00
-130.78125E+00,-292.40E-03,+1.04858E+00
-130.75000E+00,-292.40E-03,+1.01401E+00
-130.71875E+00,-252.20E-03,+979.44E-03
-130.68750E+00,-212.00E-03,+979.44E-03
-130.65625E+00,-212.00E-03,+979.44E-03
-130.62500E+00,-171.80E-03,+944.87E-03
-130.59375E+00,-171.80E-03,+944.87E-03
-130.56250E+00,-91.39E-03,+910.29E-03
-130.53125E+00,-51.19E-03,+910.29E-03
-130.50000E+00,-51.19E-03,+910.29E-03
-130.46875E+00,-10.99E-03,+875.72E-03
-130.43750E+00,+29.21E-03,+875.72E-03
-130.40625E+00,+69.41E-03,+875.72E-03
-130.37500E+00,+69.41E-03,+910.29E-03
-130.34375E+00,+149.81E-03,+910.29E-03
-130.31250E+00,+190.01E-03,+875.72E-03
-130.28125E+00,+190.01E-03,+875.72E-03
-130.25000E+00,+230.21E-03,+910.29E-03
-130.21875E+00,+310.62E-03,+944.87E-03
-130.18750E+00,+350.82E-03,+910.29E-03
-130.15625E+00,+391.02E-03,+910.29E-03
-130.12500E+00,+471.42E-03,+944.87E-03
-130.09375E+00,+511.62E-03,+944.87E-03
-130.06250E+00,+592.02E-03,+944.87E-03
-130.03125E+00,+632.22E-03,+944.87E-03
-130.00000E+00,+672.42E-03,+979.44E-03
-129.96875E+00,+752.83E-03,+979.44E-03
-129.93750E+00,+833.23E-03,+1.01401E+00
-129.90625E+00,+833.23E-03,+1.01401E+00
-129.87500E+00,+953.83E-03,+1.04858E+00
-129.84375E+00,+994.03E-03,+1.04858E+00
-129.81250E+00,+1.07443E+00,+1.08316E+00
-129.78125E+00,+1.15484E+00,+1.08316E+00
-129.75000E+00,+1.19504E+00,+1.11773E+00
-129.71875E+00,+1.27544E+00,+1.15230E+00
-129.68750E+00,+1.39604E+00,+1.18688E+00
-129.65625E+00,+1.39604E+00,+1.18688E+00
-129.62500E+00,+1.55685E+00,+1.18688E+00
-129.59375E+00,+1.63725E+00,+1.22145E+00
-129.56250E+00,+1.67745E+00,+1.25602E+00
-129.53125E+00,+1.75785E+00,+1.29059E+00
-129.50000E+00,+1.83825E+00,+1.32517E+00
-129.46875E+00,+1.91866E+00,+1.32517E+00
-129.43750E+00,+2.07946E+00,+1.35974E+00
-129.40625E+00,+2.11966E+00,+1.35974E+00
-129.37500E+00,+2.24026E+00,+1.39431E+00
-129.34375E+00,+2.36087E+00,+1.42889E+00
-129.31250E+00,+2.44127E+00,+1.46346E+00
-129.28125E+00,+2.60207E+00,+1.49803E+00
-129.25000E+00,+2.64227E+00,+1.53260E+00
-129.21875E+00,+2.76288E+00,+1.53260E+00
-129.18750E+00,+2.92368E+00,+1.53260E+00
-129.15625E+00,+3.00408E+00,+1.56718E+00
-129.12500E+00,+3.08448E+00,+1.63632E+00
-129.09375E+00,+3.16489E+00,+1.67090E+00
-129.06250E+00,+3.28549E+00,+1.63632E+00
-129.03125E+00,+3.32569E+00,+1.67090E+00
-129.00000E+00,+3.44629E+00,+1.67090E+00
-128.96875E+00,+3.52670E+00,+1.70547E+00
-128.93750E+00,+3.60710E+00,+1.70547E+00
-128.90625E+00,+3.68750E+00,+1.74004E+00
-128.87500E+00,+3.72770E+00,+1.74004E+00
-128.84375E+00,+3.80810E+00,+1.77461E+00
-128.81250E+00,+3.84830E+00,+1.77461E+00
-128.78125E+00,+3.88851E+00,+1.80919E+00
-128.75000E+00,+3.92871E+00,+1.80919E+00
-128.71875E+00,+3.92871E+00,+1.84376E+00
-128.68750E+00,+3.96891E+00,+1.84376E+00
-128.65625E+00,+4.00911E+00,+1.84376E+00
-128.62500E+00,+4.00911E+00,+1.87833E+00
-128.59375E+00,+4.04931E+00,+1.87833E+00
-128.56250E+00,+4.00911E+00,+1.87833E+00
-128.53125E+00,+4.04931E+00,+1.87833E+00
-128.50000E+00,+4.04931E+00,+1.94748E+00
-128.46875E+00,+4.00911E+00,+1.91291E+00
-128.43750E+00,+4.04931E+00,+1.94748E+00
-128.40625E+00,+4.00911E+00,+1.98205E+00
-128.37500E+00,+4.00911E+00,+1.94748E+00
-128.34375E+00,+4.00911E+00,+1.98205E+00
-128.31250E+00,+4.00911E+00,+1.98205E+00
-128.28125E+00,+3.96891E+00,+2.01662E+00
-128.25000E+00,+4.00911E+00,+2.01662E+00
-128.21875E+00,+3.96891E+00,+2.05120E+00
-128.18750E+00,+3.92871E+00,+2.05120E+00
-128.15625E+00,+3.92871E+00,+2.05120E+00
-128.12500E+00,+3.88851E+00,+2.08577E+00
-128.09375E+00,+3.88851E+00,+2.08577E+00
-128.06250E+00,+3.88851E+00,+2.12034E+00
-128.03125E+00,+3.88851E+00,+2.12034E+00
-128.00000E+00,+3.84830E+00,+2.15492E+00
-127.96875E+00,+3.80810E+00,+2.15492E+00
-127.93750E+00,+3.80810E+00,+2.15492E+00
-127.90625E+00,+3.80810E+00,+2.18949E+00
-127.87500E+00,+3.80810E+00,+2.18949E+00
-127.84375E+00,+3.80810E+00,+2.18949E+00
-127.81250E+00,+3.80810E+00,+2.22406E+00
-127.78125E+00,+3.76790E+00,+2.22406E+00
-127.75000E+00,+3.76790E+00,+2.25863E+00
-127.71875E+00,+3.76790E+00,+2.29321E+00
-127.68750E+00,+3.80810E+00,+2.29321E+00
-127.65625E+00,+3.76790E+00,+2.32778E+00
-127.62500E+00,+3.76790E+00,+2.36235E+00
-127.59375E+00,+3.76790E+00,+2.36235E+00
-127.56250E+00,+3.76790E+00,+2.32778E+00
-127.53125E+00,+3.80810E+00,+2.36235E+00
-127.50000E+00,+3.84830E+00,+2.39693E+00
-127.46875E+00,+3.80810E+00,+2.43150E+00
-127.43750E+00,+3.84830E+00,+2.39693E+00
-127.40625E+00,+3.84830E+00,+2.43150E+00
-127.37500E+00,+3.88851E+00,+2.46607E+00
-127.34375E+00,+3.88851E+00,+2.46607E+00
-127.31250E+00,+3.88851E+00,+2.46607E+00
-127.28125E+00,+3.92871E+00,+2.46607E+00
-127.25000E+00,+3.96891E+00,+2.50064E+00
-127.21875E+00,+3.96891E+00,+2.53522E+00
-127.18750E+00,+4.00911E+00,+2.53522E+00
-127.15625E+00,+4.04931E+00,+2.53522E+00
-127.12500E+00,+4.04931E+00,+2.53522E+00
-127.09375E+00,+4.08951E+00,+2.56979E+00
-127.06250E+00,+4.08951E+00,+2.60436E+00
-127.03125E+00,+4.12971E+00,+2.56979E+00
-127.00000E+00,+4.16991E+00,+2.56979E+00
-126.96875E+00,+4.16991E+00,+2.60436E+00
-126.93750E+00,+4.21011E+00,+2.60436E+00
-126.90625E+00,+4.21011E+00,+2.63894E+00
-126.87500E+00,+4.25031E+00,+2.63894E+00
-126.84375E+00,+4.29052E+00,+2.63894E+00
-126.81250E+00,+4.33072E+00,+2.63894E+00
-126.78125E+00,+4.29052E+00,+2.63894E+00
-126.75000E+00,+4.37092E+00,+2.67351E+00
-126.71875E+00,+4.37092E+00,+2.63894E+00
-126.68750E+00,+4.37092E+00,+2.67351E+00
-126.65625E+00,+4.41112E+00,+2.67351E+00
-126.62500E+00,+4.41112E+00,+2.63894E+00
-126.59375E+00,+4.45132E+00,+2.67351E+00
-126.56250E+00,+4.45132E+00,+2.67351E+00
-126.53125E+00,+4.45132E+00,+2.70808E+00
-126.50000E+00,+4.45132E+00,+2.67351E+00
-126.46875E+00,+4.49152E+00,+2.67351E+00
-126.43750E+00,+4.49152E+00,+2.67351E+00
-126.40625E+00,+4.53172E+00,+2.70808E+00
-126.37500E+00,+4.49152E+00,+2.67351E+00
-126.34375E+00,+4.53172E+00,+2.70808E+00
-126.31250E+00,+4.53172E+00,+2.70808E+00
-126.28125E+00,+4.53172E+00,+2.70808E+00
-126.25000E+00,+4.53172E+00,+2.70808E+00
-126.21875E+00,+4.53172E+00,+2.70808E+00
-126.18750E+00,+4.53172E+00,+2.67351E+00
-126.15625E+00,+4.53172E+00,+2.70808E+00
-126.12500E+00,+4.53172E+00,+2.70808E+00
-126.09375E+00,+4.49152E+00,+2.70808E+00
-126.06250E+00,+4.49152E+00,+2.70808E+00
-126.03125E+00,+4.49152E+00,+2.70808E+00
-126.00000E+00,+4.49152E+00,+2.70808E+00
-125.96875E+00,+4.49152E+00,+2.70808E+00
-125.93750E+00,+4.45132E+00,+2.74265E+00
-125.90625E+00,+4.41112E+00,+2.70808E+00
-125.87500E+00,+4.45132E+00,+2.70808E+00
-125.84375E+00,+4.45132E+00,+2.70808E+00
-125.81250E+00,+4.41112E+00,+2.70808E+00
-125.78125E+00,+4.37092E+00,+2.70808E+00
-125.75000E+00,+4.37092E+00,+2.70808E+00
-125.71875E+00,+4.37092E+00,+2.74265E+00
-125.68750E+00,+4.33072E+00,+2.74265E+00
-125.65625E+00,+4.37092E+00,+2.74265E+00
-125.62500E+00,+4.29052E+00,+2.74265E+00
-125.59375E+00,+4.25031E+00,+2.74265E+00
-125.56250E+00,+4.21011E+00,+2.77723E+00
-125.53125E+00,+4.21011E+00,+2.77723E+00
-125.50000E+00,+4.16991E+00,+2.77723E+00
-125.46875E+00,+4.12971E+00,+2.77723E+00
-125.43750E+00,+4.16991E+00,+2.81180E+00
-125.40625E+00,+4.08951E+00,+2.81180E+00
-125.37500E+00,+4.08951E+00,+2.84637E+00
-125.34375E+00,+4.04931E+00,+2.81180E+00
-125.31250E+00,+4.00911E+00,+2.84637E+00
-125.28125E+00,+3.96891E+00,+2.81180E+00
-125.25000E+00,+3.92871E+00,+2.84637E+00
-125.21875E+00,+3.88851E+00,+2.84637E+00
-125.18750E+00,+3.88851E+00,+2.88095E+00
-125.15625E+00,+3.80810E+00,+2.88095E+00
-125.12500E+00,+3.76790E+00,+2.88095E+00
-125.09375E+00,+3.76790E+00,+2.91552E+00
-125.06250E+00,+3.72770E+00,+2.95009E+00
-125.03125E+00,+3.68750E+00,+2.95009E+00
-125.00000E+00,+3.64730E+00,+2.98466E+00
-124.96875E+00,+3.60710E+00,+2.98466E+00
-124.93750E+00,+3.56690E+00,+2.98466E+00
-124.90625E+00,+3.56690E+00,+3.01924E+00
-124.87500E+00,+3.44629E+00,+3.05381E+00
-124.84375E+00,+3.44629E+00,+3.05381E+00
-124.81250E+00,+3.36589E+00,+3.08838E+00
-124.78125E+00,+3.28549E+00,+3.08838E+00
-124.75000E+00,+3.28549E+00,+3.12296E+00
-124.71875E+00,+3.20509E+00,+3.12296E+00
-124.68750E+00,+3.16489E+00,+3.12296E+00
-124.65625E+00,+3.12469E+00,+3.15753E+00
-124.62500E+00,+3.04428E+00,+3.19210E+00
-124.59375E+00,+3.04428E+00,+3.22667E+00
-124.56250E+00,+3.00408E+00,+3.22667E+00
-124.53125E+00,+2.96388E+00,+3.26125E+00
-124.50000E+00,+2.92368E+00,+3.29582E+00
-124.46875E+00,+2.84328E+00,+3.33039E+00
-124.43750E+00,+2.76288E+00,+3.33039E+00
-124.40625E+00,+2.72268E+00,+3.36497E+00
-124.37500E+00,+2.64227E+00,+3.39954E+00
-124.34375E+00,+2.60207E+00,+3.43411E+00
-124.31250E+00,+2.52167E+00,+3.46868E+00
-124.28125E+00,+2.52167E+00,+3.43411E+00
-124.25000E+00,+2.44127E+00,+3.50326E+00
-124.21875E+00,+2.40107E+00,+3.50326E+00
-124.18750E+00,+2.36087E+00,+3.53783E+00
-124.15625E+00,+2.28046E+00,+3.57240E+00
-124.12500E+00,+2.24026E+00,+3.57240E+00
-124.09375E+00,+2.15986E+00,+3.64155E+00
-124.06250E+00,+2.15986E+00,+3.60698E+00
-124.03125E+00,+2.07946E+00,+3.67612E+00
-124.00000E+00,+2.07946E+00,+3.71069E+00
-123.96875E+00,+2.03926E+00,+3.67612E+00
-123.93750E+00,+1.99906E+00,+3.74527E+00
-123.90625E+00,+1.91866E+00,+3.71069E+00
-123.87500E+00,+1.91866E+00,+3.74527E+00
-123.84375E+00,+1.87845E+00,+3.77984E+00
-123.81250E+00,+1.83825E+00,+3.77984E+00
-123.78125E+00,+1.83825E+00,+3.81441E+00
-123.75000E+00,+1.79805E+00,+3.81441E+00
-123.71875E+00,+1.79805E+00,+3.84899E+00
-123.68750E+00,+1.75785E+00,+3.84899E+00
-123.65625E+00,+1.75785E+00,+3.88356E+00
-123.62500E+00,+1.71765E+00,+3.88356E+00
-123.59375E+00,+1.71765E+00,+3.91813E+00
-123.56250E+00,+1.67745E+00,+3.91813E+00
-123.53125E+00,+1.67745E+00,+3.91813E+00
-123.50000E+00,+1.67745E+00,+3.91813E+00
-123.46875E+00,+1.67745E+00,+3.95270E+00
-123.43750E+00,+1.67745E+00,+3.95270E+00
-123.40625E+00,+1.71765E+00,+3.95270E+00
-123.37500E+00,+1.67745E+00,+3.95270E+00
-123.34375E+00,+1.71765E+00,+3.98728E+00
-123.31250E+00,+1.71765E+00,+3.95270E+00
-123.28125E+00,+1.71765E+00,+3.98728E+00
-123.25000E+00,+1.71765E+00,+3.98728E+00
-123.21875E+00,+1.71765E+00,+4.02185E+00
-123.18750E+00,+1.79805E+00,+4.05642E+00
-123.15625E+00,+1.79805E+00,+4.05642E+00
-123.12500E+00,+1.79805E+00,+4.05642E+00
-123.09375E+00,+1.83825E+00,+4.05642E+00
-123.06250E+00,+1.83825E+00,+4.05642E+00
-123.03125E+00,+1.87845E+00,+4.09100E+00
-123.00000E+00,+1.91866E+00,+4.09100E+00
-122.96875E+00,+1.91866E+00,+4.09100E+00
-122.93750E+00,+1.95886E+00,+4.16014E+00
-122.90625E+00,+1.95886E+00,+4.12557E+00
-122.87500E+00,+2.03926E+00,+4.16014E+00
-122.84375E+00,+2.03926E+00,+4.19471E+00
-122.81250E+00,+2.03926E+00,+4.16014E+00
-122.78125E+00,+2.07946E+00,+4.19471E+00
-122.75000E+00,+2.11966E+00,+4.19471E+00
-122.71875E+00,+2.15986E+00,+4.22929E+00
-122.68750E+00,+2.15986E+00,+4.22929E+00
-122.65625E+00,+2.20006E+00,+4.26386E+00
-122.62500E+00,+2.15986E+00,+4.26386E+00
-122.59375E+00,+2.20006E+00,+4.26386E+00
-122.56250E+00,+2.20006E+00,+4.26386E+00
-122.53125E+00,+2.24026E+00,+4.29843E+00
-122.50000E+00,+2.28046E+00,+4.29843E+00
-122.46875E+00,+2.24026E+00,+4.33301E+00
-122.43750E+00,+2.24026E+00,+4.36758E+00
-122.40625E+00,+2.24026E+00,+4.33301E+00
-122.37500E+00,+2.24026E+00,+4.36758E+00
-122.34375E+00,+2.24026E+00,+4.40215E+00
-122.31250E+00,+2.24026E+00,+4.36758E+00
-122.28125E+00,+2.20006E+00,+4.40215E+00
-122.25000E+00,+2.20006E+00,+4.40215E+00
-122.21875E+00,+2.15986E+00,+4.40215E+00
-122.18750E+00,+2.11966E+00,+4.43673E+00
-122.15625E+00,+2.07946E+00,+4.43673E+00
-122.12500E+00,+2.03926E+00,+4.43673E+00
-122.09375E+00,+1.99906E+00,+4.43673E+00
-122.06250E+00,+1.95886E+00,+4.47130E+00
-122.03125E+00,+1.91866E+00,+4.47130E+00
-122.00000E+00,+1.87845E+00,+4.47130E+00
-121.96875E+00,+1.79805E+00,+4.47130E+00
-121.93750E+00,+1.71765E+00,+4.47130E+00
-121.90625E+00,+1.67745E+00,+4.47130E+00
-121.87500E+00,+1.59705E+00,+4.47130E+00
-121.84375E+00,+1.55685E+00,+4.47130E+00
-121.81250E+00,+1.43624E+00,+4.47130E+00
-121.78125E+00,+1.39604E+00,+4.43673E+00
-121.75000E+00,+1.31564E+00,+4.43673E+00
-121.71875E+00,+1.19504E+00,+4.40215E+00
-121.68750E+00,+1.19504E+00,+4.40215E+00
-121.65625E+00,+1.03423E+00,+4.36758E+00
-121.62500E+00,+994.03E-03,+4.36758E+00
-121.59375E+00,+913.63E-03,+4.26386E+00
-121.56250E+00,+793.03E-03,+4.26386E+00
-121.53125E+00,+752.83E-03,+4.22929E+00
-121.50000E+00,+672.42E-03,+4.16014E+00
-121.46875E+00,+632.22E-03,+4.12557E+00
-121.43750E+00,+551.82E-03,+4.05642E+00
-121.40625E+00,+431.22E-03,+3.95270E+00
-121.37500E+00,+391.02E-03,+3.91813E+00
-121.34375E+00,+310.62E-03,+3.88356E+00
-121.31250E+00,+230.21E-03,+3.77984E+00
-121.28125E+00,+149.81E-03,+3.67612E+00
-121.25000E+00,+109.61E-03,+3.64155E+00
-121.21875E+00,+29.21E-03,+3.53783E+00
-121.18750E+00,-51.19E-03,+3.43411E+00
-121.15625E+00,-91.39E-03,+3.33039E+00
-121.12500E+00,-131.60E-03,+3.26125E+00
-121.09375E+00,-131.60E-03,+3.19210E+00
-121.06250E+00,-171.80E-03,+3.08838E+00
-121.03125E+00,-212.00E-03,+3.05381E+00
-121.00000E+00,-252.20E-03,+2.95009E+00
-120.96875E+00,-292.40E-03,+2.81180E+00
-120.93750E+00,-292.40E-03,+2.70808E+00
-120.90625E+00,-292.40E-03,+2.60436E+00
-120.87500E+00,-332.60E-03,+2.56979E+00
-120.84375E+00,-372.80E-03,+2.39693E+00
-120.81250E+00,-372.80E-03,+2.39693E+00
-120.78125E+00,-372.80E-03,+2.25863E+00
-120.75000E+00,-372.80E-03,+2.15492E+00
-120.71875E+00,-413.00E-03,+2.08577E+00
-120.68750E+00,-413.00E-03,+2.05120E+00
-120.65625E+00,-413.00E-03,+1.94748E+00
-120.62500E+00,-413.00E-03,+1.84376E+00
-120.59375E+00,-413.00E-03,+1.77461E+00
-120.56250E+00,-372.80E-03,+1.70547E+00
-120.53125E+00,-372.80E-03,+1.67090E+00
-120.50000E+00,-332.60E-03,+1.60175E+00
-120.46875E+00,-332.60E-03,+1.53260E+00
-120.43750E+00,-332.60E-03,+1.49803E+00
-120.40625E+00,-332.60E-03,+1.42889E+00
-120.37500E+00,-292.40E-03,+1.39431E+00
-120.34375E+00,-252.20E-03,+1.32517E+00
-120.31250E+00,-292.40E-03,+1.32517E+00
-120.28125E+00,-252.20E-03,+1.29059E+00
-120.25000E+00,-212.00E-03,+1.22145E+00
-120.21875E+00,-252.20E-03,+1.18688E+00
-120.18750E+00,-171.80E-03,+1.18688E+00
-120.15625E+00,-131.60E-03,+1.15230E+00
-120.12500E+00,-131.60E-03,+1.11773E+00
-120.09375E+00,-91.39E-03,+1.15230E+00
-120.06250E+00,-91.39E-03,+1.11773E+00
-120.03125E+00,-10.99E-03,+1.08316E+00
-120.00000E+00,-10.99E-03,+1.08316E+00
-119.96875E+00,+69.41E-03,+1.08316E+00
-119.93750E+00,+69.41E-03,+1.08316E+00
-119.90625E+00,+109.61E-03,+1.08316E+00
-119.87500E+00,+149.81E-03,+1.08316E+00
-119.84375E+00,+190.01E-03,+1.08316E+00
-119.81250E+00,+270.41E-03,+1.08316E+00
-119.78125E+00,+310.62E-03,+1.08316E+00
-119.75000E+00,+310.62E-03,+1.08316E+00
-119.71875E+00,+350.82E-03,+1.08316E+00
-119.68750E+00,+391.02E-03,+1.08316E+00
-119.65625E+00,+511.62E-03,+1.11773E+00
-119.62500E+00,+511.62E-03,+1.11773E+00
-119.59375E+00,+551.82E-03,+1.11773E+00
-119.56250E+00,+632.22E-03,+1.11773E+00
-119.53125E+00,+632.22E-03,+1.15230E+00
-119.50000E+00,+752.83E-03,+1.18688E+00
-119.46875E+00,+793.03E-03,+1.18688E+00
-119.43750E+00,+833.23E-03,+1.18688E+00
-119.40625E+00,+913.63E-03,+1.25602E+00
-119.37500E+00,+994.03E-03,+1.25602E+00
-119.34375E+00,+1.07443E+00,+1.29059E+00
-119.31250E+00,+1.11464E+00,+1.25602E+00
-119.28125E+00,+1.15484E+00,+1.29059E+00
-119.25000E+00,+1.23524E+00,+1.32517E+00
-119.21875E+00,+1.31564E+00,+1.35974E+00
-119.18750E+00,+1.39604E+00,+1.35974E+00
-119.15625E+00,+1.47644E+00,+1.39431E+00
-119.12500E+00,+1.51665E+00,+1.42889E+00
-119.09375E+00,+1.63725E+00,+1.46346E+00
-119.06250E+00,+1.67745E+00,+1.46346E+00
-119.03125E+00,+1.79805E+00,+1.49803E+00
-119.00000E+00,+1.83825E+00,+1.49803E+00
-118.96875E+00,+1.91866E+00,+1.53260E+00
-118.93750E+00,+1.99906E+00,+1.60175E+00
-118.90625E+00,+2.11966E+00,+1.60175E+00
-118.87500E+00,+2.15986E+00,+1.60175E+00
-118.84375E+00,+2.32067E+00,+1.67090E+00
-118.81250E+00,+2.40107E+00,+1.67090E+00
-118.78125E+00,+2.44127E+00,+1.70547E+00
-118.75000E+00,+2.60207E+00,+1.74004E+00
-118.71875E+00,+2.60207E+00,+1.77461E+00
-118.68750E+00,+2.72268E+00,+1.77461E+00
-118.65625E+00,+2.76288E+00,+1.80919E+00
-118.62500E+00,+2.92368E+00,+1.80919E+00
-118.59375E+00,+2.96388E+00,+1.84376E+00
-118.56250E+00,+3.04428E+00,+1.91291E+00
-118.53125E+00,+3.08448E+00,+1.91291E+00
-118.50000E+00,+3.24529E+00,+1.91291E+00
-118.46875E+00,+3.24529E+00,+1.94748E+00
-118.43750E+00,+3.28549E+00,+1.98205E+00
-118.40625E+00,+3.36589E+00,+1.98205E+00
-118.37500E+00,+3.40609E+00,+2.01662E+00
-118.34375E+00,+3.44629E+00,+2.05120E+00
-118.31250E+00,+3.48649E+00,+2.05120E+00
-118.28125E+00,+3.56690E+00,+2.08577E+00
-118.25000E+00,+3.56690E+00,+2.12034E+00
-118.21875E+00,+3.56690E+00,+2.12034E+00
-118.18750E+00,+3.60710E+00,+2.12034E+00
-118.15625E+00,+3.64730E+00,+2.12034E+00
-118.12500E+00,+3.68750E+00,+2.18949E+00
-118.09375E+00,+3.64730E+00,+2.22406E+00
-118.06250E+00,+3.64730E+00,+2.22406E+00
-118.03125E+00,+3.68750E+00,+2.22406E+00
-118.00000E+00,+3.64730E+00,+2.22406E+00
-117.96875E+00,+3.68750E+00,+2.25863E+00
-117.93750E+00,+3.64730E+00,+2.29321E+00
-117.90625E+00,+3.64730E+00,+2.29321E+00
-117.87500E+00,+3.64730E+00,+2.32778E+00
-117.84375E+00,+3.64730E+00,+2.32778E+00
-117.81250E+00,+3.60710E+00,+2.36235E+00
-117.78125E+00,+3.64730E+00,+2.36235E+00
-117.75000E+00,+3.60710E+00,+2.39693E+00
-117.71875E+00,+3.56690E+00,+2.39693E+00
-117.68750E+00,+3.52670E+00,+2.43150E+00
-117.65625E+00,+3.52670E+00,+2.46607E+00
-117.62500E+00,+3.52670E+00,+2.46607E+00
-117.59375E+00,+3.48649E+00,+2.50064E+00
-117.56250E+00,+3.48649E+00,+2.53522E+00
-117.53125E+00,+3.40609E+00,+2.53522E+00
-117.50000E+00,+3.44629E+00,+2.56979E+00
-117.46875E+00,+3.44629E+00,+2.56979E+00
-117.43750E+00,+3.40609E+00,+2.60436E+00
-117.40625E+00,+3.36589E+00,+2.63894E+00
-117.37500E+00,+3.36589E+00,+2.63894E+00
-117.34375E+00,+3.36589E+00,+2.63894E+00
-117.31250E+00,+3.36589E+00,+2.63894E+00
-117.28125E+00,+3.32569E+00,+2.70808E+00
-117.25000E+00,+3.32569E+00,+2.70808E+00
-117.21875E+00,+3.32569E+00,+2.74265E+00
-117.18750E+00,+3.32569E+00,+2.77723E+00
-117.15625E+00,+3.28549E+00,+2.77723E+00
-117.12500E+00,+3.28549E+00,+2.81180E+00
-117.09375E+00,+3.28549E+00,+2.84637E+00
-117.06250E+00,+3.28549E+00,+2.84637E+00
-117.03125E+00,+3.28549E+00,+2.84637E+00
-117.00000E+00,+3.32569E+00,+2.88095E+00
-116.96875E+00,+3.28549E+00,+2.91552E+00
-116.93750E+00,+3.28549E+00,+2.95009E+00
-116.90625E+00,+3.32569E+00,+2.95009E+00
-116.87500E+00,+3.36589E+00,+2.98466E+00
-116.84375E+00,+3.32569E+00,+2.98466E+00
-116.81250E+00,+3.36589E+00,+2.98466E+00
-116.78125E+00,+3.36589E+00,+3.05381E+00
-116.75000E+00,+3.40609E+00,+3.05381E+00
-116.71875E+00,+3.44629E+00,+3.08838E+00
-116.68750E+00,+3.44629E+00,+3.08838E+00
-116.65625E+00,+3.48649E+00,+3.12296E+00
-116.62500E+00,+3.48649E+00,+3.12296E+00
-116.59375E+00,+3.52670E+00,+3.15753E+00
-116.56250E+00,+3.56690E+00,+3.15753E+00
-116.53125E+00,+3.60710E+00,+3.15753E+00
-116.50000E+00,+3.60710E+00,+3.22667E+00
-116.46875E+00,+3.64730E+00,+3.19210E+00
-116.43750E+00,+3.68750E+00,+3.22667E+00
-116.40625E+00,+3.76790E+00,+3.22667E+00
-116.37500E+00,+3.76790E+00,+3.22667E+00
-116.34375E+00,+3.80810E+00,+3.22667E+00
-116.31250E+00,+3.84830E+00,+3.26125E+00
-116.28125E+00,+3.84830E+00,+3.26125E+00
-116.25000E+00,+3.88851E+00,+3.26125E+00
-116.21875E+00,+3.88851E+00,+3.29582E+00
-116.18750E+00,+3.92871E+00,+3.29582E+00
-116.15625E+00,+3.96891E+00,+3.29582E+00
-116.12500E+00,+3.96891E+00,+3.33039E+00
-116.09375E+00,+4.00911E+00,+3.29582E+00
-116.06250E+00,+4.04931E+00,+3.33039E+00
-116.03125E+00,+4.04931E+00,+3.33039E+00
-116.00000E+00,+4.04931E+00,+3.33039E+00
-115.96875E+00,+4.08951E+00,+3.36497E+00
-115.93750E+00,+4.08951E+00,+3.33039E+00
-115.90625E+00,+4.08951E+00,+3.33039E+00
-115.87500E+00,+4.08951E+00,+3.36497E+00
-115.84375E+00,+4.12971E+00,+3.36497E+00
-115.81250E+00,+4.12971E+00,+3.36497E+00
-115.78125E+00,+4.12971E+00,+3.36497E+00
-115.75000E+00,+4.16991E+00,+3.36497E+00
-115.71875E+00,+4.12971E+00,+3.36497E+00
-115.68750E+00,+4.12971E+00,+3.36497E+00
-115.65625E+00,+4.16991E+00,+3.36497E+00
-115.62500E+00,+4.12971E+00,+3.36497E+00
-115.59375E+00,+4.16991E+00,+3.39954E+00
-115.56250E+00,+4.12971E+00,+3.39954E+00
-115.53125E+00,+4.12971E+00,+3.39954E+00
-115.50000E+00,+4.08951E+00,+3.39954E+00
-115.46875E+00,+4.08951E+00,+3.39954E+00
-115.43750E+00,+4.08951E+00,+3.43411E+00
-115.40625E+00,+4.04931E+00,+3.43411E+00
-115.37500E+00,+4.04931E+00,+3.39954E+00
-115.34375E+00,+4.00911E+00,+3.43411E+00
-115.31250E+00,+4.00911E+00,+3.43411E+00
-115.28125E+00,+4.00911E+00,+3.43411E+00
-115.25000E+00,+3.96891E+00,+3.43411E+00
-115.21875E+00,+3.92871E+00,+3.43411E+00
-115.18750E+00,+3.92871E+00,+3.43411E+00
-115.15625E+00,+3.88851E+00,+3.43411E+00
-115.12500E+00,+3.84830E+00,+3.46868E+00
-115.09375E+00,+3.84830E+00,+3.46868E+00
-115.06250E+00,+3.80810E+00,+3.46868E+00
-115.03125E+00,+3.76790E+00,+3.50326E+00
-115.00000E+00,+3.72770E+00,+3.50326E+00
-114.96875E+00,+3.68750E+00,+3.50326E+00
-114.93750E+00,+3.64730E+00,+3.50326E+00
-114.90625E+00,+3.60710E+00,+3.53783E+00
-114.87500E+00,+3.60710E+00,+3.53783E+00
-114.84375E+00,+3.56690E+00,+3.53783E+00
-114.81250E+00,+3.48649E+00,+3.57240E+00
-114.78125E+00,+3.44629E+00,+3.60698E+00
-114.75000E+00,+3.36589E+00,+3.60698E+00
-114.71875E+00,+3.28549E+00,+3.60698E+00
-114.68750E+00,+3.28549E+00,+3.64155E+00
-114.65625E+00,+3.24529E+00,+3.64155E+00
-114.62500E+00,+3.16489E+00,+3.67612E+00
-114.59375E+00,+3.12469E+00,+3.67612E+00
-114.56250E+00,+3.00408E+00,+3.71069E+00
-114.53125E+00,+3.00408E+00,+3.71069E+00
-114.50000E+00,+2.96388E+00,+3.74527E+00
-114.46875E+00,+2.88348E+00,+3.77984E+00
-114.43750E+00,+2.80308E+00,+3.77984E+00
-114.40625E+00,+2.68247E+00,+3.81441E+00
-114.37500E+00,+2.60207E+00,+3.84899E+00
-114.34375E+00,+2.56187E+00,+3.88356E+00
-114.31250E+00,+2.44127E+00,+3.88356E+00
-114.28125E+00,+2.36087E+00,+3.88356E+00
-114.25000E+00,+2.32067E+00,+3.91813E+00
-114.21875E+00,+2.15986E+00,+3.91813E+00
-114.18750E+00,+2.11966E+00,+3.95270E+00
-114.15625E+00,+1.95886E+00,+3.98728E+00
-114.12500E+00,+1.99906E+00,+3.98728E+00
-114.09375E+00,+1.83825E+00,+4.02185E+00
-114.06250E+00,+1.71765E+00,+4.02185E+00
-114.03125E+00,+1.63725E+00,+4.02185E+00
-114.00000E+00,+1.51665E+00,+4.02185E+00
-113.96875E+00,+1.47644E+00,+4.02185E+00
-113.93750E+00,+1.39604E+00,+4.05642E+00
-113.90625E+00,+1.27544E+00,+4.02185E+00
-113.87500E+00,+1.19504E+00,+4.02185E+00
-113.84375E+00,+1.11464E+00,+4.02185E+00
-113.81250E+00,+994.03E-03,+3.98728E+00
-113.78125E+00,+994.03E-03,+3.95270E+00
-113.75000E+00,+833.23E-03,+3.91813E+00
-113.71875E+00,+833.23E-03,+3.88356E+00
-113.68750E+00,+752.83E-03,+3.88356E+00
-113.65625E+00,+632.22E-03,+3.84899E+00
-113.62500E+00,+592.02E-03,+3.81441E+00
-113.59375E+00,+551.82E-03,+3.74527E+00
-113.56250E+00,+511.62E-03,+3.67612E+00
-113.53125E+00,+471.42E-03,+3.64155E+00
-113.50000E+00,+431.22E-03,+3.57240E+00
-113.46875E+00,+391.02E-03,+3.50326E+00
-113.43750E+00,+350.82E-03,+3.46868E+00
-113.40625E+00,+310.62E-03,+3.43411E+00
-113.37500E+00,+310.62E-03,+3.36497E+00
-113.34375E+00,+270.41E-03,+3.29582E+00
-113.31250E+00,+270.41E-03,+3.26125E+00
-113.28125E+00,+230.21E-03,+3.19210E+00
-113.25000E+00,+230.21E-03,+3.15753E+00
-113.21875E+00,+230.21E-03,+3.08838E+00
-113.18750E+00,+230.21E-03,+3.05381E+00
-113.15625E+00,+230.21E-03,+2.98466E+00
-113.12500E+00,+230.21E-03,+2.95009E+00
-113.09375E+00,+270.41E-03,+2.91552E+00
-113.06250E+00,+270.41E-03,+2.88095E+00
-113.03125E+00,+310.62E-03,+2.81180E+00
-113.00000E+00,+350.82E-03,+2.74265E+00
-112.96875E+00,+350.82E-03,+2.74265E+00
-112.93750E+00,+350.82E-03,+2.70808E+00
-112.90625E+00,+391.02E-03,+2.67351E+00
-112.87500E+00,+391.02E-03,+2.63894E+00
-112.84375E+00,+471.42E-03,+2.63894E+00
-112.81250E+00,+471.42E-03,+2.60436E+00
-112.78125E+00,+471.42E-03,+2.60436E+00
-112.75000E+00,+551.82E-03,+2.56979E+00
-112.71875E+00,+551.82E-03,+2.56979E+00
-112.68750E+00,+592.02E-03,+2.56979E+00
-112.65625E+00,+632.22E-03,+2.56979E+00
-112.62500E+00,+672.42E-03,+2.56979E+00
-112.59375E+00,+712.63E-03,+2.53522E+00
-112.56250E+00,+752.83E-03,+2.56979E+00
-112.53125E+00,+833.23E-03,+2.56979E+00
-112.50000E+00,+833.23E-03,+2.56979E+00
-112.46875E+00,+913.63E-03,+2.56979E+00
-112.43750E+00,+953.83E-03,+2.56979E+00
-112.40625E+00,+994.03E-03,+2.60436E+00
-112.37500E+00,+994.03E-03,+2.60436E+00
-112.34375E+00,+1.07443E+00,+2.60436E+00
-112.31250E+00,+1.11464E+00,+2.63894E+00
-112.28125E+00,+1.11464E+00,+2.63894E+00
-112.25000E+00,+1.19504E+00,+2.63894E+00
-112.21875E+00,+1.23524E+00,+2.70808E+00
-112.18750E+00,+1.27544E+00,+2.74265E+00
-112.15625E+00,+1.27544E+00,+2.74265E+00
-112.12500E+00,+1.35584E+00,+2.74265E+00
-112.09375E+00,+1.35584E+00,+2.77723E+00
-112.06250E+00,+1.39604E+00,+2.81180E+00
-112.03125E+00,+1.43624E+00,+2.81180E+00
-112.00000E+00,+1.47644E+00,+2.88095E+00
-111.96875E+00,+1.51665E+00,+2.88095E+00
-111.93750E+00,+1.51665E+00,+2.88095E+00
-111.90625E+00,+1.59705E+00,+2.91552E+00
-111.87500E+00,+1.59705E+00,+2.95009E+00
-111.84375E+00,+1.59705E+00,+2.95009E+00
-111.81250E+00,+1.59705E+00,+2.98466E+00
-111.78125E+00,+1.63725E+00,+3.01924E+00
-111.75000E+00,+1.63725E+00,+3.05381E+00
-111.71875E+00,+1.63725E+00,+3.01924E+00
-111.68750E+00,+1.63725E+00,+3.08838E+00
-111.65625E+00,+1.63725E+00,+3.12296E+00
-111.62500E+00,+1.63725E+00,+3.12296E+00
-111.59375E+00,+1.63725E+00,+3.19210E+00
-111.56250E+00,+1.63725E+00,+3.15753E+00
-111.53125E+00,+1.55685E+00,+3.19210E+00
-111.50000E+00,+1.55685E+00,+3.19210E+00
-111.46875E+00,+1.47644E+00,+3.26125E+00
-111.43750E+00,+1.47644E+00,+3.26125E+00
-111.40625E+00,+1.43624E+00,+3.29582E+00
-111.37500E+00,+1.39604E+00,+3.29582E+00
-111.34375E+00,+1.31564E+00,+3.33039E+00
-111.31250E+00,+1.27544E+00,+3.33039E+00
-111.28125E+00,+1.23524E+00,+3.33039E+00
-111.25000E+00,+1.11464E+00,+3.33039E+00
-111.21875E+00,+1.07443E+00,+3.33039E+00
-111.18750E+00,+994.03E-03,+3.36497E+00
-111.15625E+00,+953.83E-03,+3.33039E+00
-111.12500E+00,+913.63E-03,+3.33039E+00
-111.09375E+00,+793.03E-03,+3.29582E+00
-111.06250E+00,+752.83E-03,+3.29582E+00
-111.03125E+00,+672.42E-03,+3.29582E+00
-111.00000E+00,+551.82E-03,+3.26125E+00
-110.96875E+00,+471.42E-03,+3.19210E+00
-110.93750E+00,+431.22E-03,+3.19210E+00
-110.90625E+00,+350.82E-03,+3.12296E+00
-110.87500E+00,+270.41E-03,+3.08838E+00
-110.84375E+00,+190.01E-03,+2.98466E+00
-110.81250E+00,+109.61E-03,+2.91552E+00
-110.78125E+00,+109.61E-03,+2.91552E+00
-110.75000E+00,-10.99E-03,+2.84637E+00
-110.71875E+00,-10.99E-03,+2.77723E+00
-110.68750E+00,-51.19E-03,+2.67351E+00
-110.65625E+00,-131.60E-03,+2.63894E+00
-110.62500E+00,-171.80E-03,+2.56979E+00
-110.59375E+00,-171.80E-03,+2.46607E+00
-110.56250E+00,-171.80E-03,+2.39693E+00
-110.53125E+00,-252.20E-03,+2.36235E+00
-110.50000E+00,-292.40E-03,+2.22406E+00
-110.46875E+00,-332.60E-03,+2.15492E+00
-110.43750E+00,-332.60E-03,+2.08577E+00
-110.40625E+00,-372.80E-03,+1.98205E+00
-110.37500E+00,-372.80E-03,+1.94748E+00
-110.34375E+00,-413.00E-03,+1.84376E+00
-110.31250E+00,-413.00E-03,+1.77461E+00
-110.28125E+00,-413.00E-03,+1.70547E+00
-110.25000E+00,-413.00E-03,+1.63632E+00
-110.21875E+00,-372.80E-03,+1.60175E+00
-110.18750E+00,-413.00E-03,+1.49803E+00
-110.15625E+00,-372.80E-03,+1.46346E+00
-110.12500E+00,-413.00E-03,+1.39431E+00
-110.09375E+00,-413.00E-03,+1.32517E+00
-110.06250E+00,-372.80E-03,+1.29059E+00
-110.03125E+00,-413.00E-03,+1.22145E+00
-110.00000E+00,-372.80E-03,+1.15230E+00
-109.96875E+00,-372.80E-03,+1.15230E+00
-109.93750E+00,-372.80E-03,+1.11773E+00
-109.90625E+00,-332.60E-03,+1.08316E+00
-109.87500E+00,-292.40E-03,+1.04858E+00
-109.84375E+00,-292.40E-03,+1.01401E+00
-109.81250E+00,-252.20E-03,+1.01401E+00
-109.78125E+00,-252.20E-03,+979.44E-03
-109.75000E+00,-252.20E-03,+944.87E-03
-109.71875E+00,-212.00E-03,+910.29E-03
-109.68750E+00,-171.80E-03,+910.29E-03
-109.65625E+00,-131.60E-03,+910.29E-03
-109.62500E+00,-131.60E-03,+875.72E-03
-109.59375E+00,-51.19E-03,+875.72E-03
-109.56250E+00,-51.19E-03,+875.72E-03
-109.53125E+00,+29.21E-03,+875.72E-03
-109.50000E+00,-10.99E-03,+875.72E-03
-109.46875E+00,+29.21E-03,+875.72E-03
-109.43750E+00,+109.61E-03,+875.72E-03
-109.40625E+00,+149.81E-03,+875.72E-03
-109.37500E+00,+190.01E-03,+841.15E-03
-109.34375E+00,+230.21E-03,+875.72E-03
-109.31250E+00,+270.41E-03,+875.72E-03
-109.28125E+00,+310.62E-03,+875.72E-03
-109.25000E+00,+391.02E-03,+910.29E-03
-109.21875E+00,+391.02E-03,+910.29E-03
-109.18750E+00,+471.42E-03,+875.72E-03
-109.15625E+00,+551.82E-03,+910.29E-03
-109.12500E+00,+551.82E-03,+910.29E-03
-109.09375E+00,+632.22E-03,+944.87E-03
-109.06250E+00,+672.42E-03,+944.87E-03
-109.03125E+00,+752.83E-03,+979.44E-03
-109.00000E+00,+793.03E-03,+979.44E-03
-108.96875E+00,+873.43E-03,+979.44E-03
-108.93750E+00,+913.63E-03,+1.01401E+00
-108.90625E+00,+994.03E-03,+1.04858E+00
-108.87500E+00,+1.03423E+00,+1.04858E+00
-108.84375E+00,+1.15484E+00,+1.04858E+00
-108.81250E+00,+1.23524E+00,+1.08316E+00
-108.78125E+00,+1.19504E+00,+1.11773E+00
-108.75000E+00,+1.35584E+00,+1.11773E+00
-108.71875E+00,+1.39604E+00,+1.15230E+00
-108.68750E+00,+1.51665E+00,+1.18688E+00
-108.65625E+00,+1.59705E+00,+1.18688E+00
-108.62500E+00,+1.67745E+00,+1.18688E+00
-108.59375E+00,+1.75785E+00,+1.25602E+00
-108.56250E+00,+1.83825E+00,+1.25602E+00
-108.53125E+00,+1.95886E+00,+1.29059E+00
-108.50000E+00,+2.07946E+00,+1.35974E+00
-108.46875E+00,+2.20006E+00,+1.35974E+00
-108.43750E+00,+2.24026E+00,+1.35974E+00
-108.40625E+00,+2.40107E+00,+1.39431E+00
-108.37500E+00,+2.52167E+00,+1.42889E+00
-108.34375E+00,+2.52167E+00,+1.46346E+00
-108.31250E+00,+2.72268E+00,+1.46346E+00
-108.28125E+00,+2.80308E+00,+1.49803E+00
-108.25000E+00,+2.92368E+00,+1.53260E+00
-108.21875E+00,+2.96388E+00,+1.53260E+00
-108.18750E+00,+3.12469E+00,+1.53260E+00
-108.15625E+00,+3.24529E+00,+1.60175E+00
-108.12500E+00,+3.28549E+00,+1.60175E+00
-108.09375E+00,+3.40609E+00,+1.60175E+00
-108.06250E+00,+3.48649E+00,+1.63632E+00
-108.03125E+00,+3.56690E+00,+1.67090E+00
-108.00000E+00,+3.68750E+00,+1.70547E+00
-107.96875E+00,+3.68750E+00,+1.70547E+00
-107.93750E+00,+3.80810E+00,+1.74004E+00
-107.90625E+00,+3.80810E+00,+1.74004E+00
-107.87500E+00,+3.92871E+00,+1.77461E+00
-107.84375E+00,+3.92871E+00,+1.74004E+00
-107.81250E+00,+3.96891E+00,+1.77461E+00
-107.78125E+00,+4.00911E+00,+1.77461E+00
-107.75000E+00,+4.04931E+00,+1.77461E+00
-107.71875E+00,+4.04931E+00,+1.80919E+00
-107.68750E+00,+4.04931E+00,+1.84376E+00
-107.65625E+00,+4.04931E+00,+1.84376E+00
-107.62500E+00,+4.08951E+00,+1.84376E+00
-107.59375E+00,+4.04931E+00,+1.87833E+00
-107.56250E+00,+4.08951E+00,+1.87833E+00
-107.53125E+00,+4.08951E+00,+1.91291E+00
-107.50000E+00,+4.08951E+00,+1.94748E+00
-107.46875E+00,+4.04931E+00,+1.87833E+00
-107.43750E+00,+4.04931E+00,+1.91291E+00
-107.40625E+00,+4.04931E+00,+1.94748E+00
-107.37500E+00,+4.04931E+00,+1.94748E+00
-107.34375E+00,+4.00911E+00,+1.94748E+00
-107.31250E+00,+4.00911E+00,+1.98205E+00
-107.28125E+00,+4.00911E+00,+1.98205E+00
-107.25000E+00,+4.00911E+00,+1.98205E+00
-107.21875E+00,+4.00911E+00,+2.01662E+00
-107.18750E+00,+3.96891E+00,+2.05120E+00
-107.15625E+00,+3.92871E+00,+2.05120E+00
-107.12500E+00,+3.92871E+00,+2.05120E+00
-107.09375E+00,+3.92871E+00,+2.08577E+00
-107.06250E+00,+3.92871E+00,+2.08577E+00
-107.03125E+00,+3.88851E+00,+2.12034E+00
-107.00000E+00,+3.88851E+00,+2.12034E+00
-106.96875E+00,+3.88851E+00,+2.12034E+00
-106.93750E+00,+3.84830E+00,+2.12034E+00
-106.90625E+00,+3.80810E+00,+2.15492E+00
-106.87500E+00,+3.88851E+00,+2.15492E+00
-106.84375E+00,+3.84830E+00,+2.18949E+00
-106.81250E+00,+3.80810E+00,+2.22406E+00
-106.78125E+00,+3.84830E+00,+2.22406E+00
-106.75000E+00,+3.84830E+00,+2.25863E+00
-106.71875E+00,+3.84830E+00,+2.25863E+00
-106.68750E+00,+3.88851E+00,+2.29321E+00
-106.65625E+00,+3.84830E+00,+2.32778E+00
-106.62500E+00,+3.84830E+00,+2.29321E+00
-106.59375E+00,+3.88851E+00,+2.32778E+00
-106.56250E+00,+3.88851E+00,+2.32778E+00
-106.53125E+00,+3.88851E+00,+2.32778E+00
-106.50000E+00,+3.92871E+00,+2.32778E+00
-106.46875E+00,+3.92871E+00,+2.36235E+00
-106.43750E+00,+3.92871E+00,+2.36235E+00
-106.40625E+00,+3.96891E+00,+2.39693E+00
-106.37500E+00,+4.00911E+00,+2.39693E+00
-106.34375E+00,+4.00911E+00,+2.39693E+00
-106.31250E+00,+4.04931E+00,+2.43150E+00
-106.28125E+00,+4.04931E+00,+2.43150E+00
-106.25000E+00,+4.08951E+00,+2.46607E+00
-106.21875E+00,+4.08951E+00,+2.46607E+00
-106.18750E+00,+4.08951E+00,+2.50064E+00
-106.15625E+00,+4.16991E+00,+2.46607E+00
-106.12500E+00,+4.16991E+00,+2.46607E+00
-106.09375E+00,+4.21011E+00,+2.50064E+00
-106.06250E+00,+4.21011E+00,+2.50064E+00
-106.03125E+00,+4.25031E+00,+2.53522E+00
-106.00000E+00,+4.25031E+00,+2.50064E+00
-105.96875E+00,+4.29052E+00,+2.53522E+00
-105.93750E+00,+4.33072E+00,+2.56979E+00
-105.90625E+00,+4.33072E+00,+2.53522E+00
-105.87500E+00,+4.33072E+00,+2.53522E+00
-105.84375E+00,+4.37092E+00,+2.56979E+00
-105.81250E+00,+4.37092E+00,+2.56979E+00
-105.78125E+00,+4.41112E+00,+2.56979E+00
-105.75000E+00,+4.41112E+00,+2.56979E+00
-105.71875E+00,+4.45132E+00,+2.56979E+00
-105.68750E+00,+4.49152E+00,+2.56979E+00
-105.65625E+00,+4.49152E+00,+2.56979E+00
-105.62500E+00,+4.53172E+00,+2.56979E+00
-105.59375E+00,+4.49152E+00,+2.56979E+00
-105.56250E+00,+4.53172E+00,+2.60436E+00
-105.53125E+00,+4.53172E+00,+2.60436E+00
-105.50000E+00,+4.57192E+00,+2.60436E+00
-105.46875E+00,+4.53172E+00,+2.60436E+00
-105.43750E+00,+4.57192E+00,+2.60436E+00
-105.40625E+00,+4.57192E+00,+2.60436E+00
-105.37500E+00,+4.57192E+00,+2.60436E+00
-105.34375E+00,+4.53172E+00,+2.60436E+00
-105.31250E+00,+4.57192E+00,+2.63894E+00
-105.28125E+00,+4.57192E+00,+2.63894E+00
-105.25000E+00,+4.57192E+00,+2.60436E+00
-105.21875E+00,+4.57192E+00,+2.63894E+00
-105.18750E+00,+4.53172E+00,+2.60436E+00
-105.15625E+00,+4.53172E+00,+2.60436E+00
-105.12500E+00,+4.53172E+00,+2.60436E+00
-105.09375E+00,+4.53172E+00,+2.60436E+00
-105.06250E+00,+4.53172E+00,+2.60436E+00
-105.03125E+00,+4.49152E+00,+2.63894E+00
-105.00000E+00,+4.53172E+00,+2.60436E+00
-104.96875E+00,+4.53172E+00,+2.63894E+00
-104.93750E+00,+4.49152E+00,+2.63894E+00
-104.90625E+00,+4.49152E+00,+2.63894E+00
-104.87500E+00,+4.45132E+00,+2.60436E+00
-104.84375E+00,+4.45132E+00,+2.60436E+00
-104.81250E+00,+4.41112E+00,+2.63894E+00
-104.78125E+00,+4.41112E+00,+2.67351E+00
-104.75000E+00,+4.37092E+00,+2.67351E+00
-104.71875E+00,+4.37092E+00,+2.67351E+00
-104.68750E+00,+4.33072E+00,+2.67351E+00
-104.65625E+00,+4.33072E+00,+2.67351E+00
-104.62500E+00,+4.29052E+00,+2.67351E+00
-104.59375E+00,+4.29052E+00,+2.70808E+00
-104.56250E+00,+4.25031E+00,+2.67351E+00
-104.53125E+00,+4.25031E+00,+2.67351E+00
-104.50000E+00,+4.16991E+00,+2.70808E+00
-104.46875E+00,+4.16991E+00,+2.70808E+00
-104.43750E+00,+4.12971E+00,+2.70808E+00
-104.40625E+00,+4.08951E+00,+2.74265E+00
-104.37500E+00,+4.08951E+00,+2.74265E+00
-104.34375E+00,+4.04931E+00,+2.74265E+00
-104.31250E+00,+4.00911E+00,+2.77723E+00
-104.28125E+00,+3.96891E+00,+2.77723E+00
-104.25000E+00,+3.92871E+00,+2.77723E+00
-104.21875E+00,+3.88851E+00,+2.77723E+00
-104.18750E+00,+3.88851E+00,+2.81180E+00
-104.15625E+00,+3.80810E+00,+2.81180E+00
-104.12500E+00,+3.80810E+00,+2.81180E+00
-104.09375E+00,+3.72770E+00,+2.84637E+00
-104.06250E+00,+3.72770E+00,+2.88095E+00
-104.03125E+00,+3.64730E+00,+2.88095E+00
-104.00000E+00,+3.60710E+00,+2.88095E+00
-103.96875E+00,+3.56690E+00,+2.91552E+00
-103.93750E+00,+3.52670E+00,+2.91552E+00
-103.90625E+00,+3.48649E+00,+2.95009E+00
-103.87500E+00,+3.48649E+00,+2.95009E+00
-103.84375E+00,+3.40609E+00,+2.98466E+00
-103.81250E+00,+3.40609E+00,+3.01924E+00
-103.78125E+00,+3.28549E+00,+3.01924E+00
-103.75000E+00,+3.28549E+00,+3.05381E+00
-103.71875E+00,+3.28549E+00,+3.05381E+00
-103.68750E+00,+3.16489E+00,+3.05381E+00
-103.65625E+00,+3.16489E+00,+3.08838E+00
-103.62500E+00,+3.08448E+00,+3.12296E+00
-103.59375E+00,+3.04428E+00,+3.15753E+00
-103.56250E+00,+3.00408E+00,+3.15753E+00
-103.53125E+00,+2.92368E+00,+3.19210E+00
-103.50000E+00,+2.92368E+00,+3.22667E+00
-103.46875E+00,+2.84328E+00,+3.26125E+00
-103.43750E+00,+2.84328E+00,+3.26125E+00
-103.40625E+00,+2.76288E+00,+3.29582E+00
-103.37500E+00,+2.72268E+00,+3.33039E+00
-103.34375E+00,+2.68247E+00,+3.33039E+00
-103.31250E+00,+2.60207E+00,+3.36497E+00
-103.28125E+00,+2.56187E+00,+3.36497E+00
-103.25000E+00,+2.52167E+00,+3.43411E+00
-103.21875E+00,+2.52167E+00,+3.43411E+00
-103.18750E+00,+2.48147E+00,+3.46868E+00
-103.15625E+00,+2.44127E+00,+3.50326E+00
-103.12500E+00,+2.40107E+00,+3.50326E+00
-103.09375E+00,+2.36087E+00,+3.53783E+00
-103.06250E+00,+2.28046E+00,+3.57240E+00
-103.03125E+00,+2.32067E+00,+3.60698E+00
-103.00000E+00,+2.28046E+00,+3.60698E+00
-102.96875E+00,+2.20006E+00,+3.64155E+00
-102.93750E+00,+2.20006E+00,+3.67612E+00
-102.90625E+00,+2.15986E+00,+3.67612E+00
-102.87500E+00,+2.15986E+00,+3.74527E+00
-102.84375E+00,+2.11966E+00,+3.71069E+00
-102.81250E+00,+2.11966E+00,+3.74527E+00
-102.78125E+00,+2.07946E+00,+3.77984E+00
-102.75000E+00,+2.07946E+00,+3.77984E+00
-102.71875E+00,+2.07946E+00,+3.81441E+00
-102.68750E+00,+2.03926E+00,+3.81441E+00
-102.65625E+00,+2.03926E+00,+3.84899E+00
-102.62500E+00,+2.03926E+00,+3.88356E+00
-102.59375E+00,+2.03926E+00,+3.88356E+00
-102.56250E+00,+2.03926E+00,+3.88356E+00
-102.53125E+00,+2.03926E+00,+3.91813E+00
-102.50000E+00,+2.07946E+00,+3.91813E+00
-102.46875E+00,+2.07946E+00,+3.95270E+00
-102.43750E+00,+2.07946E+00,+3.98728E+00
-102.40625E+00,+2.11966E+00,+3.95270E+00
-102.37500E+00,+2.11966E+00,+3.98728E+00
-102.34375E+00,+2.11966E+00,+4.05642E+00
-102.31250E+00,+2.20006E+00,+4.05642E+00
-102.28125E+00,+2.15986E+00,+4.05642E+00
-102.25000E+00,+2.20006E+00,+4.09100E+00
-102.21875E+00,+2.24026E+00,+4.09100E+00
-102.18750E+00,+2.28046E+00,+4.09100E+00
-102.15625E+00,+2.28046E+00,+4.12557E+00
-102.12500E+00,+2.32067E+00,+4.12557E+00
-102.09375E+00,+2.32067E+00,+4.16014E+00
-102.06250E+00,+2.36087E+00,+4.19471E+00
-102.03125E+00,+2.40107E+00,+4.19471E+00
-102.00000E+00,+2.44127E+00,+4.22929E+00
-101.96875E+00,+2.48147E+00,+4.19471E+00
-101.93750E+00,+2.48147E+00,+4.22929E+00
-101.90625E+00,+2.52167E+00,+4.26386E+00
-101.87500E+00,+2.56187E+00,+4.26386E+00
-101.84375E+00,+2.60207E+00,+4.26386E+00
-101.81250E+00,+2.56187E+00,+4.29843E+00
-101.78125E+00,+2.60207E+00,+4.29843E+00
-101.75000E+00,+2.68247E+00,+4.33301E+00
-101.71875E+00,+2.68247E+00,+4.33301E+00
-101.68750E+00,+2.68247E+00,+4.36758E+00
-101.65625E+00,+2.68247E+00,+4.36758E+00
-101.62500E+00,+2.72268E+00,+4.36758E+00
-101.59375E+00,+2.72268E+00,+4.40215E+00
-101.56250E+00,+2.72268E+00,+4.43673E+00
-101.53125E+00,+2.72268E+00,+4.40215E+00
-101.50000E+00,+2.72268E+00,+4.43673E+00
-101.46875E+00,+2.72268E+00,+4.43673E+00
-101.43750E+00,+2.72268E+00,+4.43673E+00
-101.40625E+00,+2.72268E+00,+4.47130E+00
-101.37500E+00,+2.68247E+00,+4.47130E+00
-101.34375E+00,+2.64227E+00,+4.50587E+00
-101.31250E+00,+2.60207E+00,+4.54044E+00
-101.28125E+00,+2.64227E+00,+4.50587E+00
-101.25000E+00,+2.56187E+00,+4.54044E+00
-101.21875E+00,+2.52167E+00,+4.54044E+00
-101.18750E+00,+2.48147E+00,+4.54044E+00
-101.15625E+00,+2.48147E+00,+4.54044E+00
-101.12500E+00,+2.44127E+00,+4.54044E+00
-101.09375E+00,+2.36087E+00,+4.57502E+00
-101.06250E+00,+2.28046E+00,+4.57502E+00
-101.03125E+00,+2.28046E+00,+4.60959E+00
-101.00000E+00,+2.20006E+00,+4.57502E+00
-100.96875E+00,+2.11966E+00,+4.57502E+00
-100.93750E+00,+2.03926E+00,+4.60959E+00
-100.90625E+00,+1.99906E+00,+4.60959E+00
-100.87500E+00,+1.87845E+00,+4.60959E+00
-100.84375E+00,+1.87845E+00,+4.60959E+00
-100.81250E+00,+1.71765E+00,+4.60959E+00
-100.78125E+00,+1.71765E+00,+4.60959E+00
-100.75000E+00,+1.63725E+00,+4.60959E+00
-100.71875E+00,+1.55685E+00,+4.57502E+00
-100.68750E+00,+1.39604E+00,+4.57502E+00
-100.65625E+00,+1.27544E+00,+4.54044E+00
-100.62500E+00,+1.23524E+00,+4.54044E+00
-100.59375E+00,+1.11464E+00,+4.50587E+00
-100.56250E+00,+994.03E-03,+4.47130E+00
-100.53125E+00,+953.83E-03,+4.43673E+00
-100.50000E+00,+873.43E-03,+4.40215E+00
-100.46875E+00,+793.03E-03,+4.33301E+00
-100.43750E+00,+672.42E-03,+4.29843E+00
-100.40625E+00,+592.02E-03,+4.22929E+00
-100.37500E+00,+551.82E-03,+4.19471E+00
-100.34375E+00,+431.22E-03,+4.09100E+00
-100.31250E+00,+391.02E-03,+4.05642E+00
-100.28125E+00,+310.62E-03,+3.95270E+00
-100.25000E+00,+270.41E-03,+3.88356E+00
-100.21875E+00,+149.81E-03,+3.81441E+00
-100.18750E+00,+109.61E-03,+3.74527E+00
-100.15625E+00,+29.21E-03,+3.57240E+00
-100.12500E+00,-10.99E-03,+3.53783E+00
-100.09375E+00,-91.39E-03,+3.50326E+00
-100.06250E+00,-91.39E-03,+3.36497E+00
-100.03125E+00,-131.60E-03,+3.29582E+00
-100.00000E+00,-212.00E-03,+3.19210E+00
-99.96875E+00,-252.20E-03,+3.05381E+00
-99.93750E+00,-252.20E-03,+3.01924E+00
-99.90625E+00,-252.20E-03,+2.88095E+00
-99.87500E+00,-292.40E-03,+2.77723E+00
-99.84375E+00,-292.40E-03,+2.70808E+00
-99.81250E+00,-292.40E-03,+2.63894E+00
-99.78125E+00,-332.60E-03,+2.53522E+00
-99.75000E+00,-332.60E-03,+2.43150E+00
-99.71875E+00,-332.60E-03,+2.32778E+00
-99.68750E+00,-372.80E-03,+2.25863E+00
-99.65625E+00,-372.80E-03,+2.15492E+00
-99.62500E+00,-372.80E-03,+2.15492E+00
-99.59375E+00,-332.60E-03,+2.05120E+00
-99.56250E+00,-292.40E-03,+1.94748E+00
-99.53125E+00,-332.60E-03,+1.84376E+00
-99.50000E+00,-332.60E-03,+1.80919E+00
-99.46875E+00,-292.40E-03,+1.74004E+00
-99.43750E+00,-292.40E-03,+1.70547E+00
-99.40625E+00,-292.40E-03,+1.67090E+00
-99.37500E+00,-252.20E-03,+1.60175E+00
-99.34375E+00,-252.20E-03,+1.53260E+00
-99.31250E+00,-212.00E-03,+1.49803E+00
-99.28125E+00,-171.80E-03,+1.49803E+00
-99.25000E+00,-171.80E-03,+1.46346E+00
-99.21875E+00,-131.60E-03,+1.42889E+00
-99.18750E+00,-131.60E-03,+1.39431E+00
-99.15625E+00,-91.39E-03,+1.35974E+00
-99.12500E+00,-51.19E-03,+1.35974E+00
-99.09375E+00,-51.19E-03,+1.32517E+00
-99.06250E+00,-10.99E-03,+1.32517E+00
-99.03125E+00,+29.21E-03,+1.32517E+00
-99.00000E+00,+109.61E-03,+1.32517E+00
-98.96875E+00,+109.61E-03,+1.29059E+00
-98.93750E+00,+149.81E-03,+1.29059E+00
-98.90625E+00,+190.01E-03,+1.25602E+00
-98.87500E+00,+230.21E-03,+1.29059E+00
-98.84375E+00,+270.41E-03,+1.29059E+00
-98.81250E+00,+350.82E-03,+1.29059E+00
-98.78125E+00,+350.82E-03,+1.29059E+00
-98.75000E+00,+431.22E-03,+1.29059E+00
-98.71875E+00,+471.42E-03,+1.29059E+00
-98.68750E+00,+511.62E-03,+1.32517E+00
-98.65625E+00,+592.02E-03,+1.32517E+00
-98.62500E+00,+592.02E-03,+1.32517E+00
-98.59375E+00,+632.22E-03,+1.32517E+00
-98.56250E+00,+712.63E-03,+1.35974E+00
-98.53125E+00,+793.03E-03,+1.39431E+00
-98.50000E+00,+873.43E-03,+1.39431E+00
-98.46875E+00,+873.43E-03,+1.39431E+00
-98.43750E+00,+953.83E-03,+1.42889E+00
-98.40625E+00,+994.03E-03,+1.46346E+00
-98.37500E+00,+1.11464E+00,+1.46346E+00
-98.34375E+00,+1.19504E+00,+1.49803E+00
-98.31250E+00,+1.19504E+00,+1.49803E+00
-98.28125E+00,+1.31564E+00,+1.56718E+00
-98.25000E+00,+1.31564E+00,+1.56718E+00
-98.21875E+00,+1.43624E+00,+1.60175E+00
-98.18750E+00,+1.43624E+00,+1.63632E+00
-98.15625E+00,+1.55685E+00,+1.63632E+00
-98.12500E+00,+1.55685E+00,+1.67090E+00
-98.09375E+00,+1.67745E+00,+1.70547E+00
-98.06250E+00,+1.75785E+00,+1.70547E+00
-98.03125E+00,+1.83825E+00,+1.74004E+00
-98.00000E+00,+1.91866E+00,+1.74004E+00
-97.96875E+00,+1.99906E+00,+1.80919E+00
-97.93750E+00,+1.99906E+00,+1.84376E+00
-97.90625E+00,+2.07946E+00,+1.87833E+00
-97.87500E+00,+2.15986E+00,+1.87833E+00
-97.84375E+00,+2.28046E+00,+1.91291E+00
-97.81250E+00,+2.32067E+00,+1.94748E+00
-97.78125E+00,+2.40107E+00,+1.94748E+00
-97.75000E+00,+2.48147E+00,+2.01662E+00
-97.71875E+00,+2.56187E+00,+2.01662E+00
-97.68750E+00,+2.60207E+00,+2.05120E+00
-97.65625E+00,+2.68247E+00,+2.08577E+00
-97.62500E+00,+2.72268E+00,+2.12034E+00
-97.59375E+00,+2.80308E+00,+2.15492E+00
-97.56250E+00,+2.84328E+00,+2.18949E+00
-97.53125E+00,+2.84328E+00,+2.18949E+00
-97.50000E+00,+2.96388E+00,+2.22406E+00
-97.46875E+00,+2.96388E+00,+2.22406E+00
-97.43750E+00,+3.00408E+00,+2.29321E+00
-97.40625E+00,+3.04428E+00,+2.29321E+00
-97.37500E+00,+3.08448E+00,+2.32778E+00
-97.34375E+00,+3.08448E+00,+2.32778E+00
-97.31250E+00,+3.12469E+00,+2.36235E+00
-97.28125E+00,+3.16489E+00,+2.39693E+00
-97.25000E+00,+3.16489E+00,+2.39693E+00
-97.21875E+00,+3.20509E+00,+2.46607E+00
-97.18750E+00,+3.20509E+00,+2.46607E+00
-97.15625E+00,+3.20509E+00,+2.50064E+00
-97.12500E+00,+3.20509E+00,+2.53522E+00
-97.09375E+00,+3.20509E+00,+2.56979E+00
-97.06250E+00,+3.16489E+00,+2.56979E+00
-97.03125E+00,+3.16489E+00,+2.56979E+00
-97.00000E+00,+3.16489E+00,+2.60436E+00
-96.96875E+00,+3.16489E+00,+2.67351E+00
-96.93750E+00,+3.12469E+00,+2.63894E+00
-96.90625E+00,+3.08448E+00,+2.67351E+00
-96.87500E+00,+3.08448E+00,+2.70808E+00
-96.84375E+00,+3.04428E+00,+2.74265E+00
-96.81250E+00,+3.00408E+00,+2.77723E+00
-96.78125E+00,+2.96388E+00,+2.77723E+00
-96.75000E+00,+2.96388E+00,+2.77723E+00
-96.71875E+00,+2.88348E+00,+2.84637E+00
-96.68750E+00,+2.88348E+00,+2.84637E+00
-96.65625E+00,+2.84328E+00,+2.88095E+00
-96.62500E+00,+2.80308E+00,+2.91552E+00
-96.59375E+00,+2.76288E+00,+2.95009E+00
-96.56250E+00,+2.72268E+00,+2.98466E+00
-96.53125E+00,+2.68247E+00,+2.98466E+00
-96.50000E+00,+2.64227E+00,+3.01924E+00
-96.46875E+00,+2.60207E+00,+3.05381E+00
-96.43750E+00,+2.52167E+00,+3.08838E+00
-96.40625E+00,+2.52167E+00,+3.12296E+00
-96.37500E+00,+2.48147E+00,+3.15753E+00
-96.34375E+00,+2.44127E+00,+3.15753E+00
-96.31250E+00,+2.40107E+00,+3.15753E+00
-96.28125E+00,+2.36087E+00,+3.22667E+00
-96.25000E+00,+2.32067E+00,+3.26125E+00
-96.21875E+00,+2.28046E+00,+3.26125E+00
-96.18750E+00,+2.24026E+00,+3.33039E+00
-96.15625E+00,+2.20006E+00,+3.29582E+00
-96.12500E+00,+2.15986E+00,+3.33039E+00
-96.09375E+00,+2.11966E+00,+3.36497E+00
-96.06250E+00,+2.11966E+00,+3.39954E+00
-96.03125E+00,+2.03926E+00,+3.43411E+00
-96.00000E+00,+2.03926E+00,+3.43411E+00
-95.96875E+00,+1.99906E+00,+3.46868E+00
-95.93750E+00,+1.99906E+00,+3.46868E+00
-95.90625E+00,+1.95886E+00,+3.50326E+00
-95.87500E+00,+1.91866E+00,+3.53783E+00
-95.84375E+00,+1.91866E+00,+3.57240E+00
-95.81250E+00,+1.91866E+00,+3.57240E+00
-95.78125E+00,+1.87845E+00,+3.60698E+00
-95.75000E+00,+1.87845E+00,+3.64155E+00
-95.71875E+00,+1.87845E+00,+3.64155E+00
-95.68750E+00,+1.83825E+00,+3.64155E+00
-95.65625E+00,+1.83825E+00,+3.67612E+00
-95.62500E+00,+1.83825E+00,+3.71069E+00
-95.59375E+00,+1.83825E+00,+3.71069E+00
-95.56250E+00,+1.87845E+00,+3.71069E+00
-95.53125E+00,+1.87845E+00,+3.74527E+00
-95.50000E+00,+1.87845E+00,+3.77984E+00
-95.46875E+00,+1.87845E+00,+3.77984E+00
-95.43750E+00,+1.91866E+00,+3.81441E+00
-95.40625E+00,+1.91866E+00,+3.84899E+00
-95.37500E+00,+1.91866E+00,+3.84899E+00
-95.34375E+00,+1.95886E+00,+3.84899E+00
-95.31250E+00,+1.95886E+00,+3.88356E+00
-95.28125E+00,+2.03926E+00,+3.88356E+00
-95.25000E+00,+2.03926E+00,+3.91813E+00
-95.21875E+00,+2.07946E+00,+3.91813E+00
-95.18750E+00,+2.11966E+00,+3.95270E+00
-95.15625E+00,+2.11966E+00,+3.95270E+00
-95.12500E+00,+2.20006E+00,+4.02185E+00
-95.09375E+00,+2.20006E+00,+3.98728E+00
-95.06250E+00,+2.24026E+00,+4.02185E+00
-95.03125E+00,+2.28046E+00,+4.02185E+00
-95.00000E+00,+2.28046E+00,+4.02185E+00
-94.96875E+00,+2.36087E+00,+4.09100E+00
-94.93750E+00,+2.36087E+00,+4.12557E+00
-94.90625E+00,+2.40107E+00,+4.12557E+00
-94.87500E+00,+2.44127E+00,+4.12557E+00
-94.84375E+00,+2.44127E+00,+4.12557E+00
-94.81250E+00,+2.52167E+00,+4.16014E+00
-94.78125E+00,+2.52167E+00,+4.16014E+00
-94.75000E+00,+2.52167E+00,+4.19471E+00
-94.71875E+00,+2.56187E+00,+4.22929E+00
-94.68750E+00,+2.60207E+00,+4.22929E+00
-94.65625E+00,+2.60207E+00,+4.22929E+00
-94.62500E+00,+2.64227E+00,+4.26386E+00
-94.59375E+00,+2.64227E+00,+4.29843E+00
-94.56250E+00,+2.64227E+00,+4.29843E+00
-94.53125E+00,+2.68247E+00,+4.29843E+00
-94.50000E+00,+2.68247E+00,+4.33301E+00
-94.46875E+00,+2.68247E+00,+4.36758E+00
-94.43750E+00,+2.64227E+00,+4.33301E+00
-94.40625E+00,+2.60207E+00,+4.36758E+00
-94.37500E+00,+2.64227E+00,+4.36758E+00
-94.34375E+00,+2.64227E+00,+4.36758E+00
-94.31250E+00,+2.60207E+00,+4.40215E+00
-94.28125E+00,+2.56187E+00,+4.40215E+00
-94.25000E+00,+2.56187E+00,+4.40215E+00
-94.21875E+00,+2.52167E+00,+4.40215E+00
-94.18750E+00,+2.48147E+00,+4.43673E+00
-94.15625E+00,+2.44127E+00,+4.47130E+00
-94.12500E+00,+2.40107E+00,+4.47130E+00
-94.09375E+00,+2.36087E+00,+4.47130E+00
-94.06250E+00,+2.28046E+00,+4.50587E+00
-94.03125E+00,+2.24026E+00,+4.50587E+00
-94.00000E+00,+2.15986E+00,+4.50587E+00
-93.96875E+00,+2.11966E+00,+4.54044E+00
-93.93750E+00,+2.03926E+00,+4.50587E+00
-93.90625E+00,+1.95886E+00,+4.54044E+00
-93.87500E+00,+1.87845E+00,+4.54044E+00
-93.84375E+00,+1.75785E+00,+4.57502E+00
-93.81250E+00,+1.71765E+00,+4.54044E+00
-93.78125E+00,+1.63725E+00,+4.54044E+00
-93.75000E+00,+1.59705E+00,+4.50587E+00
-93.71875E+00,+1.43624E+00,+4.50587E+00
-93.68750E+00,+1.35584E+00,+4.50587E+00
-93.65625E+00,+1.27544E+00,+4.47130E+00
-93.62500E+00,+1.19504E+00,+4.47130E+00
-93.59375E+00,+1.07443E+00,+4.40215E+00
-93.56250E+00,+1.03423E+00,+4.40215E+00
-93.53125E+00,+913.63E-03,+4.36758E+00
-93.50000E+00,+793.03E-03,+4.29843E+00
-93.46875E+00,+712.63E-03,+4.29843E+00
-93.43750E+00,+632.22E-03,+4.19471E+00
-93.40625E+00,+551.82E-03,+4.16014E+00
-93.37500E+00,+471.42E-03,+4.09100E+00
-93.34375E+00,+391.02E-03,+3.98728E+00
-93.31250E+00,+270.41E-03,+3.91813E+00
-93.28125E+00,+149.81E-03,+3.88356E+00
-93.25000E+00,+149.81E-03,+3.81441E+00
-93.21875E+00,+69.41E-03,+3.74527E+00
-93.18750E+00,+29.21E-03,+3.57240E+00
-93.15625E+00,-51.19E-03,+3.53783E+00
-93.12500E+00,-91.39E-03,+3.43411E+00
-93.09375E+00,-131.60E-03,+3.36497E+00
-93.06250E+00,-131.60E-03,+3.22667E+00
-93.03125E+00,-212.00E-03,+3.19210E+00
-93.00000E+00,-212.00E-03,+3.08838E+00
-92.96875E+00,-252.20E-03,+2.98466E+00
-92.93750E+00,-252.20E-03,+2.84637E+00
-92.90625E+00,-252.20E-03,+2.77723E+00
-92.87500E+00,-292.40E-03,+2.67351E+00
-92.84375E+00,-332.60E-03,+2.60436E+00
-92.81250E+00,-332.60E-03,+2.53522E+00
-92.78125E+00,-332.60E-03,+2.46607E+00
-92.75000E+00,-332.60E-03,+2.36235E+00
-92.71875E+00,-332.60E-03,+2.25863E+00
-92.68750E+00,-332.60E-03,+2.18949E+00
-92.65625E+00,-372.80E-03,+2.08577E+00
-92.62500E+00,-332.60E-03,+1.98205E+00
-92.59375E+00,-332.60E-03,+1.98205E+00
-92.56250E+00,-332.60E-03,+1.84376E+00
-92.53125E+00,-292.40E-03,+1.77461E+00
-92.50000E+00,-292.40E-03,+1.74004E+00
-92.46875E+00,-292.40E-03,+1.67090E+00
-92.43750E+00,-292.40E-03,+1.60175E+00
-92.40625E+00,-252.20E-03,+1.56718E+00
-92.37500E+00,-252.20E-03,+1.53260E+00
-92.34375E+00,-252.20E-03,+1.46346E+00
-92.31250E+00,-171.80E-03,+1.46346E+00
-92.28125E+00,-171.80E-03,+1.46346E+00
-92.25000E+00,-131.60E-03,+1.39431E+00
-92.21875E+00,-131.60E-03,+1.35974E+00
-92.18750E+00,-91.39E-03,+1.35974E+00
-92.15625E+00,-51.19E-03,+1.32517E+00
-92.12500E+00,-51.19E-03,+1.32517E+00
-92.09375E+00,-10.99E-03,+1.29059E+00
-92.06250E+00,+29.21E-03,+1.29059E+00
-92.03125E+00,+109.61E-03,+1.25602E+00
-92.00000E+00,+109.61E-03,+1.25602E+00
-91.96875E+00,+149.81E-03,+1.25602E+00
-91.93750E+00,+190.01E-03,+1.25602E+00
-91.90625E+00,+190.01E-03,+1.25602E+00
-91.87500E+00,+310.62E-03,+1.25602E+00
-91.84375E+00,+310.62E-03,+1.22145E+00
-91.81250E+00,+391.02E-03,+1.29059E+00
-91.78125E+00,+350.82E-03,+1.25602E+00
-91.75000E+00,+431.22E-03,+1.25602E+00
-91.71875E+00,+471.42E-03,+1.25602E+00
-91.68750E+00,+551.82E-03,+1.29059E+00
-91.65625E+00,+632.22E-03,+1.29059E+00
-91.62500E+00,+672.42E-03,+1.32517E+00
-91.59375E+00,+712.63E-03,+1.32517E+00
-91.56250E+00,+752.83E-03,+1.32517E+00
-91.53125E+00,+752.83E-03,+1.39431E+00
-91.50000E+00,+913.63E-03,+1.39431E+00
-91.46875E+00,+913.63E-03,+1.42889E+00
-91.43750E+00,+994.03E-03,+1.42889E+00
-91.40625E+00,+1.07443E+00,+1.42889E+00
-91.37500E+00,+1.15484E+00,+1.46346E+00
-91.34375E+00,+1.19504E+00,+1.46346E+00
-91.31250E+00,+1.27544E+00,+1.49803E+00
-91.28125E+00,+1.31564E+00,+1.53260E+00
-91.25000E+00,+1.39604E+00,+1.56718E+00
-91.21875E+00,+1.51665E+00,+1.56718E+00
-91.18750E+00,+1.55685E+00,+1.63632E+00
-91.15625E+00,+1.59705E+00,+1.63632E+00
-91.12500E+00,+1.63725E+00,+1.67090E+00
-91.09375E+00,+1.71765E+00,+1.67090E+00
-91.06250E+00,+1.83825E+00,+1.70547E+00
-91.03125E+00,+1.87845E+00,+1.74004E+00
-91.00000E+00,+1.95886E+00,+1.77461E+00
-90.96875E+00,+1.99906E+00,+1.80919E+00
-90.93750E+00,+2.11966E+00,+1.84376E+00
-90.90625E+00,+2.20006E+00,+1.84376E+00
-90.87500E+00,+2.24026E+00,+1.91291E+00
-90.84375E+00,+2.32067E+00,+1.87833E+00
-90.81250E+00,+2.44127E+00,+1.94748E+00
-90.78125E+00,+2.48147E+00,+1.94748E+00
-90.75000E+00,+2.52167E+00,+1.98205E+00
-90.71875E+00,+2.60207E+00,+2.01662E+00
-90.68750E+00,+2.64227E+00,+2.05120E+00
-90.65625E+00,+2.72268E+00,+2.08577E+00
-90.62500E+00,+2.84328E+00,+2.12034E+00
-90.59375E+00,+2.84328E+00,+2.12034E+00
-90.56250E+00,+2.88348E+00,+2.15492E+00
-90.53125E+00,+2.96388E+00,+2.18949E+00
-90.50000E+00,+3.00408E+00,+2.22406E+00
-90.46875E+00,+3.04428E+00,+2.25863E+00
-90.43750E+00,+3.12469E+00,+2.22406E+00
-90.40625E+00,+3.16489E+00,+2.29321E+00
-90.37500E+00,+3.16489E+00,+2.32778E+00
-90.34375E+00,+3.16489E+00,+2.32778E+00
-90.31250E+00,+3.20509E+00,+2.36235E+00
-90.28125E+00,+3.20509E+00,+2.36235E+00
-90.25000E+00,+3.24529E+00,+2.39693E+00
-90.21875E+00,+3.24529E+00,+2.43150E+00
-90.18750E+00,+3.28549E+00,+2.43150E+00
-90.15625E+00,+3.28549E+00,+2.46607E+00
-90.12500E+00,+3.24529E+00,+2.50064E+00
-90.09375E+00,+3.24529E+00,+2.53522E+00
-90.06250E+00,+3.24529E+00,+2.53522E+00
-90.03125E+00,+3.28549E+00,+2.53522E+00
-90.00000E+00,+3.24529E+00,+2.60436E+00
-89.96875E+00,+3.20509E+00,+2.63894E+00
-89.93750E+00,+3.16489E+00,+2.63894E+00
-89.90625E+00,+3.16489E+00,+2.67351E+00
-89.87500E+00,+3.16489E+00,+2.67351E+00
-89.84375E+00,+3.12469E+00,+2.67351E+00
-89.81250E+00,+3.08448E+00,+2.74265E+00
-89.78125E+00,+3.04428E+00,+2.74265E+00
-89.75000E+00,+3.00408E+00,+2.77723E+00
-89.71875E+00,+3.00408E+00,+2.77723E+00
-89.68750E+00,+3.00408E+00,+2.84637E+00
-89.65625E+00,+2.92368E+00,+2.84637E+00
-89.62500E+00,+2.88348E+00,+2.88095E+00
-89.59375E+00,+2.84328E+00,+2.91552E+00
-89.56250E+00,+2.84328E+00,+2.95009E+00
-89.53125E+00,+2.80308E+00,+2.95009E+00
-89.50000E+00,+2.76288E+00,+3.01924E+00
-89.46875E+00,+2.72268E+00,+3.01924E+00
-89.43750E+00,+2.64227E+00,+3.05381E+00
-89.40625E+00,+2.64227E+00,+3.08838E+00
-89.37500E+00,+2.56187E+00,+3.08838E+00
-89.34375E+00,+2.56187E+00,+3.08838E+00
-89.31250E+00,+2.56187E+00,+3.15753E+00
-89.28125E+00,+2.48147E+00,+3.19210E+00
-89.25000E+00,+2.48147E+00,+3.22667E+00
-89.21875E+00,+2.40107E+00,+3.22667E+00
-89.18750E+00,+2.40107E+00,+3.26125E+00
-89.15625E+00,+2.40107E+00,+3.26125E+00
-89.12500E+00,+2.36087E+00,+3.29582E+00
-89.09375E+00,+2.32067E+00,+3.29582E+00
-89.06250E+00,+2.28046E+00,+3.33039E+00
-89.03125E+00,+2.28046E+00,+3.39954E+00
-89.00000E+00,+2.24026E+00,+3.43411E+00
-88.96875E+00,+2.20006E+00,+3.43411E+00
-88.93750E+00,+2.20006E+00,+3.46868E+00
-88.90625E+00,+2.20006E+00,+3.46868E+00
-88.87500E+00,+2.20006E+00,+3.50326E+00
-88.84375E+00,+2.15986E+00,+3.53783E+00
-88.81250E+00,+2.15986E+00,+3.53783E+00
-88.78125E+00,+2.15986E+00,+3.60698E+00
-88.75000E+00,+2.15986E+00,+3.57240E+00
-88.71875E+00,+2.15986E+00,+3.64155E+00
-88.68750E+00,+2.15986E+00,+3.64155E+00
-88.65625E+00,+2.15986E+00,+3.64155E+00
-88.62500E+00,+2.15986E+00,+3.67612E+00
-88.59375E+00,+2.15986E+00,+3.71069E+00
-88.56250E+00,+2.20006E+00,+3.74527E+00
-88.53125E+00,+2.24026E+00,+3.74527E+00
-88.50000E+00,+2.24026E+00,+3.77984E+00
-88.46875E+00,+2.24026E+00,+3.77984E+00
-88.43750E+00,+2.28046E+00,+3.81441E+00
-88.40625E+00,+2.32067E+00,+3.84899E+00
-88.37500E+00,+2.32067E+00,+3.88356E+00
-88.34375E+00,+2.36087E+00,+3.91813E+00
-88.31250E+00,+2.40107E+00,+3.88356E+00
-88.28125E+00,+2.44127E+00,+3.91813E+00
-88.25000E+00,+2.48147E+00,+3.95270E+00
-88.21875E+00,+2.52167E+00,+3.95270E+00
-88.18750E+00,+2.56187E+00,+3.98728E+00
-88.15625E+00,+2.60207E+00,+4.02185E+00
-88.12500E+00,+2.60207E+00,+4.02185E+00
-88.09375E+00,+2.64227E+00,+4.02185E+00
-88.06250E+00,+2.68247E+00,+4.05642E+00
-88.03125E+00,+2.72268E+00,+4.09100E+00
-88.00000E+00,+2.76288E+00,+4.09100E+00
-87.96875E+00,+2.84328E+00,+4.09100E+00
-87.93750E+00,+2.84328E+00,+4.12557E+00
-87.90625E+00,+2.88348E+00,+4.16014E+00
-87.87500E+00,+2.88348E+00,+4.16014E+00
-87.84375E+00,+2.92368E+00,+4.19471E+00
-87.81250E+00,+2.96388E+00,+4.19471E+00
-87.78125E+00,+3.00408E+00,+4.19471E+00
-87.75000E+00,+3.00408E+00,+4.22929E+00
-87.71875E+00,+3.00408E+00,+4.22929E+00
-87.68750E+00,+3.04428E+00,+4.22929E+00
-87.65625E+00,+3.04428E+00,+4.26386E+00
-87.62500E+00,+3.04428E+00,+4.29843E+00
-87.59375E+00,+3.04428E+00,+4.29843E+00
-87.56250E+00,+3.08448E+00,+4.29843E+00
-87.53125E+00,+3.08448E+00,+4.29843E+00
-87.50000E+00,+3.08448E+00,+4.33301E+00
-87.46875E+00,+3.08448E+00,+4.33301E+00
-87.43750E+00,+3.04428E+00,+4.36758E+00
-87.40625E+00,+3.00408E+00,+4.33301E+00
-87.37500E+00,+3.00408E+00,+4.36758E+00
-87.34375E+00,+3.00408E+00,+4.36758E+00
-87.31250E+00,+2.96388E+00,+4.36758E+00
-87.28125E+00,+2.92368E+00,+4.36758E+00
-87.25000E+00,+2.92368E+00,+4.40215E+00
-87.21875E+00,+2.88348E+00,+4.43673E+00
-87.18750E+00,+2.84328E+00,+4.43673E+00
-87.15625E+00,+2.76288E+00,+4.43673E+00
-87.12500E+00,+2.72268E+00,+4.43673E+00
-87.09375E+00,+2.68247E+00,+4.47130E+00
-87.06250E+00,+2.60207E+00,+4.50587E+00
-87.03125E+00,+2.60207E+00,+4.47130E+00
-87.00000E+00,+2.52167E+00,+4.50587E+00
-86.96875E+00,+2.44127E+00,+4.50587E+00
-86.93750E+00,+2.32067E+00,+4.54044E+00
-86.90625E+00,+2.28046E+00,+4.54044E+00
-86.87500E+00,+2.20006E+00,+4.54044E+00
-86.84375E+00,+2.11966E+00,+4.54044E+00
-86.81250E+00,+2.03926E+00,+4.54044E+00
-86.78125E+00,+1.99906E+00,+4.57502E+00
-86.75000E+00,+1.87845E+00,+4.54044E+00
-86.71875E+00,+1.79805E+00,+4.57502E+00
-86.68750E+00,+1.67745E+00,+4.54044E+00
-86.65625E+00,+1.59705E+00,+4.54044E+00
-86.62500E+00,+1.51665E+00,+4.54044E+00
-86.59375E+00,+1.43624E+00,+4.54044E+00
-86.56250E+00,+1.31564E+00,+4.50587E+00
-86.53125E+00,+1.15484E+00,+4.47130E+00
-86.50000E+00,+1.07443E+00,+4.43673E+00
-86.46875E+00,+953.83E-03,+4.43673E+00
-86.43750E+00,+793.03E-03,+4.36758E+00
-86.40625E+00,+793.03E-03,+4.33301E+00
-86.37500E+00,+752.83E-03,+4.26386E+00
-86.34375E+00,+632.22E-03,+4.22929E+00
-86.31250E+00,+511.62E-03,+4.19471E+00
-86.28125E+00,+391.02E-03,+4.12557E+00
-86.25000E+00,+350.82E-03,+4.05642E+00
-86.21875E+00,+310.62E-03,+3.95270E+00
-86.18750E+00,+190.01E-03,+3.84899E+00
-86.15625E+00,+109.61E-03,+3.81441E+00
-86.12500E+00,+69.41E-03,+3.74527E+00
-86.09375E+00,+29.21E-03,+3.64155E+00
-86.06250E+00,-10.99E-03,+3.53783E+00
-86.03125E+00,-51.19E-03,+3.46868E+00
-86.00000E+00,-131.60E-03,+3.36497E+00
-85.96875E+00,-171.80E-03,+3.19210E+00
-85.93750E+00,-212.00E-03,+3.12296E+00
-85.90625E+00,-212.00E-03,+3.08838E+00
-85.87500E+00,-252.20E-03,+2.98466E+00
-85.84375E+00,-252.20E-03,+2.84637E+00
-85.81250E+00,-252.20E-03,+2.77723E+00
-85.78125E+00,-292.40E-03,+2.70808E+00
-85.75000E+00,-292.40E-03,+2.60436E+00
-85.71875E+00,-292.40E-03,+2.56979E+00
-85.68750E+00,-292.40E-03,+2.43150E+00
-85.65625E+00,-292.40E-03,+2.32778E+00
-85.62500E+00,-292.40E-03,+2.29321E+00
-85.59375E+00,-292.40E-03,+2.18949E+00
-85.56250E+00,-292.40E-03,+2.12034E+00
-85.53125E+00,-252.20E-03,+2.05120E+00
-85.50000E+00,-252.20E-03,+1.98205E+00
-85.46875E+00,-252.20E-03,+1.94748E+00
-85.43750E+00,-252.20E-03,+1.84376E+00
-85.40625E+00,-212.00E-03,+1.84376E+00
-85.37500E+00,-212.00E-03,+1.74004E+00
-85.34375E+00,-171.80E-03,+1.70547E+00
-85.31250E+00,-131.60E-03,+1.67090E+00
-85.28125E+00,-131.60E-03,+1.63632E+00
-85.25000E+00,-131.60E-03,+1.60175E+00
-85.21875E+00,-91.39E-03,+1.56718E+00
-85.18750E+00,-51.19E-03,+1.53260E+00
-85.15625E+00,-51.19E-03,+1.49803E+00
-85.12500E+00,-10.99E-03,+1.49803E+00
-85.09375E+00,+29.21E-03,+1.46346E+00
-85.06250E+00,+109.61E-03,+1.46346E+00
-85.03125E+00,+149.81E-03,+1.46346E+00
-85.00000E+00,+149.81E-03,+1.46346E+00
-84.96875E+00,+190.01E-03,+1.42889E+00
-84.93750E+00,+230.21E-03,+1.42889E+00
-84.90625E+00,+270.41E-03,+1.46346E+00
-84.87500E+00,+310.62E-03,+1.42889E+00
-84.84375E+00,+350.82E-03,+1.42889E+00
-84.81250E+00,+391.02E-03,+1.46346E+00
-84.78125E+00,+431.22E-03,+1.46346E+00
-84.75000E+00,+511.62E-03,+1.46346E+00
-84.71875E+00,+511.62E-03,+1.42889E+00
-84.68750E+00,+592.02E-03,+1.46346E+00
-84.65625E+00,+632.22E-03,+1.49803E+00
-84.62500E+00,+672.42E-03,+1.49803E+00
-84.59375E+00,+712.63E-03,+1.49803E+00
-84.56250E+00,+793.03E-03,+1.53260E+00
-84.53125E+00,+833.23E-03,+1.53260E+00
-84.50000E+00,+913.63E-03,+1.53260E+00
-84.46875E+00,+953.83E-03,+1.56718E+00
-84.43750E+00,+1.03423E+00,+1.60175E+00
-84.40625E+00,+1.07443E+00,+1.63632E+00
-84.37500E+00,+1.15484E+00,+1.63632E+00
-84.34375E+00,+1.19504E+00,+1.63632E+00
-84.31250E+00,+1.27544E+00,+1.70547E+00
-84.28125E+00,+1.35584E+00,+1.74004E+00
-84.25000E+00,+1.43624E+00,+1.74004E+00
-84.21875E+00,+1.47644E+00,+1.77461E+00
-84.18750E+00,+1.47644E+00,+1.77461E+00
-84.15625E+00,+1.59705E+00,+1.80919E+00
-84.12500E+00,+1.63725E+00,+1.84376E+00
-84.09375E+00,+1.71765E+00,+1.87833E+00
-84.06250E+00,+1.75785E+00,+1.91291E+00
-84.03125E+00,+1.83825E+00,+1.91291E+00
-84.00000E+00,+1.87845E+00,+1.94748E+00
-83.96875E+00,+1.91866E+00,+1.98205E+00
-83.93750E+00,+2.03926E+00,+2.01662E+00
-83.90625E+00,+2.07946E+00,+2.05120E+00
-83.87500E+00,+2.15986E+00,+2.05120E+00
-83.84375E+00,+2.20006E+00,+2.12034E+00
-83.81250E+00,+2.28046E+00,+2.15492E+00
-83.78125E+00,+2.32067E+00,+2.15492E+00
-83.75000E+00,+2.36087E+00,+2.18949E+00
-83.71875E+00,+2.44127E+00,+2.22406E+00
-83.68750E+00,+2.48147E+00,+2.25863E+00
-83.65625E+00,+2.52167E+00,+2.25863E+00
-83.62500E+00,+2.56187E+00,+2.32778E+00
-83.59375E+00,+2.64227E+00,+2.36235E+00
-83.56250E+00,+2.64227E+00,+2.39693E+00
-83.53125E+00,+2.68247E+00,+2.43150E+00
-83.50000E+00,+2.68247E+00,+2.43150E+00
-83.46875E+00,+2.72268E+00,+2.46607E+00
-83.43750E+00,+2.76288E+00,+2.50064E+00
-83.40625E+00,+2.76288E+00,+2.53522E+00
-83.37500E+00,+2.76288E+00,+2.53522E+00
-83.34375E+00,+2.76288E+00,+2.56979E+00
-83.31250E+00,+2.80308E+00,+2.60436E+00
-83.28125E+00,+2.80308E+00,+2.63894E+00
-83.25000E+00,+2.80308E+00,+2.67351E+00
-83.21875E+00,+2.80308E+00,+2.67351E+00
-83.18750E+00,+2.76288E+00,+2.70808E+00
-83.15625E+00,+2.76288E+00,+2.70808E+00
-83.12500E+00,+2.76288E+00,+2.74265E+00
-83.09375E+00,+2.68247E+00,+2.77723E+00
-83.06250E+00,+2.68247E+00,+2.81180E+00
-83.03125E+00,+2.68247E+00,+2.84637E+00
-83.00000E+00,+2.60207E+00,+2.88095E+00
-82.96875E+00,+2.56187E+00,+2.91552E+00
-82.93750E+00,+2.52167E+00,+2.91552E+00
-82.90625E+00,+2.44127E+00,+2.98466E+00
-82.87500E+00,+2.44127E+00,+3.01924E+00
-82.84375E+00,+2.40107E+00,+3.01924E+00
-82.81250E+00,+2.36087E+00,+3.05381E+00
-82.78125E+00,+2.28046E+00,+3.08838E+00
-82.75000E+00,+2.24026E+00,+3.12296E+00
-82.71875E+00,+2.15986E+00,+3.12296E+00
-82.68750E+00,+2.11966E+00,+3.15753E+00
-82.65625E+00,+2.07946E+00,+3.15753E+00
-82.62500E+00,+1.95886E+00,+3.19210E+00
-82.59375E+00,+1.87845E+00,+3.19210E+00
-82.56250E+00,+1.83825E+00,+3.22667E+00
-82.53125E+00,+1.71765E+00,+3.26125E+00
-82.50000E+00,+1.63725E+00,+3.29582E+00
-82.46875E+00,+1.59705E+00,+3.29582E+00
-82.43750E+00,+1.51665E+00,+3.33039E+00
-82.40625E+00,+1.51665E+00,+3.36497E+00
-82.37500E+00,+1.39604E+00,+3.36497E+00
-82.34375E+00,+1.35584E+00,+3.36497E+00
-82.31250E+00,+1.23524E+00,+3.39954E+00
-82.28125E+00,+1.15484E+00,+3.36497E+00
-82.25000E+00,+1.15484E+00,+3.39954E+00
-82.21875E+00,+1.07443E+00,+3.36497E+00
-82.18750E+00,+953.83E-03,+3.39954E+00
-82.15625E+00,+913.63E-03,+3.36497E+00
-82.12500E+00,+913.63E-03,+3.36497E+00
-82.09375E+00,+833.23E-03,+3.36497E+00
-82.06250E+00,+793.03E-03,+3.36497E+00
-82.03125E+00,+712.63E-03,+3.33039E+00
-82.00000E+00,+712.63E-03,+3.29582E+00
-81.96875E+00,+672.42E-03,+3.29582E+00
-81.93750E+00,+632.22E-03,+3.26125E+00
-81.90625E+00,+592.02E-03,+3.22667E+00
-81.87500E+00,+592.02E-03,+3.19210E+00
-81.84375E+00,+551.82E-03,+3.15753E+00
-81.81250E+00,+551.82E-03,+3.15753E+00
-81.78125E+00,+551.82E-03,+3.12296E+00
-81.75000E+00,+511.62E-03,+3.08838E+00
-81.71875E+00,+511.62E-03,+3.05381E+00
-81.68750E+00,+551.82E-03,+3.05381E+00
-81.65625E+00,+511.62E-03,+3.01924E+00
-81.62500E+00,+551.82E-03,+2.95009E+00
-81.59375E+00,+511.62E-03,+2.95009E+00
-81.56250E+00,+551.82E-03,+2.95009E+00
-81.53125E+00,+551.82E-03,+2.91552E+00
-81.50000E+00,+592.02E-03,+2.88095E+00
-81.46875E+00,+632.22E-03,+2.88095E+00
-81.43750E+00,+632.22E-03,+2.84637E+00
-81.40625E+00,+672.42E-03,+2.84637E+00
-81.37500E+00,+672.42E-03,+2.84637E+00
-81.34375E+00,+712.63E-03,+2.81180E+00
-81.31250E+00,+752.83E-03,+2.84637E+00
-81.28125E+00,+793.03E-03,+2.81180E+00
-81.25000E+00,+793.03E-03,+2.81180E+00
-81.21875E+00,+833.23E-03,+2.84637E+00
-81.18750E+00,+873.43E-03,+2.84637E+00
-81.15625E+00,+953.83E-03,+2.84637E+00
-81.12500E+00,+953.83E-03,+2.84637E+00
-81.09375E+00,+953.83E-03,+2.84637E+00
-81.06250E+00,+1.07443E+00,+2.84637E+00
-81.03125E+00,+1.07443E+00,+2.84637E+00
-81.00000E+00,+1.11464E+00,+2.88095E+00
-80.96875E+00,+1.15484E+00,+2.88095E+00
-80.93750E+00,+1.19504E+00,+2.88095E+00
-80.90625E+00,+1.23524E+00,+2.95009E+00
-80.87500E+00,+1.27544E+00,+2.95009E+00
-80.84375E+00,+1.35584E+00,+2.95009E+00
-80.81250E+00,+1.35584E+00,+2.95009E+00
-80.78125E+00,+1.39604E+00,+3.01924E+00
-80.75000E+00,+1.43624E+00,+3.01924E+00
-80.71875E+00,+1.47644E+00,+3.05381E+00
-80.68750E+00,+1.51665E+00,+3.05381E+00
-80.65625E+00,+1.55685E+00,+3.08838E+00
-80.62500E+00,+1.55685E+00,+3.08838E+00
-80.59375E+00,+1.59705E+00,+3.12296E+00
-80.56250E+00,+1.63725E+00,+3.15753E+00
-80.53125E+00,+1.67745E+00,+3.15753E+00
-80.50000E+00,+1.67745E+00,+3.19210E+00
-80.46875E+00,+1.67745E+00,+3.26125E+00
-80.43750E+00,+1.67745E+00,+3.22667E+00
-80.40625E+00,+1.71765E+00,+3.26125E+00
-80.37500E+00,+1.71765E+00,+3.26125E+00
-80.34375E+00,+1.71765E+00,+3.29582E+00
-80.31250E+00,+1.71765E+00,+3.33039E+00
-80.28125E+00,+1.71765E+00,+3.36497E+00
-80.25000E+00,+1.67745E+00,+3.36497E+00
-80.21875E+00,+1.67745E+00,+3.39954E+00
-80.18750E+00,+1.67745E+00,+3.39954E+00
-80.15625E+00,+1.67745E+00,+3.43411E+00
-80.12500E+00,+1.63725E+00,+3.46868E+00
-80.09375E+00,+1.55685E+00,+3.46868E+00
-80.06250E+00,+1.59705E+00,+3.46868E+00
-80.03125E+00,+1.51665E+00,+3.50326E+00
-80.00000E+00,+1.47644E+00,+3.50326E+00
-79.96875E+00,+1.43624E+00,+3.53783E+00
-79.93750E+00,+1.35584E+00,+3.50326E+00
-79.90625E+00,+1.31564E+00,+3.53783E+00
-79.87500E+00,+1.27544E+00,+3.53783E+00
-79.84375E+00,+1.19504E+00,+3.53783E+00
-79.81250E+00,+1.11464E+00,+3.57240E+00
-79.78125E+00,+1.07443E+00,+3.53783E+00
-79.75000E+00,+953.83E-03,+3.53783E+00
-79.71875E+00,+873.43E-03,+3.50326E+00
-79.68750E+00,+793.03E-03,+3.50326E+00
-79.65625E+00,+712.63E-03,+3.50326E+00
-79.62500E+00,+632.22E-03,+3.46868E+00
-79.59375E+00,+592.02E-03,+3.43411E+00
-79.56250E+00,+511.62E-03,+3.39954E+00
-79.53125E+00,+431.22E-03,+3.33039E+00
-79.50000E+00,+350.82E-03,+3.29582E+00
-79.46875E+00,+310.62E-03,+3.22667E+00
-79.43750E+00,+230.21E-03,+3.15753E+00
-79.40625E+00,+149.81E-03,+3.08838E+00
-79.37500E+00,+69.41E-03,+3.08838E+00
-79.34375E+00,+29.21E-03,+2.98466E+00
-79.31250E+00,-10.99E-03,+2.88095E+00
-79.28125E+00,-51.19E-03,+2.81180E+00
-79.25000E+00,-131.60E-03,+2.74265E+00
-79.21875E+00,-171.80E-03,+2.67351E+00
-79.18750E+00,-171.80E-03,+2.60436E+00
-79.15625E+00,-252.20E-03,+2.53522E+00
-79.12500E+00,-292.40E-03,+2.43150E+00
-79.09375E+00,-292.40E-03,+2.32778E+00
-79.06250E+00,-292.40E-03,+2.29321E+00
-79.03125E+00,-332.60E-03,+2.22406E+00
-79.00000E+00,-372.80E-03,+2.08577E+00
-78.96875E+00,-372.80E-03,+2.05120E+00
-78.93750E+00,-413.00E-03,+1.98205E+00
-78.90625E+00,-413.00E-03,+1.84376E+00
-78.87500E+00,-413.00E-03,+1.77461E+00
-78.84375E+00,-413.00E-03,+1.74004E+00
-78.81250E+00,-413.00E-03,+1.63632E+00
-78.78125E+00,-413.00E-03,+1.53260E+00
-78.75000E+00,-413.00E-03,+1.49803E+00
-78.71875E+00,-413.00E-03,+1.42889E+00
-78.68750E+00,-413.00E-03,+1.39431E+00
-78.65625E+00,-413.00E-03,+1.35974E+00
-78.62500E+00,-413.00E-03,+1.25602E+00
-78.59375E+00,-372.80E-03,+1.22145E+00
-78.56250E+00,-413.00E-03,+1.18688E+00
-78.53125E+00,-372.80E-03,+1.15230E+00
-78.50000E+00,-332.60E-03,+1.11773E+00
-78.46875E+00,-332.60E-03,+1.11773E+00
-78.43750E+00,-332.60E-03,+1.01401E+00
-78.40625E+00,-292.40E-03,+1.01401E+00
-78.37500E+00,-252.20E-03,+1.01401E+00
-78.34375E+00,-212.00E-03,+979.44E-03
-78.31250E+00,-212.00E-03,+979.44E-03
-78.28125E+00,-171.80E-03,+944.87E-03
-78.25000E+00,-171.80E-03,+944.87E-03
-78.21875E+00,-131.60E-03,+910.29E-03
-78.18750E+00,-91.39E-03,+910.29E-03
-78.15625E+00,-51.19E-03,+910.29E-03
-78.12500E+00,-10.99E-03,+944.87E-03
-78.09375E+00,+29.21E-03,+875.72E-03
-78.06250E+00,+29.21E-03,+875.72E-03
-78.03125E+00,+109.61E-03,+875.72E-03
-78.00000E+00,+109.61E-03,+910.29E-03
-77.96875E+00,+149.81E-03,+910.29E-03
-77.93750E+00,+190.01E-03,+875.72E-03
-77.90625E+00,+270.41E-03,+875.72E-03
-77.87500E+00,+310.62E-03,+910.29E-03
-77.84375E+00,+391.02E-03,+910.29E-03
-77.81250E+00,+391.02E-03,+910.29E-03
-77.78125E+00,+471.42E-03,+910.29E-03
-77.75000E+00,+511.62E-03,+910.29E-03
-77.71875E+00,+551.82E-03,+944.87E-03
-77.68750E+00,+592.02E-03,+944.87E-03
-77.65625E+00,+632.22E-03,+979.44E-03
-77.62500E+00,+752.83E-03,+979.44E-03
-77.59375E+00,+793.03E-03,+1.01401E+00
-77.56250E+00,+833.23E-03,+979.44E-03
-77.53125E+00,+873.43E-03,+1.04858E+00
-77.50000E+00,+953.83E-03,+1.04858E+00
-77.46875E+00,+1.03423E+00,+1.04858E+00
-77.43750E+00,+1.15484E+00,+1.08316E+00
-77.40625E+00,+1.19504E+00,+1.11773E+00
-77.37500E+00,+1.27544E+00,+1.11773E+00
-77.34375E+00,+1.31564E+00,+1.15230E+00
-77.31250E+00,+1.43624E+00,+1.18688E+00
-77.28125E+00,+1.47644E+00,+1.18688E+00
-77.25000E+00,+1.55685E+00,+1.22145E+00
-77.21875E+00,+1.67745E+00,+1.25602E+00
-77.18750E+00,+1.71765E+00,+1.25602E+00
-77.15625E+00,+1.91866E+00,+1.29059E+00
-77.12500E+00,+1.91866E+00,+1.35974E+00
-77.09375E+00,+1.99906E+00,+1.32517E+00
-77.06250E+00,+2.11966E+00,+1.39431E+00
-77.03125E+00,+2.24026E+00,+1.39431E+00
-77.00000E+00,+2.32067E+00,+1.42889E+00
-76.96875E+00,+2.40107E+00,+1.46346E+00
-76.93750E+00,+2.52167E+00,+1.46346E+00
-76.90625E+00,+2.64227E+00,+1.49803E+00
-76.87500E+00,+2.72268E+00,+1.53260E+00
-76.84375E+00,+2.84328E+00,+1.53260E+00
-76.81250E+00,+2.92368E+00,+1.60175E+00
-76.78125E+00,+3.00408E+00,+1.60175E+00
-76.75000E+00,+3.16489E+00,+1.60175E+00
-76.71875E+00,+3.24529E+00,+1.63632E+00
-76.68750E+00,+3.36589E+00,+1.63632E+00
-76.65625E+00,+3.48649E+00,+1.67090E+00
-76.62500E+00,+3.48649E+00,+1.67090E+00
-76.59375E+00,+3.60710E+00,+1.70547E+00
-76.56250E+00,+3.64730E+00,+1.74004E+00
-76.53125E+00,+3.72770E+00,+1.74004E+00
-76.50000E+00,+3.80810E+00,+1.74004E+00
-76.46875E+00,+3.84830E+00,+1.74004E+00
-76.43750E+00,+3.84830E+00,+1.77461E+00
-76.40625E+00,+3.92871E+00,+1.80919E+00
-76.37500E+00,+3.96891E+00,+1.80919E+00
-76.34375E+00,+4.00911E+00,+1.84376E+00
-76.31250E+00,+4.00911E+00,+1.84376E+00
-76.28125E+00,+4.00911E+00,+1.84376E+00
-76.25000E+00,+4.00911E+00,+1.87833E+00
-76.21875E+00,+4.04931E+00,+1.87833E+00
-76.18750E+00,+4.00911E+00,+1.91291E+00
-76.15625E+00,+4.04931E+00,+1.91291E+00
-76.12500E+00,+4.04931E+00,+1.91291E+00
-76.09375E+00,+4.04931E+00,+1.94748E+00
-76.06250E+00,+4.00911E+00,+1.94748E+00
-76.03125E+00,+4.00911E+00,+1.94748E+00
-76.00000E+00,+4.00911E+00,+1.94748E+00
-75.96875E+00,+4.00911E+00,+1.98205E+00
-75.93750E+00,+3.96891E+00,+1.98205E+00
-75.90625E+00,+4.00911E+00,+2.01662E+00
-75.87500E+00,+3.96891E+00,+2.01662E+00
-75.84375E+00,+3.92871E+00,+2.05120E+00
-75.81250E+00,+3.92871E+00,+2.05120E+00
-75.78125E+00,+3.92871E+00,+2.08577E+00
-75.75000E+00,+3.88851E+00,+2.08577E+00
-75.71875E+00,+3.88851E+00,+2.08577E+00
-75.68750E+00,+3.84830E+00,+2.12034E+00
-75.65625E+00,+3.84830E+00,+2.12034E+00
-75.62500E+00,+3.84830E+00,+2.15492E+00
-75.59375E+00,+3.84830E+00,+2.15492E+00
-75.56250E+00,+3.80810E+00,+2.18949E+00
-75.53125E+00,+3.84830E+00,+2.18949E+00
-75.50000E+00,+3.80810E+00,+2.18949E+00
-75.46875E+00,+3.80810E+00,+2.18949E+00
-75.43750E+00,+3.76790E+00,+2.25863E+00
-75.40625E+00,+3.76790E+00,+2.25863E+00
-75.37500E+00,+3.80810E+00,+2.25863E+00
-75.34375E+00,+3.80810E+00,+2.25863E+00
-75.31250E+00,+3.80810E+00,+2.29321E+00
-75.28125E+00,+3.76790E+00,+2.32778E+00
-75.25000E+00,+3.76790E+00,+2.32778E+00
-75.21875E+00,+3.80810E+00,+2.36235E+00
-75.18750E+00,+3.80810E+00,+2.36235E+00
-75.15625E+00,+3.80810E+00,+2.36235E+00
-75.12500E+00,+3.80810E+00,+2.39693E+00
-75.09375E+00,+3.84830E+00,+2.39693E+00
-75.06250E+00,+3.84830E+00,+2.43150E+00
-75.03125E+00,+3.88851E+00,+2.43150E+00
-75.00000E+00,+3.92871E+00,+2.43150E+00
-74.96875E+00,+3.92871E+00,+2.46607E+00
-74.93750E+00,+3.92871E+00,+2.46607E+00
-74.90625E+00,+3.96891E+00,+2.46607E+00
-74.87500E+00,+3.96891E+00,+2.50064E+00
-74.84375E+00,+4.00911E+00,+2.53522E+00
-74.81250E+00,+4.04931E+00,+2.53522E+00
-74.78125E+00,+4.08951E+00,+2.53522E+00
-74.75000E+00,+4.08951E+00,+2.53522E+00
-74.71875E+00,+4.12971E+00,+2.56979E+00
-74.68750E+00,+4.16991E+00,+2.56979E+00
-74.65625E+00,+4.16991E+00,+2.60436E+00
-74.62500E+00,+4.21011E+00,+2.60436E+00
-74.59375E+00,+4.25031E+00,+2.60436E+00
-74.56250E+00,+4.25031E+00,+2.60436E+00
-74.53125E+00,+4.25031E+00,+2.60436E+00
-74.50000E+00,+4.29052E+00,+2.63894E+00
-74.46875E+00,+4.29052E+00,+2.60436E+00
-74.43750E+00,+4.33072E+00,+2.60436E+00
-74.40625E+00,+4.37092E+00,+2.60436E+00
-74.37500E+00,+4.37092E+00,+2.63894E+00
-74.34375E+00,+4.41112E+00,+2.63894E+00
-74.31250E+00,+4.41112E+00,+2.67351E+00
-74.28125E+00,+4.41112E+00,+2.63894E+00
-74.25000E+00,+4.45132E+00,+2.67351E+00
-74.21875E+00,+4.45132E+00,+2.63894E+00
-74.18750E+00,+4.45132E+00,+2.63894E+00
-74.15625E+00,+4.49152E+00,+2.67351E+00
-74.12500E+00,+4.49152E+00,+2.67351E+00
-74.09375E+00,+4.49152E+00,+2.67351E+00
-74.06250E+00,+4.53172E+00,+2.70808E+00
-74.03125E+00,+4.53172E+00,+2.67351E+00
-74.00000E+00,+4.53172E+00,+2.70808E+00
-73.96875E+00,+4.53172E+00,+2.63894E+00
-73.93750E+00,+4.53172E+00,+2.67351E+00
-73.90625E+00,+4.49152E+00,+2.67351E+00
-73.87500E+00,+4.53172E+00,+2.67351E+00
-73.84375E+00,+4.53172E+00,+2.67351E+00
-73.81250E+00,+4.53172E+00,+2.70808E+00
-73.78125E+00,+4.49152E+00,+2.70808E+00
-73.75000E+00,+4.49152E+00,+2.70808E+00
-73.71875E+00,+4.53172E+00,+2.70808E+00
-73.68750E+00,+4.49152E+00,+2.70808E+00
-73.65625E+00,+4.49152E+00,+2.70808E+00
-73.62500E+00,+4.49152E+00,+2.67351E+00
-73.59375E+00,+4.49152E+00,+2.70808E+00
-73.56250E+00,+4.45132E+00,+2.67351E+00
-73.53125E+00,+4.45132E+00,+2.70808E+00
-73.50000E+00,+4.45132E+00,+2.70808E+00
-73.46875E+00,+4.45132E+00,+2.70808E+00
-73.43750E+00,+4.41112E+00,+2.70808E+00
-73.40625E+00,+4.41112E+00,+2.70808E+00
-73.37500E+00,+4.37092E+00,+2.70808E+00
-73.34375E+00,+4.37092E+00,+2.70808E+00
-73.31250E+00,+4.37092E+00,+2.74265E+00
-73.28125E+00,+4.29052E+00,+2.74265E+00
-73.25000E+00,+4.29052E+00,+2.74265E+00
-73.21875E+00,+4.29052E+00,+2.74265E+00
-73.18750E+00,+4.21011E+00,+2.74265E+00
-73.15625E+00,+4.21011E+00,+2.74265E+00
-73.12500E+00,+4.16991E+00,+2.77723E+00
-73.09375E+00,+4.12971E+00,+2.81180E+00
-73.06250E+00,+4.16991E+00,+2.77723E+00
-73.03125E+00,+4.08951E+00,+2.81180E+00
-73.00000E+00,+4.04931E+00,+2.81180E+00
-72.96875E+00,+4.00911E+00,+2.81180E+00
-72.93750E+00,+4.00911E+00,+2.81180E+00
-72.90625E+00,+3.96891E+00,+2.81180E+00
-72.87500E+00,+3.92871E+00,+2.84637E+00
-72.84375E+00,+3.88851E+00,+2.84637E+00
-72.81250E+00,+3.84830E+00,+2.88095E+00
-72.78125E+00,+3.84830E+00,+2.84637E+00
-72.75000E+00,+3.76790E+00,+2.88095E+00
-72.71875E+00,+3.72770E+00,+2.91552E+00
-72.68750E+00,+3.72770E+00,+2.91552E+00
-72.65625E+00,+3.68750E+00,+2.95009E+00
-72.62500E+00,+3.60710E+00,+2.95009E+00
-72.59375E+00,+3.60710E+00,+2.98466E+00
-72.56250E+00,+3.52670E+00,+2.98466E+00
-72.53125E+00,+3.44629E+00,+3.01924E+00
-72.50000E+00,+3.44629E+00,+3.01924E+00
-72.46875E+00,+3.40609E+00,+3.01924E+00
-72.43750E+00,+3.40609E+00,+3.08838E+00
-72.40625E+00,+3.32569E+00,+3.08838E+00
-72.37500E+00,+3.28549E+00,+3.12296E+00
-72.34375E+00,+3.20509E+00,+3.15753E+00
-72.31250E+00,+3.16489E+00,+3.15753E+00
-72.28125E+00,+3.12469E+00,+3.15753E+00
-72.25000E+00,+3.04428E+00,+3.19210E+00
-72.21875E+00,+3.00408E+00,+3.22667E+00
-72.18750E+00,+3.00408E+00,+3.22667E+00
-72.15625E+00,+2.92368E+00,+3.26125E+00
-72.12500E+00,+2.84328E+00,+3.29582E+00
-72.09375E+00,+2.80308E+00,+3.33039E+00
-72.06250E+00,+2.76288E+00,+3.33039E+00
-72.03125E+00,+2.72268E+00,+3.33039E+00
-72.00000E+00,+2.64227E+00,+3.39954E+00
-71.96875E+00,+2.56187E+00,+3.39954E+00
-71.93750E+00,+2.52167E+00,+3.43411E+00
-71.90625E+00,+2.48147E+00,+3.46868E+00
-71.87500E+00,+2.44127E+00,+3.50326E+00
-71.84375E+00,+2.36087E+00,+3.50326E+00
-71.81250E+00,+2.36087E+00,+3.53783E+00
-71.78125E+00,+2.28046E+00,+3.53783E+00
-71.75000E+00,+2.28046E+00,+3.57240E+00
-71.71875E+00,+2.20006E+00,+3.60698E+00
-71.68750E+00,+2.20006E+00,+3.64155E+00
-71.65625E+00,+2.11966E+00,+3.64155E+00
-71.62500E+00,+2.07946E+00,+3.67612E+00
-71.59375E+00,+2.03926E+00,+3.67612E+00
-71.56250E+00,+2.03926E+00,+3.71069E+00
-71.53125E+00,+1.99906E+00,+3.71069E+00
-71.50000E+00,+1.95886E+00,+3.74527E+00
-71.46875E+00,+1.91866E+00,+3.77984E+00
-71.43750E+00,+1.87845E+00,+3.77984E+00
-71.40625E+00,+1.87845E+00,+3.81441E+00
-71.37500E+00,+1.83825E+00,+3.81441E+00
-71.34375E+00,+1.83825E+00,+3.81441E+00
-71.31250E+00,+1.75785E+00,+3.84899E+00
-71.28125E+00,+1.75785E+00,+3.88356E+00
-71.25000E+00,+1.75785E+00,+3.88356E+00
-71.21875E+00,+1.75785E+00,+3.88356E+00
-71.18750E+00,+1.75785E+00,+3.91813E+00
-71.15625E+00,+1.75785E+00,+3.91813E+00
-71.12500E+00,+1.75785E+00,+3.91813E+00
-71.09375E+00,+1.71765E+00,+3.91813E+00
-71.06250E+00,+1.75785E+00,+3.95270E+00
-71.03125E+00,+1.75785E+00,+3.98728E+00
-71.00000E+00,+1.75785E+00,+3.98728E+00
-70.96875E+00,+1.79805E+00,+3.98728E+00
-70.93750E+00,+1.79805E+00,+3.98728E+00
-70.90625E+00,+1.79805E+00,+4.02185E+00
-70.87500E+00,+1.83825E+00,+4.02185E+00
-70.84375E+00,+1.83825E+00,+4.02185E+00
-70.81250E+00,+1.83825E+00,+4.05642E+00
-70.78125E+00,+1.87845E+00,+4.09100E+00
-70.75000E+00,+1.91866E+00,+4.09100E+00
-70.71875E+00,+1.91866E+00,+4.09100E+00
-70.68750E+00,+1.95886E+00,+4.09100E+00
-70.65625E+00,+1.99906E+00,+4.09100E+00
-70.62500E+00,+2.03926E+00,+4.12557E+00
-70.59375E+00,+1.99906E+00,+4.16014E+00
-70.56250E+00,+2.03926E+00,+4.16014E+00
-70.53125E+00,+2.07946E+00,+4.16014E+00
-70.50000E+00,+2.07946E+00,+4.19471E+00
-70.46875E+00,+2.11966E+00,+4.19471E+00
-70.43750E+00,+2.15986E+00,+4.22929E+00
-70.40625E+00,+2.20006E+00,+4.22929E+00
-70.37500E+00,+2.20006E+00,+4.22929E+00
-70.34375E+00,+2.24026E+00,+4.26386E+00
-70.31250E+00,+2.24026E+00,+4.26386E+00
-70.28125E+00,+2.24026E+00,+4.26386E+00
-70.25000E+00,+2.32067E+00,+4.29843E+00
-70.21875E+00,+2.28046E+00,+4.29843E+00
-70.18750E+00,+2.28046E+00,+4.33301E+00
-70.15625E+00,+2.32067E+00,+4.33301E+00
-70.12500E+00,+2.32067E+00,+4.36758E+00
-70.09375E+00,+2.36087E+00,+4.36758E+00
-70.06250E+00,+2.32067E+00,+4.36758E+00
-70.03125E+00,+2.32067E+00,+4.40215E+00
-70.00000E+00,+2.28046E+00,+4.40215E+00
-69.96875E+00,+2.28046E+00,+4.43673E+00
-69.93750E+00,+2.28046E+00,+4.43673E+00
-69.90625E+00,+2.24026E+00,+4.47130E+00
-69.87500E+00,+2.24026E+00,+4.43673E+00
-69.84375E+00,+2.20006E+00,+4.47130E+00
-69.81250E+00,+2.15986E+00,+4.47130E+00
-69.78125E+00,+2.11966E+00,+4.47130E+00
-69.75000E+00,+2.07946E+00,+4.47130E+00
-69.71875E+00,+2.03926E+00,+4.47130E+00
-69.68750E+00,+1.99906E+00,+4.50587E+00
-69.65625E+00,+1.91866E+00,+4.50587E+00
-69.62500E+00,+1.87845E+00,+4.50587E+00
-69.59375E+00,+1.79805E+00,+4.50587E+00
-69.56250E+00,+1.71765E+00,+4.50587E+00
-69.53125E+00,+1.67745E+00,+4.50587E+00
-69.50000E+00,+1.59705E+00,+4.50587E+00
-69.46875E+00,+1.55685E+00,+4.50587E+00
-69.43750E+00,+1.47644E+00,+4.47130E+00
-69.40625E+00,+1.43624E+00,+4.43673E+00
-69.37500E+00,+1.35584E+00,+4.47130E+00
-69.34375E+00,+1.23524E+00,+4.43673E+00
-69.31250E+00,+1.15484E+00,+4.43673E+00
-69.28125E+00,+1.11464E+00,+4.36758E+00
-69.25000E+00,+994.03E-03,+4.36758E+00
-69.21875E+00,+913.63E-03,+4.33301E+00
-69.18750E+00,+793.03E-03,+4.29843E+00
-69.15625E+00,+712.63E-03,+4.26386E+00
-69.12500E+00,+632.22E-03,+4.19471E+00
-69.09375E+00,+551.82E-03,+4.12557E+00
-69.06250E+00,+471.42E-03,+4.05642E+00
-69.03125E+00,+471.42E-03,+4.05642E+00
-69.00000E+00,+350.82E-03,+3.98728E+00
-68.96875E+00,+270.41E-03,+3.88356E+00
-68.93750E+00,+230.21E-03,+3.81441E+00
-68.90625E+00,+190.01E-03,+3.74527E+00
-68.87500E+00,+69.41E-03,+3.64155E+00
-68.84375E+00,+29.21E-03,+3.57240E+00
-68.81250E+00,+29.21E-03,+3.46868E+00
-68.78125E+00,-51.19E-03,+3.36497E+00
-68.75000E+00,-51.19E-03,+3.26125E+00
-68.71875E+00,-131.60E-03,+3.26125E+00
-68.68750E+00,-171.80E-03,+3.12296E+00
-68.65625E+00,-252.20E-03,+3.05381E+00
-68.62500E+00,-292.40E-03,+2.91552E+00
-68.59375E+00,-292.40E-03,+2.81180E+00
-68.56250E+00,-292.40E-03,+2.74265E+00
-68.53125E+00,-332.60E-03,+2.67351E+00
-68.50000E+00,-332.60E-03,+2.53522E+00
-68.46875E+00,-372.80E-03,+2.43150E+00
-68.43750E+00,-372.80E-03,+2.36235E+00
-68.40625E+00,-372.80E-03,+2.29321E+00
-68.37500E+00,-372.80E-03,+2.18949E+00
-68.34375E+00,-372.80E-03,+2.12034E+00
-68.31250E+00,-413.00E-03,+2.01662E+00
-68.28125E+00,-372.80E-03,+1.91291E+00
-68.25000E+00,-372.80E-03,+1.91291E+00
-68.21875E+00,-372.80E-03,+1.84376E+00
-68.18750E+00,-372.80E-03,+1.74004E+00
-68.15625E+00,-372.80E-03,+1.67090E+00
-68.12500E+00,-332.60E-03,+1.63632E+00
-68.09375E+00,-332.60E-03,+1.56718E+00
-68.06250E+00,-332.60E-03,+1.49803E+00
-68.03125E+00,-292.40E-03,+1.46346E+00
-68.00000E+00,-292.40E-03,+1.39431E+00
-67.96875E+00,-332.60E-03,+1.35974E+00
-67.93750E+00,-252.20E-03,+1.29059E+00
-67.90625E+00,-252.20E-03,+1.29059E+00
-67.87500E+00,-212.00E-03,+1.25602E+00
-67.84375E+00,-212.00E-03,+1.22145E+00
-67.81250E+00,-171.80E-03,+1.18688E+00
-67.78125E+00,-131.60E-03,+1.15230E+00
-67.75000E+00,-131.60E-03,+1.15230E+00
-67.71875E+00,-91.39E-03,+1.15230E+00
-67.68750E+00,-51.19E-03,+1.15230E+00
-67.65625E+00,-10.99E-03,+1.15230E+00
-67.62500E+00,+29.21E-03,+1.11773E+00
-67.59375E+00,+69.41E-03,+1.11773E+00
-67.56250E+00,+69.41E-03,+1.11773E+00
-67.53125E+00,+109.61E-03,+1.11773E+00
-67.50000E+00,+149.81E-03,+1.11773E+00
-67.46875E+00,+270.41E-03,+1.11773E+00
-67.43750E+00,+270.41E-03,+1.08316E+00
-67.40625E+00,+350.82E-03,+1.11773E+00
-67.37500E+00,+350.82E-03,+1.11773E+00
-67.34375E+00,+431.22E-03,+1.15230E+00
-67.31250E+00,+471.42E-03,+1.15230E+00
-67.28125E+00,+511.62E-03,+1.15230E+00
-67.25000E+00,+551.82E-03,+1.11773E+00
-67.21875E+00,+632.22E-03,+1.15230E+00
-67.18750E+00,+632.22E-03,+1.15230E+00
-67.15625E+00,+712.63E-03,+1.18688E+00
-67.12500E+00,+793.03E-03,+1.22145E+00
-67.09375E+00,+833.23E-03,+1.22145E+00
-67.06250E+00,+913.63E-03,+1.25602E+00
-67.03125E+00,+953.83E-03,+1.25602E+00
-67.00000E+00,+994.03E-03,+1.25602E+00
-66.96875E+00,+1.07443E+00,+1.29059E+00
-66.93750E+00,+1.11464E+00,+1.32517E+00
-66.90625E+00,+1.23524E+00,+1.35974E+00
-66.87500E+00,+1.31564E+00,+1.39431E+00
-66.84375E+00,+1.35584E+00,+1.35974E+00
-66.81250E+00,+1.43624E+00,+1.39431E+00
-66.78125E+00,+1.55685E+00,+1.46346E+00
-66.75000E+00,+1.59705E+00,+1.42889E+00
-66.71875E+00,+1.63725E+00,+1.49803E+00
-66.68750E+00,+1.71765E+00,+1.53260E+00
-66.65625E+00,+1.79805E+00,+1.56718E+00
-66.62500E+00,+1.87845E+00,+1.56718E+00
-66.59375E+00,+1.99906E+00,+1.60175E+00
-66.56250E+00,+2.07946E+00,+1.63632E+00
-66.53125E+00,+2.11966E+00,+1.63632E+00
-66.50000E+00,+2.24026E+00,+1.67090E+00
-66.46875E+00,+2.32067E+00,+1.70547E+00
-66.43750E+00,+2.36087E+00,+1.74004E+00
-66.40625E+00,+2.48147E+00,+1.74004E+00
-66.37500E+00,+2.56187E+00,+1.77461E+00
-66.34375E+00,+2.68247E+00,+1.80919E+00
-66.31250E+00,+2.76288E+00,+1.80919E+00
-66.28125E+00,+2.76288E+00,+1.84376E+00
-66.25000E+00,+2.88348E+00,+1.87833E+00
-66.21875E+00,+2.96388E+00,+1.91291E+00
-66.18750E+00,+3.00408E+00,+1.94748E+00
-66.15625E+00,+3.08448E+00,+1.98205E+00
-66.12500E+00,+3.20509E+00,+1.98205E+00
-66.09375E+00,+3.24529E+00,+2.01662E+00
-66.06250E+00,+3.28549E+00,+2.01662E+00
-66.03125E+00,+3.36589E+00,+2.05120E+00
-66.00000E+00,+3.40609E+00,+2.08577E+00
-65.96875E+00,+3.44629E+00,+2.05120E+00
-65.93750E+00,+3.48649E+00,+2.12034E+00
-65.90625E+00,+3.52670E+00,+2.15492E+00
-65.87500E+00,+3.52670E+00,+2.12034E+00
-65.84375E+00,+3.56690E+00,+2.15492E+00
-65.81250E+00,+3.56690E+00,+2.18949E+00
-65.78125E+00,+3.56690E+00,+2.22406E+00
-65.75000E+00,+3.60710E+00,+2.22406E+00
-65.71875E+00,+3.60710E+00,+2.25863E+00
-65.68750E+00,+3.60710E+00,+2.25863E+00
-65.65625E+00,+3.64730E+00,+2.29321E+00
-65.62500E+00,+3.60710E+00,+2.32778E+00
-65.59375E+00,+3.60710E+00,+2.32778E+00
-65.56250E+00,+3.60710E+00,+2.36235E+00
-65.53125E+00,+3.60710E+00,+2.36235E+00
-65.50000E+00,+3.60710E+00,+2.39693E+00
-65.46875E+00,+3.56690E+00,+2.39693E+00
-65.43750E+00,+3.56690E+00,+2.43150E+00
-65.40625E+00,+3.52670E+00,+2.43150E+00
-65.37500E+00,+3.48649E+00,+2.46607E+00
-65.34375E+00,+3.48649E+00,+2.46607E+00
-65.31250E+00,+3.44629E+00,+2.46607E+00
-65.28125E+00,+3.44629E+00,+2.50064E+00
-65.25000E+00,+3.40609E+00,+2.53522E+00
-65.21875E+00,+3.40609E+00,+2.53522E+00
-65.18750E+00,+3.36589E+00,+2.60436E+00
-65.15625E+00,+3.36589E+00,+2.56979E+00
-65.12500E+00,+3.36589E+00,+2.63894E+00
-65.09375E+00,+3.36589E+00,+2.67351E+00
-65.06250E+00,+3.28549E+00,+2.67351E+00
-65.03125E+00,+3.28549E+00,+2.70808E+00
-65.00000E+00,+3.28549E+00,+2.70808E+00
-64.96875E+00,+3.28549E+00,+2.74265E+00
-64.93750E+00,+3.24529E+00,+2.74265E+00
-64.90625E+00,+3.20509E+00,+2.77723E+00
-64.87500E+00,+3.20509E+00,+2.81180E+00
-64.84375E+00,+3.20509E+00,+2.81180E+00
-64.81250E+00,+3.16489E+00,+2.84637E+00
-64.78125E+00,+3.16489E+00,+2.88095E+00
-64.75000E+00,+3.20509E+00,+2.88095E+00
-64.71875E+00,+3.16489E+00,+2.95009E+00
-64.68750E+00,+3.16489E+00,+2.91552E+00
-64.65625E+00,+3.16489E+00,+2.95009E+00
-64.62500E+00,+3.16489E+00,+2.98466E+00
-64.59375E+00,+3.16489E+00,+2.98466E+00
-64.56250E+00,+3.16489E+00,+3.01924E+00
-64.53125E+00,+3.20509E+00,+3.05381E+00
-64.50000E+00,+3.20509E+00,+3.05381E+00
-64.46875E+00,+3.24529E+00,+3.08838E+00
-64.43750E+00,+3.20509E+00,+3.12296E+00
-64.40625E+00,+3.24529E+00,+3.15753E+00
-64.37500E+00,+3.28549E+00,+3.15753E+00
-64.34375E+00,+3.32569E+00,+3.19210E+00
-64.31250E+00,+3.32569E+00,+3.19210E+00
-64.28125E+00,+3.32569E+00,+3.19210E+00
-64.25000E+00,+3.36589E+00,+3.22667E+00
-64.21875E+00,+3.44629E+00,+3.22667E+00
-64.18750E+00,+3.44629E+00,+3.29582E+00
-64.15625E+00,+3.48649E+00,+3.29582E+00
-64.12500E+00,+3.52670E+00,+3.29582E+00
-64.09375E+00,+3.52670E+00,+3.29582E+00
-64.06250E+00,+3.56690E+00,+3.33039E+00
-64.03125E+00,+3.64730E+00,+3.33039E+00
-64.00000E+00,+3.64730E+00,+3.36497E+00
-63.96875E+00,+3.68750E+00,+3.36497E+00
-63.93750E+00,+3.72770E+00,+3.36497E+00
-63.90625E+00,+3.72770E+00,+3.39954E+00
-63.87500E+00,+3.76790E+00,+3.39954E+00
-63.84375E+00,+3.76790E+00,+3.43411E+00
-63.81250E+00,+3.80810E+00,+3.43411E+00
-63.78125E+00,+3.84830E+00,+3.43411E+00
-63.75000E+00,+3.88851E+00,+3.43411E+00
-63.71875E+00,+3.88851E+00,+3.43411E+00
-63.68750E+00,+3.92871E+00,+3.43411E+00
-63.65625E+00,+3.96891E+00,+3.46868E+00
-63.62500E+00,+3.92871E+00,+3.46868E+00
-63.59375E+00,+3.96891E+00,+3.46868E+00
-63.56250E+00,+4.00911E+00,+3.46868E+00
-63.53125E+00,+4.00911E+00,+3.46868E+00
-63.50000E+00,+4.04931E+00,+3.50326E+00
-63.46875E+00,+4.04931E+00,+3.46868E+00
-63.43750E+00,+4.04931E+00,+3.50326E+00
-63.40625E+00,+4.04931E+00,+3.50326E+00
-63.37500E+00,+4.04931E+00,+3.50326E+00
-63.34375E+00,+4.04931E+00,+3.50326E+00
-63.31250E+00,+4.08951E+00,+3.50326E+00
-63.28125E+00,+4.00911E+00,+3.50326E+00
-63.25000E+00,+4.04931E+00,+3.50326E+00
-63.21875E+00,+4.04931E+00,+3.53783E+00
-63.18750E+00,+4.04931E+00,+3.50326E+00
-63.15625E+00,+4.04931E+00,+3.50326E+00
-63.12500E+00,+4.04931E+00,+3.53783E+00
-63.09375E+00,+4.00911E+00,+3.53783E+00
-63.06250E+00,+3.96891E+00,+3.53783E+00
-63.03125E+00,+3.96891E+00,+3.53783E+00
-63.00000E+00,+4.00911E+00,+3.53783E+00
-62.96875E+00,+3.92871E+00,+3.57240E+00
-62.93750E+00,+3.92871E+00,+3.50326E+00
-62.90625E+00,+3.88851E+00,+3.57240E+00
-62.87500E+00,+3.84830E+00,+3.57240E+00
-62.84375E+00,+3.80810E+00,+3.57240E+00
-62.81250E+00,+3.80810E+00,+3.60698E+00
-62.78125E+00,+3.76790E+00,+3.60698E+00
-62.75000E+00,+3.76790E+00,+3.60698E+00
-62.71875E+00,+3.72770E+00,+3.64155E+00
-62.68750E+00,+3.68750E+00,+3.64155E+00
-62.65625E+00,+3.64730E+00,+3.64155E+00
-62.62500E+00,+3.60710E+00,+3.64155E+00
-62.59375E+00,+3.56690E+00,+3.67612E+00
-62.56250E+00,+3.52670E+00,+3.67612E+00
-62.53125E+00,+3.44629E+00,+3.67612E+00
-62.50000E+00,+3.44629E+00,+3.71069E+00
-62.46875E+00,+3.36589E+00,+3.71069E+00
-62.43750E+00,+3.32569E+00,+3.74527E+00
-62.40625E+00,+3.24529E+00,+3.74527E+00
-62.37500E+00,+3.16489E+00,+3.77984E+00
-62.34375E+00,+3.12469E+00,+3.77984E+00
-62.31250E+00,+3.08448E+00,+3.77984E+00
-62.28125E+00,+3.00408E+00,+3.81441E+00
-62.25000E+00,+3.00408E+00,+3.81441E+00
-62.21875E+00,+2.92368E+00,+3.84899E+00
-62.18750E+00,+2.88348E+00,+3.88356E+00
-62.15625E+00,+2.80308E+00,+3.88356E+00
-62.12500E+00,+2.68247E+00,+3.88356E+00
-62.09375E+00,+2.64227E+00,+3.95270E+00
-62.06250E+00,+2.56187E+00,+3.95270E+00
-62.03125E+00,+2.48147E+00,+3.98728E+00
-62.00000E+00,+2.40107E+00,+3.98728E+00
-61.96875E+00,+2.32067E+00,+4.02185E+00
-61.93750E+00,+2.20006E+00,+4.05642E+00
-61.90625E+00,+2.11966E+00,+4.05642E+00
-61.87500E+00,+1.99906E+00,+4.09100E+00
-61.84375E+00,+1.91866E+00,+4.05642E+00
-61.81250E+00,+1.79805E+00,+4.09100E+00
-61.78125E+00,+1.71765E+00,+4.09100E+00
-61.75000E+00,+1.63725E+00,+4.12557E+00
-61.71875E+00,+1.55685E+00,+4.12557E+00
-61.68750E+00,+1.43624E+00,+4.12557E+00
-61.65625E+00,+1.35584E+00,+4.09100E+00
-61.62500E+00,+1.27544E+00,+4.09100E+00
-61.59375E+00,+1.15484E+00,+4.05642E+00
-61.56250E+00,+1.11464E+00,+4.05642E+00
-61.53125E+00,+913.63E-03,+4.02185E+00
-61.50000E+00,+873.43E-03,+3.98728E+00
-61.46875E+00,+833.23E-03,+4.02185E+00
-61.43750E+00,+712.63E-03,+3.91813E+00
-61.40625E+00,+632.22E-03,+3.88356E+00
-61.37500E+00,+551.82E-03,+3.84899E+00
-61.34375E+00,+511.62E-03,+3.77984E+00
-61.31250E+00,+471.42E-03,+3.74527E+00
-61.28125E+00,+431.22E-03,+3.67612E+00
-61.25000E+00,+350.82E-03,+3.60698E+00
-61.21875E+00,+270.41E-03,+3.53783E+00
-61.18750E+00,+270.41E-03,+3.50326E+00
-61.15625E+00,+230.21E-03,+3.43411E+00
-61.12500E+00,+230.21E-03,+3.36497E+00
-61.09375E+00,+190.01E-03,+3.33039E+00
-61.06250E+00,+149.81E-03,+3.22667E+00
-61.03125E+00,+109.61E-03,+3.19210E+00
-61.00000E+00,+109.61E-03,+3.15753E+00
-60.96875E+00,+109.61E-03,+3.05381E+00
-60.93750E+00,+109.61E-03,+3.01924E+00
-60.90625E+00,+109.61E-03,+2.95009E+00
-60.87500E+00,+109.61E-03,+2.84637E+00
-60.84375E+00,+149.81E-03,+2.81180E+00
-60.81250E+00,+149.81E-03,+2.77723E+00
-60.78125E+00,+149.81E-03,+2.74265E+00
-60.75000E+00,+190.01E-03,+2.70808E+00
-60.71875E+00,+190.01E-03,+2.63894E+00
-60.68750E+00,+230.21E-03,+2.56979E+00
-60.65625E+00,+230.21E-03,+2.53522E+00
-60.62500E+00,+270.41E-03,+2.53522E+00
-60.59375E+00,+310.62E-03,+2.50064E+00
-60.56250E+00,+310.62E-03,+2.46607E+00
-60.53125E+00,+310.62E-03,+2.46607E+00
-60.50000E+00,+350.82E-03,+2.43150E+00
-60.46875E+00,+431.22E-03,+2.39693E+00
-60.43750E+00,+431.22E-03,+2.39693E+00
-60.40625E+00,+471.42E-03,+2.36235E+00
-60.37500E+00,+511.62E-03,+2.39693E+00
-60.34375E+00,+551.82E-03,+2.36235E+00
-60.31250E+00,+592.02E-03,+2.36235E+00
-60.28125E+00,+632.22E-03,+2.36235E+00
-60.25000E+00,+672.42E-03,+2.36235E+00
-60.21875E+00,+752.83E-03,+2.36235E+00
-60.18750E+00,+752.83E-03,+2.36235E+00
-60.15625E+00,+833.23E-03,+2.36235E+00
-60.12500E+00,+833.23E-03,+2.39693E+00
-60.09375E+00,+873.43E-03,+2.39693E+00
-60.06250E+00,+913.63E-03,+2.39693E+00
-60.03125E+00,+994.03E-03,+2.43150E+00
-60.00000E+00,+1.03423E+00,+2.43150E+00
-59.96875E+00,+1.03423E+00,+2.43150E+00
-59.93750E+00,+1.11464E+00,+2.46607E+00
-59.90625E+00,+1.15484E+00,+2.50064E+00
-59.87500E+00,+1.19504E+00,+2.53522E+00
-59.84375E+00,+1.23524E+00,+2.53522E+00
-59.81250E+00,+1.27544E+00,+2.53522E+00
-59.78125E+00,+1.35584E+00,+2.56979E+00
-59.75000E+00,+1.35584E+00,+2.60436E+00
-59.71875E+00,+1.39604E+00,+2.60436E+00
-59.68750E+00,+1.43624E+00,+2.63894E+00
-59.65625E+00,+1.47644E+00,+2.67351E+00
-59.62500E+00,+1.51665E+00,+2.70808E+00
-59.59375E+00,+1.55685E+00,+2.70808E+00
-59.56250E+00,+1.59705E+00,+2.74265E+00
-59.53125E+00,+1.59705E+00,+2.77723E+00
-59.50000E+00,+1.59705E+00,+2.81180E+00
-59.46875E+00,+1.63725E+00,+2.81180E+00
-59.43750E+00,+1.67745E+00,+2.84637E+00
-59.40625E+00,+1.71765E+00,+2.88095E+00
-59.37500E+00,+1.71765E+00,+2.91552E+00
-59.34375E+00,+1.67745E+00,+2.91552E+00
-59.31250E+00,+1.71765E+00,+2.95009E+00
-59.28125E+00,+1.71765E+00,+2.98466E+00
-59.25000E+00,+1.71765E+00,+3.01924E+00
-59.21875E+00,+1.71765E+00,+3.05381E+00
-59.18750E+00,+1.67745E+00,+3.05381E+00
-59.15625E+00,+1.63725E+00,+3.08838E+00
-59.12500E+00,+1.67745E+00,+3.08838E+00
-59.09375E+00,+1.63725E+00,+3.12296E+00
-59.06250E+00,+1.59705E+00,+3.15753E+00
-59.03125E+00,+1.55685E+00,+3.19210E+00
-59.00000E+00,+1.51665E+00,+3.19210E+00
-58.96875E+00,+1.43624E+00,+3.22667E+00
-58.93750E+00,+1.39604E+00,+3.22667E+00
-58.90625E+00,+1.35584E+00,+3.26125E+00
-58.87500E+00,+1.27544E+00,+3.26125E+00
-58.84375E+00,+1.19504E+00,+3.26125E+00
-58.81250E+00,+1.19504E+00,+3.29582E+00
-58.78125E+00,+1.07443E+00,+3.29582E+00
-58.75000E+00,+994.03E-03,+3.26125E+00
-58.71875E+00,+913.63E-03,+3.26125E+00
-58.68750E+00,+873.43E-03,+3.22667E+00
-58.65625E+00,+752.83E-03,+3.22667E+00
-58.62500E+00,+672.42E-03,+3.22667E+00
-58.59375E+00,+592.02E-03,+3.22667E+00
-58.56250E+00,+511.62E-03,+3.19210E+00
-58.53125E+00,+431.22E-03,+3.15753E+00
-58.50000E+00,+391.02E-03,+3.08838E+00
-58.46875E+00,+350.82E-03,+3.05381E+00
-58.43750E+00,+270.41E-03,+3.01924E+00
-58.40625E+00,+190.01E-03,+2.98466E+00
-58.37500E+00,+109.61E-03,+2.91552E+00
-58.34375E+00,+69.41E-03,+2.84637E+00
-58.31250E+00,-10.99E-03,+2.74265E+00
-58.28125E+00,-51.19E-03,+2.70808E+00
-58.25000E+00,-91.39E-03,+2.60436E+00
-58.21875E+00,-131.60E-03,+2.53522E+00
-58.18750E+00,-171.80E-03,+2.46607E+00
-58.15625E+00,-212.00E-03,+2.36235E+00
-58.12500E+00,-252.20E-03,+2.29321E+00
-58.09375E+00,-292.40E-03,+2.22406E+00
-58.06250E+00,-292.40E-03,+2.12034E+00
-58.03125E+00,-292.40E-03,+2.08577E+00
-58.00000E+00,-332.60E-03,+2.01662E+00
-57.96875E+00,-372.80E-03,+1.91291E+00
-57.93750E+00,-372.80E-03,+1.84376E+00
-57.90625E+00,-372.80E-03,+1.77461E+00
-57.87500E+00,-372.80E-03,+1.74004E+00
-57.84375E+00,-413.00E-03,+1.67090E+00
-57.81250E+00,-413.00E-03,+1.60175E+00
-57.78125E+00,-413.00E-03,+1.49803E+00
-57.75000E+00,-372.80E-03,+1.46346E+00
-57.71875E+00,-372.80E-03,+1.39431E+00
-57.68750E+00,-372.80E-03,+1.35974E+00
-57.65625E+00,-372.80E-03,+1.25602E+00
-57.62500E+00,-372.80E-03,+1.22145E+00
-57.59375E+00,-332.60E-03,+1.18688E+00
-57.56250E+00,-332.60E-03,+1.18688E+00
-57.53125E+00,-292.40E-03,+1.15230E+00
-57.50000E+00,-292.40E-03,+1.08316E+00
-57.46875E+00,-292.40E-03,+1.04858E+00
-57.43750E+00,-252.20E-03,+1.04858E+00
-57.40625E+00,-212.00E-03,+1.04858E+00
-57.37500E+00,-212.00E-03,+979.44E-03
-57.34375E+00,-171.80E-03,+1.01401E+00
-57.31250E+00,-171.80E-03,+979.44E-03
-57.28125E+00,-91.39E-03,+944.87E-03
-57.25000E+00,-91.39E-03,+979.44E-03
-57.21875E+00,-51.19E-03,+944.87E-03
-57.18750E+00,-51.19E-03,+944.87E-03
-57.15625E+00,+29.21E-03,+910.29E-03
-57.12500E+00,+69.41E-03,+910.29E-03
-57.09375E+00,+109.61E-03,+944.87E-03
-57.06250E+00,+109.61E-03,+944.87E-03
-57.03125E+00,+190.01E-03,+944.87E-03
-57.00000E+00,+230.21E-03,+910.29E-03
-56.96875E+00,+270.41E-03,+910.29E-03
-56.93750E+00,+310.62E-03,+944.87E-03
-56.90625E+00,+350.82E-03,+944.87E-03
-56.87500E+00,+431.22E-03,+944.87E-03
-56.84375E+00,+431.22E-03,+944.87E-03
-56.81250E+00,+511.62E-03,+944.87E-03
-56.78125E+00,+511.62E-03,+979.44E-03
-56.75000E+00,+592.02E-03,+979.44E-03
-56.71875E+00,+672.42E-03,+1.01401E+00
-56.68750E+00,+752.83E-03,+1.04858E+00
-56.65625E+00,+752.83E-03,+1.01401E+00
-56.62500E+00,+833.23E-03,+1.04858E+00
-56.59375E+00,+873.43E-03,+1.08316E+00
-56.56250E+00,+994.03E-03,+1.08316E+00
-56.53125E+00,+1.03423E+00,+1.11773E+00
-56.50000E+00,+1.11464E+00,+1.11773E+00
-56.46875E+00,+1.15484E+00,+1.15230E+00
-56.43750E+00,+1.23524E+00,+1.18688E+00
-56.40625E+00,+1.31564E+00,+1.22145E+00
-56.37500E+00,+1.39604E+00,+1.22145E+00
-56.34375E+00,+1.47644E+00,+1.25602E+00
-56.31250E+00,+1.55685E+00,+1.25602E+00
-56.28125E+00,+1.55685E+00,+1.29059E+00
-56.25000E+00,+1.67745E+00,+1.29059E+00
-56.21875E+00,+1.79805E+00,+1.35974E+00
-56.18750E+00,+1.83825E+00,+1.35974E+00
-56.15625E+00,+1.91866E+00,+1.35974E+00
-56.12500E+00,+2.07946E+00,+1.42889E+00
-56.09375E+00,+2.15986E+00,+1.42889E+00
-56.06250E+00,+2.24026E+00,+1.46346E+00
-56.03125E+00,+2.32067E+00,+1.46346E+00
-56.00000E+00,+2.48147E+00,+1.49803E+00
-55.96875E+00,+2.56187E+00,+1.53260E+00
-55.93750E+00,+2.64227E+00,+1.56718E+00
-55.90625E+00,+2.80308E+00,+1.56718E+00
-55.87500E+00,+2.92368E+00,+1.63632E+00
-55.84375E+00,+2.96388E+00,+1.63632E+00
-55.81250E+00,+3.08448E+00,+1.67090E+00
-55.78125E+00,+3.16489E+00,+1.67090E+00
-55.75000E+00,+3.24529E+00,+1.70547E+00
-55.71875E+00,+3.40609E+00,+1.74004E+00
-55.68750E+00,+3.44629E+00,+1.74004E+00
-55.65625E+00,+3.52670E+00,+1.77461E+00
-55.62500E+00,+3.56690E+00,+1.77461E+00
-55.59375E+00,+3.64730E+00,+1.77461E+00
-55.56250E+00,+3.68750E+00,+1.84376E+00
-55.53125E+00,+3.72770E+00,+1.84376E+00
-55.50000E+00,+3.80810E+00,+1.84376E+00
-55.46875E+00,+3.84830E+00,+1.87833E+00
-55.43750E+00,+3.88851E+00,+1.87833E+00
-55.40625E+00,+3.88851E+00,+1.91291E+00
-55.37500E+00,+3.92871E+00,+1.91291E+00
-55.34375E+00,+3.96891E+00,+1.91291E+00
-55.31250E+00,+3.96891E+00,+1.91291E+00
-55.28125E+00,+3.96891E+00,+1.91291E+00
-55.25000E+00,+4.00911E+00,+1.94748E+00
-55.21875E+00,+4.00911E+00,+1.98205E+00
-55.18750E+00,+3.96891E+00,+1.94748E+00
-55.15625E+00,+4.00911E+00,+2.01662E+00
-55.12500E+00,+3.96891E+00,+2.01662E+00
-55.09375E+00,+3.96891E+00,+2.01662E+00
-55.06250E+00,+3.96891E+00,+2.05120E+00
-55.03125E+00,+3.96891E+00,+2.05120E+00
-55.00000E+00,+3.92871E+00,+2.08577E+00
-54.96875E+00,+3.92871E+00,+2.08577E+00
-54.93750E+00,+3.88851E+00,+2.12034E+00
-54.90625E+00,+3.88851E+00,+2.12034E+00
-54.87500E+00,+3.88851E+00,+2.12034E+00
-54.84375E+00,+3.80810E+00,+2.15492E+00
-54.81250E+00,+3.84830E+00,+2.15492E+00
-54.78125E+00,+3.80810E+00,+2.18949E+00
-54.75000E+00,+3.80810E+00,+2.18949E+00
-54.71875E+00,+3.80810E+00,+2.18949E+00
-54.68750E+00,+3.76790E+00,+2.22406E+00
-54.65625E+00,+3.72770E+00,+2.22406E+00
-54.62500E+00,+3.76790E+00,+2.25863E+00
-54.59375E+00,+3.76790E+00,+2.29321E+00
-54.56250E+00,+3.72770E+00,+2.29321E+00
-54.53125E+00,+3.72770E+00,+2.32778E+00
-54.50000E+00,+3.72770E+00,+2.32778E+00
-54.46875E+00,+3.72770E+00,+2.32778E+00
-54.43750E+00,+3.68750E+00,+2.36235E+00
-54.40625E+00,+3.68750E+00,+2.39693E+00
-54.37500E+00,+3.72770E+00,+2.39693E+00
-54.34375E+00,+3.72770E+00,+2.39693E+00
-54.31250E+00,+3.72770E+00,+2.43150E+00
-54.28125E+00,+3.72770E+00,+2.43150E+00
-54.25000E+00,+3.72770E+00,+2.43150E+00
-54.21875E+00,+3.72770E+00,+2.46607E+00
-54.18750E+00,+3.72770E+00,+2.50064E+00
-54.15625E+00,+3.76790E+00,+2.53522E+00
-54.12500E+00,+3.76790E+00,+2.53522E+00
-54.09375E+00,+3.76790E+00,+2.53522E+00
-54.06250E+00,+3.80810E+00,+2.56979E+00
-54.03125E+00,+3.80810E+00,+2.56979E+00
-54.00000E+00,+3.84830E+00,+2.56979E+00
-53.96875E+00,+3.88851E+00,+2.60436E+00
-53.93750E+00,+3.88851E+00,+2.60436E+00
-53.90625E+00,+3.92871E+00,+2.63894E+00
-53.87500E+00,+3.96891E+00,+2.63894E+00
-53.84375E+00,+3.96891E+00,+2.63894E+00
-53.81250E+00,+4.00911E+00,+2.63894E+00
-53.78125E+00,+4.04931E+00,+2.67351E+00
-53.75000E+00,+4.04931E+00,+2.67351E+00
-53.71875E+00,+4.04931E+00,+2.70808E+00
-53.68750E+00,+4.08951E+00,+2.70808E+00
-53.65625E+00,+4.12971E+00,+2.70808E+00
-53.62500E+00,+4.12971E+00,+2.70808E+00
-53.59375E+00,+4.16991E+00,+2.74265E+00
-53.56250E+00,+4.16991E+00,+2.74265E+00
-53.53125E+00,+4.21011E+00,+2.74265E+00
-53.50000E+00,+4.21011E+00,+2.74265E+00
-53.46875E+00,+4.25031E+00,+2.77723E+00
-53.43750E+00,+4.29052E+00,+2.77723E+00
-53.40625E+00,+4.33072E+00,+2.77723E+00
-53.37500E+00,+4.33072E+00,+2.77723E+00
-53.34375E+00,+4.37092E+00,+2.77723E+00
-53.31250E+00,+4.37092E+00,+2.77723E+00
-53.28125E+00,+4.37092E+00,+2.77723E+00
-53.25000E+00,+4.41112E+00,+2.81180E+00
-53.21875E+00,+4.37092E+00,+2.81180E+00
-53.18750E+00,+4.41112E+00,+2.81180E+00
-53.15625E+00,+4.45132E+00,+2.81180E+00
-53.12500E+00,+4.45132E+00,+2.81180E+00
-53.09375E+00,+4.45132E+00,+2.77723E+00
-53.06250E+00,+4.45132E+00,+2.81180E+00
-53.03125E+00,+4.49152E+00,+2.81180E+00
-53.00000E+00,+4.49152E+00,+2.81180E+00
-52.96875E+00,+4.49152E+00,+2.77723E+00
-52.93750E+00,+4.49152E+00,+2.77723E+00
-52.90625E+00,+4.49152E+00,+2.81180E+00
-52.87500E+00,+4.49152E+00,+2.81180E+00
-52.84375E+00,+4.45132E+00,+2.81180E+00
-52.81250E+00,+4.45132E+00,+2.81180E+00
-52.78125E+00,+4.45132E+00,+2.81180E+00
-52.75000E+00,+4.45132E+00,+2.81180E+00
-52.71875E+00,+4.45132E+00,+2.81180E+00
-52.68750E+00,+4.45132E+00,+2.81180E+00
-52.65625E+00,+4.41112E+00,+2.84637E+00
-52.62500E+00,+4.41112E+00,+2.84637E+00
-52.59375E+00,+4.37092E+00,+2.84637E+00
-52.56250E+00,+4.37092E+00,+2.84637E+00
-52.53125E+00,+4.37092E+00,+2.84637E+00
-52.50000E+00,+4.37092E+00,+2.88095E+00
-52.46875E+00,+4.33072E+00,+2.84637E+00
-52.43750E+00,+4.29052E+00,+2.84637E+00
-52.40625E+00,+4.29052E+00,+2.84637E+00
-52.37500E+00,+4.25031E+00,+2.88095E+00
-52.34375E+00,+4.21011E+00,+2.84637E+00
-52.31250E+00,+4.25031E+00,+2.88095E+00
-52.28125E+00,+4.21011E+00,+2.88095E+00
-52.25000E+00,+4.16991E+00,+2.88095E+00
-52.21875E+00,+4.12971E+00,+2.91552E+00
-52.18750E+00,+4.12971E+00,+2.91552E+00
-52.15625E+00,+4.04931E+00,+2.88095E+00
-52.12500E+00,+4.04931E+00,+2.95009E+00
-52.09375E+00,+4.00911E+00,+2.91552E+00
-52.06250E+00,+4.00911E+00,+2.95009E+00
-52.03125E+00,+3.96891E+00,+2.95009E+00
-52.00000E+00,+3.92871E+00,+2.95009E+00
-51.96875E+00,+3.88851E+00,+2.95009E+00
-51.93750E+00,+3.84830E+00,+3.01924E+00
-51.90625E+00,+3.80810E+00,+3.01924E+00
-51.87500E+00,+3.76790E+00,+2.98466E+00
-51.84375E+00,+3.72770E+00,+3.01924E+00
-51.81250E+00,+3.64730E+00,+3.05381E+00
-51.78125E+00,+3.64730E+00,+3.05381E+00
-51.75000E+00,+3.60710E+00,+3.05381E+00
-51.71875E+00,+3.56690E+00,+3.08838E+00
-51.68750E+00,+3.52670E+00,+3.12296E+00
-51.65625E+00,+3.48649E+00,+3.12296E+00
-51.62500E+00,+3.44629E+00,+3.15753E+00
-51.59375E+00,+3.36589E+00,+3.15753E+00
-51.56250E+00,+3.28549E+00,+3.15753E+00
-51.53125E+00,+3.24529E+00,+3.19210E+00
-51.50000E+00,+3.24529E+00,+3.22667E+00
-51.46875E+00,+3.16489E+00,+3.26125E+00
-51.43750E+00,+3.08448E+00,+3.26125E+00
-51.40625E+00,+3.08448E+00,+3.26125E+00
-51.37500E+00,+3.00408E+00,+3.29582E+00
-51.34375E+00,+2.92368E+00,+3.29582E+00
-51.31250E+00,+2.88348E+00,+3.33039E+00
-51.28125E+00,+2.84328E+00,+3.36497E+00
-51.25000E+00,+2.76288E+00,+3.39954E+00
-51.21875E+00,+2.72268E+00,+3.43411E+00
-51.18750E+00,+2.64227E+00,+3.43411E+00
-51.15625E+00,+2.60207E+00,+3.46868E+00
-51.12500E+00,+2.52167E+00,+3.46868E+00
-51.09375E+00,+2.48147E+00,+3.50326E+00
-51.06250E+00,+2.44127E+00,+3.57240E+00
-51.03125E+00,+2.40107E+00,+3.53783E+00
-51.00000E+00,+2.32067E+00,+3.60698E+00
-50.96875E+00,+2.24026E+00,+3.64155E+00
-50.93750E+00,+2.15986E+00,+3.64155E+00
-50.90625E+00,+2.07946E+00,+3.64155E+00
-50.87500E+00,+2.03926E+00,+3.71069E+00
-50.84375E+00,+1.99906E+00,+3.71069E+00
-50.81250E+00,+1.87845E+00,+3.74527E+00
-50.78125E+00,+1.87845E+00,+3.74527E+00
-50.75000E+00,+1.83825E+00,+3.74527E+00
-50.71875E+00,+1.79805E+00,+3.74527E+00
-50.68750E+00,+1.75785E+00,+3.77984E+00
-50.65625E+00,+1.67745E+00,+3.81441E+00
-50.62500E+00,+1.59705E+00,+3.81441E+00
-50.59375E+00,+1.59705E+00,+3.81441E+00
-50.56250E+00,+1.55685E+00,+3.81441E+00
-50.53125E+00,+1.51665E+00,+3.84899E+00
-50.50000E+00,+1.47644E+00,+3.84899E+00
-50.46875E+00,+1.43624E+00,+3.84899E+00
-50.43750E+00,+1.39604E+00,+3.84899E+00
-50.40625E+00,+1.35584E+00,+3.84899E+00
-50.37500E+00,+1.31564E+00,+3.88356E+00
-50.34375E+00,+1.31564E+00,+3.88356E+00
-50.31250E+00,+1.31564E+00,+3.84899E+00
-50.28125E+00,+1.27544E+00,+3.84899E+00
-50.25000E+00,+1.27544E+00,+3.84899E+00
-50.21875E+00,+1.27544E+00,+3.84899E+00
-50.18750E+00,+1.23524E+00,+3.84899E+00
-50.15625E+00,+1.23524E+00,+3.81441E+00
-50.12500E+00,+1.27544E+00,+3.84899E+00
-50.09375E+00,+1.23524E+00,+3.84899E+00
-50.06250E+00,+1.27544E+00,+3.81441E+00
-50.03125E+00,+1.27544E+00,+3.81441E+00
-50.00000E+00,+1.27544E+00,+3.84899E+00
-49.96875E+00,+1.31564E+00,+3.81441E+00
-49.93750E+00,+1.27544E+00,+3.84899E+00
-49.90625E+00,+1.31564E+00,+3.84899E+00
-49.87500E+00,+1.31564E+00,+3.84899E+00
-49.84375E+00,+1.35584E+00,+3.84899E+00
-49.81250E+00,+1.35584E+00,+3.84899E+00
-49.78125E+00,+1.39604E+00,+3.81441E+00
-49.75000E+00,+1.39604E+00,+3.88356E+00
-49.71875E+00,+1.43624E+00,+3.84899E+00
-49.68750E+00,+1.43624E+00,+3.84899E+00
-49.65625E+00,+1.47644E+00,+3.88356E+00
-49.62500E+00,+1.51665E+00,+3.84899E+00
-49.59375E+00,+1.55685E+00,+3.88356E+00
-49.56250E+00,+1.59705E+00,+3.91813E+00
-49.53125E+00,+1.55685E+00,+3.91813E+00
-49.50000E+00,+1.63725E+00,+3.88356E+00
-49.46875E+00,+1.67745E+00,+3.88356E+00
-49.43750E+00,+1.67745E+00,+3.91813E+00
-49.40625E+00,+1.67745E+00,+3.91813E+00
-49.37500E+00,+1.71765E+00,+3.95270E+00
-49.34375E+00,+1.71765E+00,+3.95270E+00
-49.31250E+00,+1.75785E+00,+3.98728E+00
-49.28125E+00,+1.75785E+00,+3.98728E+00
-49.25000E+00,+1.79805E+00,+3.98728E+00
-49.21875E+00,+1.79805E+00,+4.02185E+00
-49.18750E+00,+1.83825E+00,+4.02185E+00
-49.15625E+00,+1.83825E+00,+4.02185E+00
-49.12500E+00,+1.79805E+00,+4.05642E+00
-49.09375E+00,+1.83825E+00,+4.05642E+00
-49.06250E+00,+1.83825E+00,+4.05642E+00
-49.03125E+00,+1.83825E+00,+4.09100E+00
-49.00000E+00,+1.79805E+00,+4.09100E+00
-48.96875E+00,+1.79805E+00,+4.12557E+00
-48.93750E+00,+1.79805E+00,+4.09100E+00
-48.90625E+00,+1.75785E+00,+4.09100E+00
-48.87500E+00,+1.71765E+00,+4.12557E+00
-48.84375E+00,+1.71765E+00,+4.12557E+00
-48.81250E+00,+1.63725E+00,+4.16014E+00
-48.78125E+00,+1.63725E+00,+4.16014E+00
-48.75000E+00,+1.59705E+00,+4.16014E+00
-48.71875E+00,+1.55685E+00,+4.12557E+00
-48.68750E+00,+1.47644E+00,+4.16014E+00
-48.65625E+00,+1.43624E+00,+4.16014E+00
-48.62500E+00,+1.35584E+00,+4.16014E+00
-48.59375E+00,+1.35584E+00,+4.12557E+00
-48.56250E+00,+1.23524E+00,+4.12557E+00
-48.53125E+00,+1.19504E+00,+4.12557E+00
-48.50000E+00,+1.07443E+00,+4.09100E+00
-48.46875E+00,+1.03423E+00,+4.05642E+00
-48.43750E+00,+994.03E-03,+4.09100E+00
-48.40625E+00,+873.43E-03,+4.05642E+00
-48.37500E+00,+873.43E-03,+3.98728E+00
-48.34375E+00,+752.83E-03,+3.95270E+00
-48.31250E+00,+712.63E-03,+3.91813E+00
-48.28125E+00,+632.22E-03,+3.84899E+00
-48.25000E+00,+551.82E-03,+3.81441E+00
-48.21875E+00,+511.62E-03,+3.81441E+00
-48.18750E+00,+431.22E-03,+3.71069E+00
-48.15625E+00,+391.02E-03,+3.67612E+00
-48.12500E+00,+230.21E-03,+3.60698E+00
-48.09375E+00,+270.41E-03,+3.50326E+00
-48.06250E+00,+149.81E-03,+3.46868E+00
-48.03125E+00,+109.61E-03,+3.43411E+00
-48.00000E+00,+29.21E-03,+3.29582E+00
-47.96875E+00,-10.99E-03,+3.26125E+00
-47.93750E+00,-51.19E-03,+3.15753E+00
-47.90625E+00,-91.39E-03,+3.12296E+00
-47.87500E+00,-171.80E-03,+3.01924E+00
-47.84375E+00,-171.80E-03,+2.88095E+00
-47.81250E+00,-252.20E-03,+2.77723E+00
-47.78125E+00,-252.20E-03,+2.74265E+00
-47.75000E+00,-292.40E-03,+2.63894E+00
-47.71875E+00,-332.60E-03,+2.53522E+00
-47.68750E+00,-332.60E-03,+2.50064E+00
-47.65625E+00,-332.60E-03,+2.36235E+00
-47.62500E+00,-372.80E-03,+2.25863E+00
-47.59375E+00,-372.80E-03,+2.15492E+00
-47.56250E+00,-413.00E-03,+2.12034E+00
-47.53125E+00,-413.00E-03,+2.05120E+00
-47.50000E+00,-453.20E-03,+1.98205E+00
-47.46875E+00,-413.00E-03,+1.80919E+00
-47.43750E+00,-413.00E-03,+1.80919E+00
-47.40625E+00,-453.20E-03,+1.74004E+00
-47.37500E+00,-453.20E-03,+1.63632E+00
-47.34375E+00,-413.00E-03,+1.60175E+00
-47.31250E+00,-413.00E-03,+1.53260E+00
-47.28125E+00,-413.00E-03,+1.42889E+00
-47.25000E+00,-413.00E-03,+1.35974E+00
-47.21875E+00,-372.80E-03,+1.32517E+00
-47.18750E+00,-413.00E-03,+1.25602E+00
-47.15625E+00,-372.80E-03,+1.25602E+00
-47.12500E+00,-372.80E-03,+1.15230E+00
-47.09375E+00,-372.80E-03,+1.11773E+00
-47.06250E+00,-332.60E-03,+1.08316E+00
-47.03125E+00,-292.40E-03,+1.08316E+00
-47.00000E+00,-332.60E-03,+1.04858E+00
-46.96875E+00,-292.40E-03,+1.01401E+00
-46.93750E+00,-252.20E-03,+979.44E-03
-46.90625E+00,-212.00E-03,+979.44E-03
-46.87500E+00,-212.00E-03,+979.44E-03
-46.84375E+00,-171.80E-03,+910.29E-03
-46.81250E+00,-171.80E-03,+944.87E-03
-46.78125E+00,-91.39E-03,+944.87E-03
-46.75000E+00,-91.39E-03,+910.29E-03
-46.71875E+00,-10.99E-03,+944.87E-03
-46.68750E+00,-10.99E-03,+910.29E-03
-46.65625E+00,-10.99E-03,+910.29E-03
-46.62500E+00,+69.41E-03,+910.29E-03
-46.59375E+00,+149.81E-03,+910.29E-03
-46.56250E+00,+149.81E-03,+910.29E-03
-46.53125E+00,+230.21E-03,+910.29E-03
-46.50000E+00,+230.21E-03,+875.72E-03
-46.46875E+00,+310.62E-03,+910.29E-03
-46.43750E+00,+350.82E-03,+910.29E-03
-46.40625E+00,+431.22E-03,+910.29E-03
-46.37500E+00,+431.22E-03,+944.87E-03
-46.34375E+00,+511.62E-03,+944.87E-03
-46.31250E+00,+511.62E-03,+944.87E-03
-46.28125E+00,+592.02E-03,+944.87E-03
-46.25000E+00,+632.22E-03,+979.44E-03
-46.21875E+00,+712.63E-03,+979.44E-03
-46.18750E+00,+833.23E-03,+979.44E-03
-46.15625E+00,+873.43E-03,+1.01401E+00
-46.12500E+00,+873.43E-03,+1.04858E+00
-46.09375E+00,+953.83E-03,+1.04858E+00
-46.06250E+00,+994.03E-03,+1.04858E+00
-46.03125E+00,+1.07443E+00,+1.08316E+00
-46.00000E+00,+1.19504E+00,+1.11773E+00
-45.96875E+00,+1.23524E+00,+1.15230E+00
-45.93750E+00,+1.27544E+00,+1.15230E+00
-45.90625E+00,+1.43624E+00,+1.15230E+00
-45.87500E+00,+1.51665E+00,+1.18688E+00
-45.84375E+00,+1.55685E+00,+1.22145E+00
-45.81250E+00,+1.63725E+00,+1.25602E+00
-45.78125E+00,+1.71765E+00,+1.29059E+00
-45.75000E+00,+1.79805E+00,+1.29059E+00
-45.71875E+00,+1.87845E+00,+1.32517E+00
-45.68750E+00,+1.99906E+00,+1.35974E+00
-45.65625E+00,+2.03926E+00,+1.35974E+00
-45.62500E+00,+2.20006E+00,+1.39431E+00
-45.59375E+00,+2.28046E+00,+1.42889E+00
-45.56250E+00,+2.40107E+00,+1.46346E+00
-45.53125E+00,+2.48147E+00,+1.49803E+00
-45.50000E+00,+2.60207E+00,+1.49803E+00
-45.46875E+00,+2.68247E+00,+1.53260E+00
-45.43750E+00,+2.76288E+00,+1.53260E+00
-45.40625E+00,+2.84328E+00,+1.56718E+00
-45.37500E+00,+2.96388E+00,+1.60175E+00
-45.34375E+00,+3.16489E+00,+1.60175E+00
-45.31250E+00,+3.16489E+00,+1.63632E+00
-45.28125E+00,+3.32569E+00,+1.70547E+00
-45.25000E+00,+3.32569E+00,+1.67090E+00
-45.21875E+00,+3.44629E+00,+1.70547E+00
-45.18750E+00,+3.52670E+00,+1.74004E+00
-45.15625E+00,+3.60710E+00,+1.74004E+00
-45.12500E+00,+3.64730E+00,+1.77461E+00
-45.09375E+00,+3.76790E+00,+1.77461E+00
-45.06250E+00,+3.80810E+00,+1.77461E+00
-45.03125E+00,+3.84830E+00,+1.80919E+00
-45.00000E+00,+3.88851E+00,+1.80919E+00
-44.96875E+00,+3.92871E+00,+1.80919E+00
-44.93750E+00,+3.96891E+00,+1.84376E+00
-44.90625E+00,+3.92871E+00,+1.84376E+00
-44.87500E+00,+4.00911E+00,+1.87833E+00
-44.84375E+00,+4.00911E+00,+1.91291E+00
-44.81250E+00,+4.00911E+00,+1.87833E+00
-44.78125E+00,+4.04931E+00,+1.91291E+00
-44.75000E+00,+4.04931E+00,+1.91291E+00
-44.71875E+00,+4.04931E+00,+1.94748E+00
-44.68750E+00,+4.04931E+00,+1.94748E+00
-44.65625E+00,+4.00911E+00,+1.94748E+00
-44.62500E+00,+4.00911E+00,+1.98205E+00
-44.59375E+00,+3.96891E+00,+2.01662E+00
-44.56250E+00,+3.96891E+00,+1.98205E+00
-44.53125E+00,+4.00911E+00,+2.01662E+00
-44.50000E+00,+3.96891E+00,+2.01662E+00
-44.46875E+00,+3.92871E+00,+2.05120E+00
-44.43750E+00,+3.92871E+00,+2.08577E+00
-44.40625E+00,+3.92871E+00,+2.08577E+00
-44.37500E+00,+3.88851E+00,+2.08577E+00
-44.34375E+00,+3.88851E+00,+2.08577E+00
-44.31250E+00,+3.88851E+00,+2.15492E+00
-44.28125E+00,+3.84830E+00,+2.12034E+00
-44.25000E+00,+3.84830E+00,+2.15492E+00
-44.21875E+00,+3.80810E+00,+2.15492E+00
-44.18750E+00,+3.80810E+00,+2.18949E+00
-44.15625E+00,+3.76790E+00,+2.18949E+00
-44.12500E+00,+3.80810E+00,+2.22406E+00
-44.09375E+00,+3.76790E+00,+2.22406E+00
-44.06250E+00,+3.76790E+00,+2.25863E+00
-44.03125E+00,+3.76790E+00,+2.25863E+00
-44.00000E+00,+3.76790E+00,+2.25863E+00
-43.96875E+00,+3.76790E+00,+2.32778E+00
-43.93750E+00,+3.76790E+00,+2.29321E+00
-43.90625E+00,+3.72770E+00,+2.29321E+00
-43.87500E+00,+3.76790E+00,+2.36235E+00
-43.84375E+00,+3.76790E+00,+2.36235E+00
-43.81250E+00,+3.76790E+00,+2.36235E+00
-43.78125E+00,+3.80810E+00,+2.39693E+00
-43.75000E+00,+3.80810E+00,+2.39693E+00
-43.71875E+00,+3.80810E+00,+2.39693E+00
-43.68750E+00,+3.80810E+00,+2.43150E+00
-43.65625E+00,+3.84830E+00,+2.46607E+00
-43.62500E+00,+3.84830E+00,+2.46607E+00
-43.59375E+00,+3.88851E+00,+2.46607E+00
-43.56250E+00,+3.88851E+00,+2.50064E+00
-43.53125E+00,+3.92871E+00,+2.53522E+00
-43.50000E+00,+3.92871E+00,+2.53522E+00
-43.46875E+00,+3.96891E+00,+2.53522E+00
-43.43750E+00,+4.00911E+00,+2.53522E+00
-43.40625E+00,+4.00911E+00,+2.53522E+00
-43.37500E+00,+4.04931E+00,+2.56979E+00
-43.34375E+00,+4.04931E+00,+2.60436E+00
-43.31250E+00,+4.04931E+00,+2.56979E+00
-43.28125E+00,+4.12971E+00,+2.60436E+00
-43.25000E+00,+4.12971E+00,+2.60436E+00
-43.21875E+00,+4.16991E+00,+2.60436E+00
-43.18750E+00,+4.21011E+00,+2.60436E+00
-43.15625E+00,+4.21011E+00,+2.63894E+00
-43.12500E+00,+4.21011E+00,+2.63894E+00
-43.09375E+00,+4.25031E+00,+2.67351E+00
-43.06250E+00,+4.29052E+00,+2.67351E+00
-43.03125E+00,+4.29052E+00,+2.63894E+00
-43.00000E+00,+4.29052E+00,+2.67351E+00
-42.96875E+00,+4.33072E+00,+2.67351E+00
-42.93750E+00,+4.37092E+00,+2.67351E+00
-42.90625E+00,+4.37092E+00,+2.67351E+00
-42.87500E+00,+4.41112E+00,+2.70808E+00
-42.84375E+00,+4.41112E+00,+2.70808E+00
-42.81250E+00,+4.45132E+00,+2.70808E+00
-42.78125E+00,+4.45132E+00,+2.70808E+00
-42.75000E+00,+4.45132E+00,+2.70808E+00
-42.71875E+00,+4.45132E+00,+2.70808E+00
-42.68750E+00,+4.45132E+00,+2.70808E+00
-42.65625E+00,+4.49152E+00,+2.70808E+00
-42.62500E+00,+4.49152E+00,+2.70808E+00
-42.59375E+00,+4.49152E+00,+2.70808E+00
-42.56250E+00,+4.49152E+00,+2.70808E+00
-42.53125E+00,+4.53172E+00,+2.70808E+00
-42.50000E+00,+4.49152E+00,+2.74265E+00
-42.46875E+00,+4.49152E+00,+2.74265E+00
-42.43750E+00,+4.49152E+00,+2.70808E+00
-42.40625E+00,+4.53172E+00,+2.70808E+00
-42.37500E+00,+4.49152E+00,+2.70808E+00
-42.34375E+00,+4.49152E+00,+2.70808E+00
-42.31250E+00,+4.49152E+00,+2.70808E+00
-42.28125E+00,+4.49152E+00,+2.74265E+00
-42.25000E+00,+4.49152E+00,+2.74265E+00
-42.21875E+00,+4.49152E+00,+2.70808E+00
-42.18750E+00,+4.49152E+00,+2.74265E+00
-42.15625E+00,+4.45132E+00,+2.74265E+00
-42.12500E+00,+4.45132E+00,+2.74265E+00
-42.09375E+00,+4.41112E+00,+2.74265E+00
-42.06250E+00,+4.41112E+00,+2.74265E+00
-42.03125E+00,+4.41112E+00,+2.77723E+00
-42.00000E+00,+4.41112E+00,+2.74265E+00
-41.96875E+00,+4.37092E+00,+2.74265E+00
-41.93750E+00,+4.33072E+00,+2.77723E+00
-41.90625E+00,+4.33072E+00,+2.77723E+00
-41.87500E+00,+4.33072E+00,+2.77723E+00
-41.84375E+00,+4.29052E+00,+2.77723E+00
-41.81250E+00,+4.25031E+00,+2.81180E+00
-41.78125E+00,+4.21011E+00,+2.81180E+00
-41.75000E+00,+4.21011E+00,+2.81180E+00
-41.71875E+00,+4.16991E+00,+2.81180E+00
-41.68750E+00,+4.12971E+00,+2.81180E+00
-41.65625E+00,+4.08951E+00,+2.84637E+00
-41.62500E+00,+4.08951E+00,+2.84637E+00
-41.59375E+00,+4.04931E+00,+2.84637E+00
-41.56250E+00,+4.00911E+00,+2.84637E+00
-41.53125E+00,+3.96891E+00,+2.84637E+00
-41.50000E+00,+3.92871E+00,+2.88095E+00
-41.46875E+00,+3.84830E+00,+2.88095E+00
-41.43750E+00,+3.88851E+00,+2.88095E+00
-41.40625E+00,+3.84830E+00,+2.91552E+00
-41.37500E+00,+3.76790E+00,+2.91552E+00
-41.34375E+00,+3.76790E+00,+2.95009E+00
-41.31250E+00,+3.72770E+00,+2.95009E+00
-41.28125E+00,+3.68750E+00,+2.95009E+00
-41.25000E+00,+3.64730E+00,+3.01924E+00
-41.21875E+00,+3.60710E+00,+3.01924E+00
-41.18750E+00,+3.52670E+00,+3.01924E+00
-41.15625E+00,+3.52670E+00,+3.01924E+00
-41.12500E+00,+3.44629E+00,+3.05381E+00
-41.09375E+00,+3.40609E+00,+3.05381E+00
-41.06250E+00,+3.36589E+00,+3.08838E+00
-41.03125E+00,+3.36589E+00,+3.12296E+00
-41.00000E+00,+3.28549E+00,+3.15753E+00
-40.96875E+00,+3.24529E+00,+3.15753E+00
-40.93750E+00,+3.16489E+00,+3.15753E+00
-40.90625E+00,+3.12469E+00,+3.19210E+00
-40.87500E+00,+3.08448E+00,+3.22667E+00
-40.84375E+00,+3.00408E+00,+3.26125E+00
-40.81250E+00,+2.96388E+00,+3.26125E+00
-40.78125E+00,+2.92368E+00,+3.26125E+00
-40.75000E+00,+2.84328E+00,+3.29582E+00
-40.71875E+00,+2.84328E+00,+3.33039E+00
-40.68750E+00,+2.76288E+00,+3.36497E+00
-40.65625E+00,+2.68247E+00,+3.39954E+00
-40.62500E+00,+2.64227E+00,+3.36497E+00
-40.59375E+00,+2.60207E+00,+3.43411E+00
-40.56250E+00,+2.52167E+00,+3.43411E+00
-40.53125E+00,+2.44127E+00,+3.46868E+00
-40.50000E+00,+2.40107E+00,+3.50326E+00
-40.46875E+00,+2.36087E+00,+3.50326E+00
-40.43750E+00,+2.28046E+00,+3.53783E+00
-40.40625E+00,+2.28046E+00,+3.57240E+00
-40.37500E+00,+2.20006E+00,+3.60698E+00
-40.34375E+00,+2.15986E+00,+3.64155E+00
-40.31250E+00,+2.11966E+00,+3.64155E+00
-40.28125E+00,+2.07946E+00,+3.67612E+00
-40.25000E+00,+2.03926E+00,+3.67612E+00
-40.21875E+00,+1.99906E+00,+3.74527E+00
-40.18750E+00,+1.91866E+00,+3.71069E+00
-40.15625E+00,+1.91866E+00,+3.74527E+00
-40.12500E+00,+1.83825E+00,+3.74527E+00
-40.09375E+00,+1.83825E+00,+3.77984E+00
-40.06250E+00,+1.75785E+00,+3.77984E+00
-40.03125E+00,+1.75785E+00,+3.81441E+00
-40.00000E+00,+1.71765E+00,+3.84899E+00
-39.96875E+00,+1.71765E+00,+3.84899E+00
-39.93750E+00,+1.67745E+00,+3.84899E+00
-39.90625E+00,+1.63725E+00,+3.84899E+00
-39.87500E+00,+1.63725E+00,+3.88356E+00
-39.84375E+00,+1.59705E+00,+3.88356E+00
-39.81250E+00,+1.63725E+00,+3.88356E+00
-39.78125E+00,+1.59705E+00,+3.88356E+00
-39.75000E+00,+1.59705E+00,+3.88356E+00
-39.71875E+00,+1.63725E+00,+3.91813E+00
-39.68750E+00,+1.55685E+00,+3.91813E+00
-39.65625E+00,+1.55685E+00,+3.95270E+00
-39.62500E+00,+1.55685E+00,+3.91813E+00
-39.59375E+00,+1.59705E+00,+3.95270E+00
-39.56250E+00,+1.59705E+00,+3.95270E+00
-39.53125E+00,+1.59705E+00,+3.95270E+00
-39.50000E+00,+1.63725E+00,+3.95270E+00
-39.46875E+00,+1.59705E+00,+3.98728E+00
-39.43750E+00,+1.63725E+00,+3.98728E+00
-39.40625E+00,+1.63725E+00,+3.98728E+00
-39.37500E+00,+1.67745E+00,+4.02185E+00
-39.34375E+00,+1.71765E+00,+4.02185E+00
-39.31250E+00,+1.71765E+00,+4.02185E+00
-39.28125E+00,+1.75785E+00,+4.02185E+00
-39.25000E+00,+1.79805E+00,+4.05642E+00
-39.21875E+00,+1.75785E+00,+4.05642E+00
-39.18750E+00,+1.83825E+00,+4.05642E+00
-39.15625E+00,+1.87845E+00,+4.09100E+00
-39.12500E+00,+1.87845E+00,+4.12557E+00
-39.09375E+00,+1.91866E+00,+4.09100E+00
-39.06250E+00,+1.95886E+00,+4.12557E+00
-39.03125E+00,+1.95886E+00,+4.12557E+00
-39.00000E+00,+1.95886E+00,+4.16014E+00
-38.96875E+00,+1.99906E+00,+4.16014E+00
-38.93750E+00,+1.99906E+00,+4.16014E+00
-38.90625E+00,+2.03926E+00,+4.19471E+00
-38.87500E+00,+2.07946E+00,+4.19471E+00
-38.84375E+00,+2.07946E+00,+4.19471E+00
-38.81250E+00,+2.07946E+00,+4.26386E+00
-38.78125E+00,+2.11966E+00,+4.26386E+00
-38.75000E+00,+2.11966E+00,+4.26386E+00
-38.71875E+00,+2.11966E+00,+4.26386E+00
-38.68750E+00,+2.11966E+00,+4.26386E+00
-38.65625E+00,+2.11966E+00,+4.29843E+00
-38.62500E+00,+2.11966E+00,+4.29843E+00
-38.59375E+00,+2.11966E+00,+4.29843E+00
-38.56250E+00,+2.11966E+00,+4.33301E+00
-38.53125E+00,+2.07946E+00,+4.36758E+00
-38.50000E+00,+2.07946E+00,+4.33301E+00
-38.46875E+00,+2.03926E+00,+4.36758E+00
-38.43750E+00,+2.03926E+00,+4.36758E+00
-38.40625E+00,+1.99906E+00,+4.36758E+00
-38.37500E+00,+1.95886E+00,+4.40215E+00
-38.34375E+00,+1.91866E+00,+4.36758E+00
-38.31250E+00,+1.83825E+00,+4.40215E+00
-38.28125E+00,+1.83825E+00,+4.40215E+00
-38.25000E+00,+1.75785E+00,+4.40215E+00
-38.21875E+00,+1.71765E+00,+4.40215E+00
-38.18750E+00,+1.67745E+00,+4.40215E+00
-38.15625E+00,+1.63725E+00,+4.40215E+00
-38.12500E+00,+1.51665E+00,+4.40215E+00
-38.09375E+00,+1.47644E+00,+4.36758E+00
-38.06250E+00,+1.43624E+00,+4.40215E+00
-38.03125E+00,+1.35584E+00,+4.36758E+00
-38.00000E+00,+1.27544E+00,+4.33301E+00
-37.96875E+00,+1.23524E+00,+4.33301E+00
-37.93750E+00,+1.07443E+00,+4.29843E+00
-37.90625E+00,+1.03423E+00,+4.29843E+00
-37.87500E+00,+994.03E-03,+4.26386E+00
-37.84375E+00,+873.43E-03,+4.22929E+00
-37.81250E+00,+833.23E-03,+4.19471E+00
-37.78125E+00,+712.63E-03,+4.16014E+00
-37.75000E+00,+632.22E-03,+4.05642E+00
-37.71875E+00,+592.02E-03,+4.05642E+00
-37.68750E+00,+511.62E-03,+3.98728E+00
-37.65625E+00,+431.22E-03,+3.88356E+00
-37.62500E+00,+310.62E-03,+3.84899E+00
-37.59375E+00,+230.21E-03,+3.81441E+00
-37.56250E+00,+230.21E-03,+3.74527E+00
-37.53125E+00,+149.81E-03,+3.60698E+00
-37.50000E+00,+69.41E-03,+3.53783E+00
-37.46875E+00,+29.21E-03,+3.43411E+00
-37.43750E+00,-10.99E-03,+3.39954E+00
-37.40625E+00,-51.19E-03,+3.29582E+00
-37.37500E+00,-131.60E-03,+3.26125E+00
-37.34375E+00,-171.80E-03,+3.08838E+00
-37.31250E+00,-171.80E-03,+3.05381E+00
-37.28125E+00,-212.00E-03,+2.91552E+00
-37.25000E+00,-292.40E-03,+2.81180E+00
-37.21875E+00,-292.40E-03,+2.74265E+00
-37.18750E+00,-332.60E-03,+2.67351E+00
-37.15625E+00,-332.60E-03,+2.56979E+00
-37.12500E+00,-332.60E-03,+2.46607E+00
-37.09375E+00,-372.80E-03,+2.39693E+00
-37.06250E+00,-372.80E-03,+2.36235E+00
-37.03125E+00,-372.80E-03,+2.18949E+00
-37.00000E+00,-413.00E-03,+2.15492E+00
-36.96875E+00,-413.00E-03,+2.05120E+00
-36.93750E+00,-413.00E-03,+1.94748E+00
-36.90625E+00,-413.00E-03,+1.87833E+00
-36.87500E+00,-413.00E-03,+1.80919E+00
-36.84375E+00,-413.00E-03,+1.77461E+00
-36.81250E+00,-413.00E-03,+1.67090E+00
-36.78125E+00,-413.00E-03,+1.60175E+00
-36.75000E+00,-413.00E-03,+1.56718E+00
-36.71875E+00,-372.80E-03,+1.49803E+00
-36.68750E+00,-372.80E-03,+1.42889E+00
-36.65625E+00,-332.60E-03,+1.39431E+00
-36.62500E+00,-332.60E-03,+1.35974E+00
-36.59375E+00,-292.40E-03,+1.29059E+00
-36.56250E+00,-292.40E-03,+1.25602E+00
-36.53125E+00,-292.40E-03,+1.22145E+00
-36.50000E+00,-252.20E-03,+1.18688E+00
-36.46875E+00,-252.20E-03,+1.18688E+00
-36.43750E+00,-212.00E-03,+1.11773E+00
-36.40625E+00,-171.80E-03,+1.11773E+00
-36.37500E+00,-131.60E-03,+1.08316E+00
-36.34375E+00,-131.60E-03,+1.08316E+00
-36.31250E+00,-51.19E-03,+1.08316E+00
-36.28125E+00,-51.19E-03,+1.04858E+00
-36.25000E+00,-51.19E-03,+1.04858E+00
-36.21875E+00,-10.99E-03,+1.04858E+00
-36.18750E+00,+29.21E-03,+1.01401E+00
-36.15625E+00,+109.61E-03,+1.01401E+00
-36.12500E+00,+109.61E-03,+1.01401E+00
-36.09375E+00,+149.81E-03,+1.01401E+00
-36.06250E+00,+230.21E-03,+1.01401E+00
-36.03125E+00,+270.41E-03,+1.04858E+00
-36.00000E+00,+310.62E-03,+1.01401E+00
-35.96875E+00,+310.62E-03,+1.04858E+00
-35.93750E+00,+391.02E-03,+1.01401E+00
-35.90625E+00,+431.22E-03,+1.04858E+00
-35.87500E+00,+511.62E-03,+1.04858E+00
-35.84375E+00,+551.82E-03,+1.08316E+00
-35.81250E+00,+592.02E-03,+1.08316E+00
-35.78125E+00,+632.22E-03,+1.11773E+00
-35.75000E+00,+712.63E-03,+1.08316E+00
-35.71875E+00,+752.83E-03,+1.11773E+00
-35.68750E+00,+833.23E-03,+1.15230E+00
-35.65625E+00,+873.43E-03,+1.18688E+00
-35.62500E+00,+953.83E-03,+1.18688E+00
-35.59375E+00,+994.03E-03,+1.18688E+00
-35.56250E+00,+1.03423E+00,+1.22145E+00
-35.53125E+00,+1.11464E+00,+1.25602E+00
-35.50000E+00,+1.19504E+00,+1.25602E+00
-35.46875E+00,+1.27544E+00,+1.25602E+00
-35.43750E+00,+1.35584E+00,+1.29059E+00
-35.40625E+00,+1.43624E+00,+1.35974E+00
-35.37500E+00,+1.51665E+00,+1.35974E+00
-35.34375E+00,+1.59705E+00,+1.35974E+00
-35.31250E+00,+1.63725E+00,+1.39431E+00
-35.28125E+00,+1.75785E+00,+1.42889E+00
-35.25000E+00,+1.79805E+00,+1.46346E+00
-35.21875E+00,+1.91866E+00,+1.46346E+00
-35.18750E+00,+1.95886E+00,+1.46346E+00
-35.15625E+00,+2.03926E+00,+1.53260E+00
-35.12500E+00,+2.15986E+00,+1.53260E+00
-35.09375E+00,+2.24026E+00,+1.56718E+00
-35.06250E+00,+2.36087E+00,+1.60175E+00
-35.03125E+00,+2.48147E+00,+1.63632E+00
-35.00000E+00,+2.56187E+00,+1.63632E+00
-34.96875E+00,+2.68247E+00,+1.67090E+00
-34.93750E+00,+2.68247E+00,+1.70547E+00
-34.90625E+00,+2.88348E+00,+1.74004E+00
-34.87500E+00,+2.92368E+00,+1.74004E+00
-34.84375E+00,+2.96388E+00,+1.77461E+00
-34.81250E+00,+3.04428E+00,+1.80919E+00
-34.78125E+00,+3.16489E+00,+1.84376E+00
-34.75000E+00,+3.20509E+00,+1.84376E+00
-34.71875E+00,+3.32569E+00,+1.91291E+00
-34.68750E+00,+3.40609E+00,+1.91291E+00
-34.65625E+00,+3.44629E+00,+1.94748E+00
-34.62500E+00,+3.52670E+00,+1.94748E+00
-34.59375E+00,+3.52670E+00,+1.94748E+00
-34.56250E+00,+3.60710E+00,+1.98205E+00
-34.53125E+00,+3.60710E+00,+1.98205E+00
-34.50000E+00,+3.68750E+00,+2.01662E+00
-34.46875E+00,+3.68750E+00,+2.05120E+00
-34.43750E+00,+3.72770E+00,+2.05120E+00
-34.40625E+00,+3.72770E+00,+2.05120E+00
-34.37500E+00,+3.76790E+00,+2.08577E+00
-34.34375E+00,+3.76790E+00,+2.12034E+00
-34.31250E+00,+3.76790E+00,+2.12034E+00
-34.28125E+00,+3.76790E+00,+2.15492E+00
-34.25000E+00,+3.80810E+00,+2.15492E+00
-34.21875E+00,+3.76790E+00,+2.15492E+00
-34.18750E+00,+3.76790E+00,+2.18949E+00
-34.15625E+00,+3.76790E+00,+2.22406E+00
-34.12500E+00,+3.76790E+00,+2.22406E+00
-34.09375E+00,+3.72770E+00,+2.22406E+00
-34.06250E+00,+3.72770E+00,+2.25863E+00
-34.03125E+00,+3.72770E+00,+2.29321E+00
-34.00000E+00,+3.72770E+00,+2.29321E+00
-33.96875E+00,+3.68750E+00,+2.29321E+00
-33.93750E+00,+3.68750E+00,+2.32778E+00
-33.90625E+00,+3.64730E+00,+2.32778E+00
-33.87500E+00,+3.64730E+00,+2.32778E+00
-33.84375E+00,+3.64730E+00,+2.36235E+00
-33.81250E+00,+3.60710E+00,+2.36235E+00
-33.78125E+00,+3.56690E+00,+2.36235E+00
-33.75000E+00,+3.56690E+00,+2.39693E+00
-33.71875E+00,+3.56690E+00,+2.46607E+00
-33.68750E+00,+3.52670E+00,+2.46607E+00
-33.65625E+00,+3.56690E+00,+2.50064E+00
-33.62500E+00,+3.52670E+00,+2.50064E+00
-33.59375E+00,+3.52670E+00,+2.53522E+00
-33.56250E+00,+3.48649E+00,+2.53522E+00
-33.53125E+00,+3.48649E+00,+2.56979E+00
-33.50000E+00,+3.44629E+00,+2.56979E+00
-33.46875E+00,+3.44629E+00,+2.63894E+00
-33.43750E+00,+3.44629E+00,+2.60436E+00
-33.40625E+00,+3.48649E+00,+2.63894E+00
-33.37500E+00,+3.44629E+00,+2.70808E+00
-33.34375E+00,+3.44629E+00,+2.67351E+00
-33.31250E+00,+3.44629E+00,+2.70808E+00
-33.28125E+00,+3.44629E+00,+2.70808E+00
-33.25000E+00,+3.44629E+00,+2.74265E+00
-33.21875E+00,+3.44629E+00,+2.77723E+00
-33.18750E+00,+3.48649E+00,+2.77723E+00
-33.15625E+00,+3.48649E+00,+2.81180E+00
-33.12500E+00,+3.48649E+00,+2.81180E+00
-33.09375E+00,+3.52670E+00,+2.84637E+00
-33.06250E+00,+3.56690E+00,+2.88095E+00
-33.03125E+00,+3.60710E+00,+2.88095E+00
-33.00000E+00,+3.56690E+00,+2.91552E+00
-32.96875E+00,+3.60710E+00,+2.91552E+00
-32.93750E+00,+3.64730E+00,+2.91552E+00
-32.90625E+00,+3.64730E+00,+2.95009E+00
-32.87500E+00,+3.68750E+00,+2.95009E+00
-32.84375E+00,+3.72770E+00,+2.95009E+00
-32.81250E+00,+3.76790E+00,+2.98466E+00
-32.78125E+00,+3.76790E+00,+3.01924E+00
-32.75000E+00,+3.80810E+00,+3.01924E+00
-32.71875E+00,+3.80810E+00,+3.01924E+00
-32.68750E+00,+3.84830E+00,+3.01924E+00
-32.65625E+00,+3.92871E+00,+3.05381E+00
-32.62500E+00,+3.92871E+00,+3.05381E+00
-32.59375E+00,+3.96891E+00,+3.08838E+00
-32.56250E+00,+3.96891E+00,+3.05381E+00
-32.53125E+00,+4.00911E+00,+3.08838E+00
-32.50000E+00,+4.04931E+00,+3.08838E+00
-32.46875E+00,+4.04931E+00,+3.08838E+00
-32.43750E+00,+4.08951E+00,+3.08838E+00
-32.40625E+00,+4.08951E+00,+3.12296E+00
-32.37500E+00,+4.12971E+00,+3.12296E+00
-32.34375E+00,+4.12971E+00,+3.12296E+00
-32.31250E+00,+4.16991E+00,+3.12296E+00
-32.28125E+00,+4.16991E+00,+3.12296E+00
-32.25000E+00,+4.21011E+00,+3.15753E+00
-32.21875E+00,+4.21011E+00,+3.12296E+00
-32.18750E+00,+4.21011E+00,+3.12296E+00
-32.15625E+00,+4.21011E+00,+3.15753E+00
-32.12500E+00,+4.29052E+00,+3.15753E+00
-32.09375E+00,+4.29052E+00,+3.15753E+00
-32.06250E+00,+4.29052E+00,+3.15753E+00
-32.03125E+00,+4.25031E+00,+3.15753E+00
-32.00000E+00,+4.25031E+00,+3.15753E+00
-31.96875E+00,+4.29052E+00,+3.15753E+00
-31.93750E+00,+4.29052E+00,+3.15753E+00
-31.90625E+00,+4.29052E+00,+3.15753E+00
-31.87500E+00,+4.29052E+00,+3.19210E+00
-31.84375E+00,+4.29052E+00,+3.19210E+00
-31.81250E+00,+4.25031E+00,+3.19210E+00
-31.78125E+00,+4.25031E+00,+3.15753E+00
-31.75000E+00,+4.25031E+00,+3.15753E+00
-31.71875E+00,+4.25031E+00,+3.19210E+00
-31.68750E+00,+4.25031E+00,+3.19210E+00
-31.65625E+00,+4.21011E+00,+3.19210E+00
-31.62500E+00,+4.21011E+00,+3.19210E+00
-31.59375E+00,+4.16991E+00,+3.19210E+00
-31.56250E+00,+4.16991E+00,+3.19210E+00
-31.53125E+00,+4.12971E+00,+3.22667E+00
-31.50000E+00,+4.08951E+00,+3.22667E+00
-31.46875E+00,+4.08951E+00,+3.19210E+00
-31.43750E+00,+4.08951E+00,+3.26125E+00
-31.40625E+00,+4.00911E+00,+3.22667E+00
-31.37500E+00,+4.00911E+00,+3.22667E+00
-31.34375E+00,+4.00911E+00,+3.26125E+00
-31.31250E+00,+3.92871E+00,+3.26125E+00
-31.28125E+00,+3.92871E+00,+3.26125E+00
-31.25000E+00,+3.88851E+00,+3.29582E+00
-31.21875E+00,+3.88851E+00,+3.33039E+00
-31.18750E+00,+3.84830E+00,+3.29582E+00
-31.15625E+00,+3.76790E+00,+3.29582E+00
-31.12500E+00,+3.72770E+00,+3.33039E+00
-31.09375E+00,+3.72770E+00,+3.33039E+00
-31.06250E+00,+3.68750E+00,+3.36497E+00
-31.03125E+00,+3.64730E+00,+3.36497E+00
-31.00000E+00,+3.60710E+00,+3.36497E+00
-30.96875E+00,+3.56690E+00,+3.39954E+00
-30.93750E+00,+3.48649E+00,+3.43411E+00
-30.90625E+00,+3.48649E+00,+3.43411E+00
-30.87500E+00,+3.40609E+00,+3.43411E+00
-30.84375E+00,+3.36589E+00,+3.43411E+00
-30.81250E+00,+3.24529E+00,+3.46868E+00
-30.78125E+00,+3.24529E+00,+3.50326E+00
-30.75000E+00,+3.20509E+00,+3.50326E+00
-30.71875E+00,+3.16489E+00,+3.50326E+00
-30.68750E+00,+3.08448E+00,+3.53783E+00
-30.65625E+00,+2.96388E+00,+3.53783E+00
-30.62500E+00,+2.92368E+00,+3.57240E+00
-30.59375E+00,+2.84328E+00,+3.60698E+00
-30.56250E+00,+2.76288E+00,+3.64155E+00
-30.53125E+00,+2.72268E+00,+3.64155E+00
-30.50000E+00,+2.64227E+00,+3.67612E+00
-30.46875E+00,+2.52167E+00,+3.67612E+00
-30.43750E+00,+2.52167E+00,+3.71069E+00
-30.40625E+00,+2.44127E+00,+3.74527E+00
-30.37500E+00,+2.32067E+00,+3.74527E+00
-30.34375E+00,+2.28046E+00,+3.81441E+00
-30.31250E+00,+2.20006E+00,+3.81441E+00
-30.28125E+00,+2.11966E+00,+3.81441E+00
-30.25000E+00,+1.99906E+00,+3.84899E+00
-30.21875E+00,+1.91866E+00,+3.84899E+00
-30.18750E+00,+1.87845E+00,+3.84899E+00
-30.15625E+00,+1.75785E+00,+3.88356E+00
-30.12500E+00,+1.67745E+00,+3.91813E+00
-30.09375E+00,+1.63725E+00,+3.91813E+00
-30.06250E+00,+1.51665E+00,+3.95270E+00
-30.03125E+00,+1.47644E+00,+3.91813E+00
-30.00000E+00,+1.39604E+00,+3.95270E+00
-29.96875E+00,+1.31564E+00,+3.91813E+00
-29.93750E+00,+1.23524E+00,+3.91813E+00
-29.90625E+00,+1.19504E+00,+3.91813E+00
-29.87500E+00,+1.07443E+00,+3.91813E+00
-29.84375E+00,+994.03E-03,+3.88356E+00
-29.81250E+00,+994.03E-03,+3.84899E+00
-29.78125E+00,+873.43E-03,+3.81441E+00
-29.75000E+00,+833.23E-03,+3.81441E+00
-29.71875E+00,+752.83E-03,+3.77984E+00
-29.68750E+00,+712.63E-03,+3.74527E+00
-29.65625E+00,+672.42E-03,+3.71069E+00
-29.62500E+00,+632.22E-03,+3.67612E+00
-29.59375E+00,+592.02E-03,+3.64155E+00
-29.56250E+00,+551.82E-03,+3.57240E+00
-29.53125E+00,+551.82E-03,+3.57240E+00
-29.50000E+00,+511.62E-03,+3.50326E+00
-29.46875E+00,+511.62E-03,+3.46868E+00
-29.43750E+00,+511.62E-03,+3.43411E+00
-29.40625E+00,+471.42E-03,+3.39954E+00
-29.37500E+00,+471.42E-03,+3.36497E+00
-29.34375E+00,+471.42E-03,+3.29582E+00
-29.31250E+00,+471.42E-03,+3.26125E+00
-29.28125E+00,+471.42E-03,+3.22667E+00
-29.25000E+00,+511.62E-03,+3.22667E+00
-29.21875E+00,+511.62E-03,+3.15753E+00
-29.18750E+00,+511.62E-03,+3.19210E+00
-29.15625E+00,+551.82E-03,+3.12296E+00
-29.12500E+00,+551.82E-03,+3.08838E+00
-29.09375E+00,+592.02E-03,+3.01924E+00
-29.06250E+00,+592.02E-03,+3.05381E+00
-29.03125E+00,+632.22E-03,+3.01924E+00
-29.00000E+00,+632.22E-03,+3.01924E+00
-28.96875E+00,+672.42E-03,+3.01924E+00
-28.93750E+00,+672.42E-03,+2.98466E+00
-28.90625E+00,+712.63E-03,+2.98466E+00
-28.87500E+00,+752.83E-03,+2.95009E+00
-28.84375E+00,+833.23E-03,+2.95009E+00
-28.81250E+00,+873.43E-03,+2.95009E+00
-28.78125E+00,+873.43E-03,+2.95009E+00
-28.75000E+00,+873.43E-03,+2.95009E+00
-28.71875E+00,+953.83E-03,+2.95009E+00
-28.68750E+00,+994.03E-03,+2.95009E+00
-28.65625E+00,+994.03E-03,+2.98466E+00
-28.62500E+00,+1.07443E+00,+2.98466E+00
-28.59375E+00,+1.11464E+00,+2.98466E+00
-28.56250E+00,+1.11464E+00,+3.01924E+00
-28.53125E+00,+1.15484E+00,+2.98466E+00
-28.50000E+00,+1.19504E+00,+3.05381E+00
-28.46875E+00,+1.27544E+00,+3.01924E+00
-28.43750E+00,+1.31564E+00,+3.05381E+00
-28.40625E+00,+1.31564E+00,+3.08838E+00
-28.37500E+00,+1.35584E+00,+3.08838E+00
-28.34375E+00,+1.35584E+00,+3.08838E+00
-28.31250E+00,+1.39604E+00,+3.12296E+00
-28.28125E+00,+1.43624E+00,+3.12296E+00
-28.25000E+00,+1.43624E+00,+3.15753E+00
-28.21875E+00,+1.51665E+00,+3.19210E+00
-28.18750E+00,+1.51665E+00,+3.19210E+00
-28.15625E+00,+1.51665E+00,+3.26125E+00
-28.12500E+00,+1.55685E+00,+3.22667E+00
-28.09375E+00,+1.55685E+00,+3.26125E+00
-28.06250E+00,+1.55685E+00,+3.29582E+00
-28.03125E+00,+1.55685E+00,+3.29582E+00
-28.00000E+00,+1.55685E+00,+3.33039E+00
-27.96875E+00,+1.55685E+00,+3.36497E+00
-27.93750E+00,+1.55685E+00,+3.36497E+00
-27.90625E+00,+1.55685E+00,+3.36497E+00
-27.87500E+00,+1.55685E+00,+3.39954E+00
-27.84375E+00,+1.51665E+00,+3.39954E+00
-27.81250E+00,+1.47644E+00,+3.43411E+00
-27.78125E+00,+1.43624E+00,+3.46868E+00
-27.75000E+00,+1.39604E+00,+3.46868E+00
-27.71875E+00,+1.39604E+00,+3.46868E+00
-27.68750E+00,+1.31564E+00,+3.46868E+00
-27.65625E+00,+1.27544E+00,+3.46868E+00
-27.62500E+00,+1.23524E+00,+3.46868E+00
-27.59375E+00,+1.19504E+00,+3.50326E+00
-27.56250E+00,+1.11464E+00,+3.50326E+00
-27.53125E+00,+1.07443E+00,+3.50326E+00
-27.50000E+00,+994.03E-03,+3.50326E+00
-27.46875E+00,+953.83E-03,+3.46868E+00
-27.43750E+00,+833.23E-03,+3.46868E+00
-27.40625E+00,+793.03E-03,+3.43411E+00
-27.37500E+00,+712.63E-03,+3.46868E+00
-27.34375E+00,+632.22E-03,+3.39954E+00
-27.31250E+00,+551.82E-03,+3.36497E+00
-27.28125E+00,+511.62E-03,+3.33039E+00
-27.25000E+00,+391.02E-03,+3.29582E+00
-27.21875E+00,+391.02E-03,+3.22667E+00
-27.18750E+00,+310.62E-03,+3.19210E+00
-27.15625E+00,+230.21E-03,+3.12296E+00
-27.12500E+00,+190.01E-03,+3.08838E+00
-27.09375E+00,+69.41E-03,+3.05381E+00
-27.06250E+00,+69.41E-03,+2.98466E+00
-27.03125E+00,-10.99E-03,+2.91552E+00
-27.00000E+00,-51.19E-03,+2.84637E+00
-26.96875E+00,-91.39E-03,+2.74265E+00
-26.93750E+00,-131.60E-03,+2.67351E+00
-26.90625E+00,-131.60E-03,+2.60436E+00
-26.87500E+00,-252.20E-03,+2.53522E+00
-26.84375E+00,-252.20E-03,+2.43150E+00
-26.81250E+00,-292.40E-03,+2.32778E+00
-26.78125E+00,-332.60E-03,+2.29321E+00
-26.75000E+00,-332.60E-03,+2.18949E+00
-26.71875E+00,-372.80E-03,+2.15492E+00
-26.68750E+00,-372.80E-03,+1.98205E+00
-26.65625E+00,-372.80E-03,+1.94748E+00
-26.62500E+00,-413.00E-03,+1.87833E+00
-26.59375E+00,-413.00E-03,+1.77461E+00
-26.56250E+00,-413.00E-03,+1.70547E+00
-26.53125E+00,-413.00E-03,+1.63632E+00
-26.50000E+00,-453.20E-03,+1.60175E+00
-26.46875E+00,-453.20E-03,+1.49803E+00
-26.43750E+00,-453.20E-03,+1.42889E+00
-26.40625E+00,-453.20E-03,+1.35974E+00
-26.37500E+00,-413.00E-03,+1.32517E+00
-26.34375E+00,-413.00E-03,+1.25602E+00
-26.31250E+00,-413.00E-03,+1.18688E+00
-26.28125E+00,-413.00E-03,+1.15230E+00
-26.25000E+00,-413.00E-03,+1.08316E+00
-26.21875E+00,-372.80E-03,+1.04858E+00
-26.18750E+00,-372.80E-03,+1.04858E+00
-26.15625E+00,-332.60E-03,+1.01401E+00
-26.12500E+00,-372.80E-03,+979.44E-03
-26.09375E+00,-332.60E-03,+944.87E-03
-26.06250E+00,-292.40E-03,+910.29E-03
-26.03125E+00,-252.20E-03,+910.29E-03
-26.00000E+00,-252.20E-03,+875.72E-03
-25.96875E+00,-212.00E-03,+875.72E-03
-25.93750E+00,-171.80E-03,+841.15E-03
-25.90625E+00,-171.80E-03,+841.15E-03
-25.87500E+00,-171.80E-03,+841.15E-03
-25.84375E+00,-91.39E-03,+841.15E-03
-25.81250E+00,-91.39E-03,+841.15E-03
-25.78125E+00,-51.19E-03,+806.57E-03
-25.75000E+00,-10.99E-03,+806.57E-03
-25.71875E+00,+29.21E-03,+841.15E-03
-25.68750E+00,+69.41E-03,+806.57E-03
-25.65625E+00,+109.61E-03,+806.57E-03
-25.62500E+00,+149.81E-03,+806.57E-03
-25.59375E+00,+230.21E-03,+841.15E-03
-25.56250E+00,+230.21E-03,+806.57E-03
-25.53125E+00,+270.41E-03,+806.57E-03
-25.50000E+00,+310.62E-03,+806.57E-03
-25.46875E+00,+391.02E-03,+841.15E-03
-25.43750E+00,+431.22E-03,+841.15E-03
-25.40625E+00,+511.62E-03,+841.15E-03
-25.37500E+00,+511.62E-03,+841.15E-03
-25.34375E+00,+551.82E-03,+875.72E-03
-25.31250E+00,+672.42E-03,+910.29E-03
-25.28125E+00,+672.42E-03,+910.29E-03
-25.25000E+00,+752.83E-03,+944.87E-03
-25.21875E+00,+833.23E-03,+910.29E-03
-25.18750E+00,+833.23E-03,+910.29E-03
-25.15625E+00,+953.83E-03,+944.87E-03
-25.12500E+00,+994.03E-03,+944.87E-03
-25.09375E+00,+1.07443E+00,+1.01401E+00
-25.06250E+00,+1.15484E+00,+1.01401E+00
-25.03125E+00,+1.23524E+00,+1.04858E+00
-25.00000E+00,+1.31564E+00,+1.08316E+00
-24.96875E+00,+1.39604E+00,+1.08316E+00
-24.93750E+00,+1.47644E+00,+1.11773E+00
-24.90625E+00,+1.55685E+00,+1.11773E+00
-24.87500E+00,+1.63725E+00,+1.15230E+00
-24.84375E+00,+1.71765E+00,+1.18688E+00
-24.81250E+00,+1.79805E+00,+1.18688E+00
-24.78125E+00,+1.91866E+00,+1.22145E+00
-24.75000E+00,+1.95886E+00,+1.22145E+00
-24.71875E+00,+2.15986E+00,+1.25602E+00
-24.68750E+00,+2.24026E+00,+1.25602E+00
-24.65625E+00,+2.32067E+00,+1.32517E+00
-24.62500E+00,+2.48147E+00,+1.35974E+00
-24.59375E+00,+2.56187E+00,+1.35974E+00
-24.56250E+00,+2.64227E+00,+1.39431E+00
-24.53125E+00,+2.80308E+00,+1.42889E+00
-24.50000E+00,+2.84328E+00,+1.46346E+00
-24.46875E+00,+3.00408E+00,+1.46346E+00
-24.43750E+00,+3.12469E+00,+1.46346E+00
-24.40625E+00,+3.24529E+00,+1.49803E+00
-24.37500E+00,+3.32569E+00,+1.49803E+00
-24.34375E+00,+3.40609E+00,+1.53260E+00
-24.31250E+00,+3.52670E+00,+1.56718E+00
-24.28125E+00,+3.60710E+00,+1.56718E+00
-24.25000E+00,+3.68750E+00,+1.60175E+00
-24.21875E+00,+3.76790E+00,+1.60175E+00
-24.18750E+00,+3.80810E+00,+1.63632E+00
-24.15625E+00,+3.92871E+00,+1.63632E+00
-24.12500E+00,+3.96891E+00,+1.67090E+00
-24.09375E+00,+4.00911E+00,+1.67090E+00
-24.06250E+00,+4.04931E+00,+1.67090E+00
-24.03125E+00,+4.08951E+00,+1.67090E+00
-24.00000E+00,+4.08951E+00,+1.70547E+00
-23.96875E+00,+4.12971E+00,+1.70547E+00
-23.93750E+00,+4.16991E+00,+1.70547E+00
-23.90625E+00,+4.16991E+00,+1.74004E+00
-23.87500E+00,+4.16991E+00,+1.77461E+00
-23.84375E+00,+4.12971E+00,+1.77461E+00
-23.81250E+00,+4.16991E+00,+1.77461E+00
-23.78125E+00,+4.16991E+00,+1.77461E+00
-23.75000E+00,+4.16991E+00,+1.80919E+00
-23.71875E+00,+4.16991E+00,+1.80919E+00
-23.68750E+00,+4.16991E+00,+1.80919E+00
-23.65625E+00,+4.12971E+00,+1.84376E+00
-23.62500E+00,+4.12971E+00,+1.84376E+00
-23.59375E+00,+4.08951E+00,+1.84376E+00
-23.56250E+00,+4.08951E+00,+1.84376E+00
-23.53125E+00,+4.08951E+00,+1.87833E+00
-23.50000E+00,+4.08951E+00,+1.87833E+00
-23.46875E+00,+4.08951E+00,+1.91291E+00
-23.43750E+00,+4.04931E+00,+1.91291E+00
-23.40625E+00,+4.04931E+00,+1.94748E+00
-23.37500E+00,+4.00911E+00,+1.94748E+00
-23.34375E+00,+4.00911E+00,+1.94748E+00
-23.31250E+00,+4.00911E+00,+1.94748E+00
-23.28125E+00,+3.96891E+00,+1.98205E+00
-23.25000E+00,+3.96891E+00,+1.98205E+00
-23.21875E+00,+3.96891E+00,+1.98205E+00
-23.18750E+00,+3.96891E+00,+2.01662E+00
-23.15625E+00,+3.92871E+00,+2.05120E+00
-23.12500E+00,+3.96891E+00,+2.01662E+00
-23.09375E+00,+3.96891E+00,+2.05120E+00
-23.06250E+00,+3.96891E+00,+2.08577E+00
-23.03125E+00,+3.92871E+00,+2.08577E+00
-23.00000E+00,+3.92871E+00,+2.08577E+00
-22.96875E+00,+3.92871E+00,+2.12034E+00
-22.93750E+00,+3.96891E+00,+2.12034E+00
-22.90625E+00,+3.96891E+00,+2.15492E+00
-22.87500E+00,+3.96891E+00,+2.18949E+00
-22.84375E+00,+3.96891E+00,+2.15492E+00
-22.81250E+00,+4.00911E+00,+2.18949E+00
-22.78125E+00,+4.00911E+00,+2.18949E+00
-22.75000E+00,+4.00911E+00,+2.22406E+00
-22.71875E+00,+4.04931E+00,+2.22406E+00
-22.68750E+00,+4.04931E+00,+2.22406E+00
-22.65625E+00,+4.08951E+00,+2.22406E+00
-22.62500E+00,+4.08951E+00,+2.25863E+00
-22.59375E+00,+4.08951E+00,+2.29321E+00
-22.56250E+00,+4.12971E+00,+2.29321E+00
-22.53125E+00,+4.16991E+00,+2.29321E+00
-22.50000E+00,+4.16991E+00,+2.25863E+00
-22.46875E+00,+4.16991E+00,+2.29321E+00
-22.43750E+00,+4.21011E+00,+2.32778E+00
-22.40625E+00,+4.25031E+00,+2.32778E+00
-22.37500E+00,+4.29052E+00,+2.32778E+00
-22.34375E+00,+4.29052E+00,+2.32778E+00
-22.31250E+00,+4.29052E+00,+2.32778E+00
-22.28125E+00,+4.33072E+00,+2.36235E+00
-22.25000E+00,+4.37092E+00,+2.36235E+00
-22.21875E+00,+4.37092E+00,+2.36235E+00
-22.18750E+00,+4.41112E+00,+2.36235E+00
-22.15625E+00,+4.41112E+00,+2.39693E+00
-22.12500E+00,+4.45132E+00,+2.39693E+00
-22.09375E+00,+4.45132E+00,+2.39693E+00
-22.06250E+00,+4.45132E+00,+2.39693E+00
-22.03125E+00,+4.49152E+00,+2.39693E+00
-22.00000E+00,+4.49152E+00,+2.39693E+00
-21.96875E+00,+4.53172E+00,+2.43150E+00
-21.93750E+00,+4.57192E+00,+2.39693E+00
-21.90625E+00,+4.57192E+00,+2.43150E+00
-21.87500E+00,+4.57192E+00,+2.43150E+00
-21.84375E+00,+4.61212E+00,+2.46607E+00
-21.81250E+00,+4.57192E+00,+2.39693E+00
-21.78125E+00,+4.65232E+00,+2.43150E+00
-21.75000E+00,+4.61212E+00,+2.43150E+00
-21.71875E+00,+4.61212E+00,+2.43150E+00
-21.68750E+00,+4.61212E+00,+2.39693E+00
-21.65625E+00,+4.65232E+00,+2.46607E+00
-21.62500E+00,+4.65232E+00,+2.43150E+00
-21.59375E+00,+4.65232E+00,+2.46607E+00
-21.56250E+00,+4.65232E+00,+2.39693E+00
-21.53125E+00,+4.65232E+00,+2.43150E+00
-21.50000E+00,+4.65232E+00,+2.43150E+00
-21.46875E+00,+4.65232E+00,+2.43150E+00
-21.43750E+00,+4.65232E+00,+2.46607E+00
-21.40625E+00,+4.65232E+00,+2.46607E+00
-21.37500E+00,+4.65232E+00,+2.43150E+00
-21.34375E+00,+4.61212E+00,+2.46607E+00
-21.31250E+00,+4.61212E+00,+2.46607E+00
-21.28125E+00,+4.61212E+00,+2.46607E+00
-21.25000E+00,+4.61212E+00,+2.43150E+00
-21.21875E+00,+4.57192E+00,+2.46607E+00
-21.18750E+00,+4.57192E+00,+2.46607E+00
-21.15625E+00,+4.57192E+00,+2.46607E+00
-21.12500E+00,+4.53172E+00,+2.46607E+00
-21.09375E+00,+4.53172E+00,+2.50064E+00
-21.06250E+00,+4.53172E+00,+2.50064E+00
-21.03125E+00,+4.49152E+00,+2.46607E+00
-21.00000E+00,+4.49152E+00,+2.46607E+00
-20.96875E+00,+4.45132E+00,+2.46607E+00
-20.93750E+00,+4.41112E+00,+2.46607E+00
-20.90625E+00,+4.41112E+00,+2.50064E+00
-20.87500E+00,+4.37092E+00,+2.50064E+00
-20.84375E+00,+4.37092E+00,+2.50064E+00
-20.81250E+00,+4.33072E+00,+2.50064E+00
-20.78125E+00,+4.37092E+00,+2.50064E+00
-20.75000E+00,+4.29052E+00,+2.50064E+00
-20.71875E+00,+4.29052E+00,+2.50064E+00
-20.68750E+00,+4.29052E+00,+2.53522E+00
-20.65625E+00,+4.21011E+00,+2.56979E+00
-20.62500E+00,+4.21011E+00,+2.56979E+00
-20.59375E+00,+4.16991E+00,+2.56979E+00
-20.56250E+00,+4.12971E+00,+2.56979E+00
-20.53125E+00,+4.08951E+00,+2.56979E+00
-20.50000E+00,+4.08951E+00,+2.60436E+00
-20.46875E+00,+4.00911E+00,+2.63894E+00
-20.43750E+00,+3.96891E+00,+2.60436E+00
-20.40625E+00,+3.96891E+00,+2.63894E+00
-20.37500E+00,+3.92871E+00,+2.63894E+00
-20.34375E+00,+3.88851E+00,+2.63894E+00
-20.31250E+00,+3.84830E+00,+2.67351E+00
-20.28125E+00,+3.84830E+00,+2.67351E+00
-20.25000E+00,+3.80810E+00,+2.70808E+00
-20.21875E+00,+3.76790E+00,+2.70808E+00
-20.18750E+00,+3.68750E+00,+2.70808E+00
-20.15625E+00,+3.68750E+00,+2.74265E+00
-20.12500E+00,+3.64730E+00,+2.74265E+00
-20.09375E+00,+3.60710E+00,+2.77723E+00
-20.06250E+00,+3.56690E+00,+2.81180E+00
-20.03125E+00,+3.48649E+00,+2.81180E+00
-20.00000E+00,+3.48649E+00,+2.81180E+00
-19.96875E+00,+3.48649E+00,+2.84637E+00
-19.93750E+00,+3.40609E+00,+2.88095E+00
-19.90625E+00,+3.36589E+00,+2.91552E+00
-19.87500E+00,+3.36589E+00,+2.91552E+00
-19.84375E+00,+3.28549E+00,+2.91552E+00
-19.81250E+00,+3.24529E+00,+2.95009E+00
-19.78125E+00,+3.20509E+00,+2.98466E+00
-19.75000E+00,+3.20509E+00,+2.98466E+00
-19.71875E+00,+3.12469E+00,+3.01924E+00
-19.68750E+00,+3.08448E+00,+3.05381E+00
-19.65625E+00,+3.08448E+00,+3.05381E+00
-19.62500E+00,+3.04428E+00,+3.08838E+00
-19.59375E+00,+3.00408E+00,+3.12296E+00
-19.56250E+00,+3.00408E+00,+3.12296E+00
-19.53125E+00,+2.88348E+00,+3.15753E+00
-19.50000E+00,+2.88348E+00,+3.19210E+00
-19.46875E+00,+2.84328E+00,+3.22667E+00
-19.43750E+00,+2.88348E+00,+3.22667E+00
-19.40625E+00,+2.80308E+00,+3.26125E+00
-19.37500E+00,+2.80308E+00,+3.29582E+00
-19.34375E+00,+2.76288E+00,+3.29582E+00
-19.31250E+00,+2.76288E+00,+3.36497E+00
-19.28125E+00,+2.76288E+00,+3.36497E+00
-19.25000E+00,+2.72268E+00,+3.36497E+00
-19.21875E+00,+2.68247E+00,+3.39954E+00
-19.18750E+00,+2.72268E+00,+3.39954E+00
-19.15625E+00,+2.68247E+00,+3.46868E+00
-19.12500E+00,+2.68247E+00,+3.46868E+00
-19.09375E+00,+2.68247E+00,+3.50326E+00
-19.06250E+00,+2.68247E+00,+3.53783E+00
-19.03125E+00,+2.64227E+00,+3.53783E+00
-19.00000E+00,+2.64227E+00,+3.57240E+00
-18.96875E+00,+2.64227E+00,+3.60698E+00
-18.93750E+00,+2.64227E+00,+3.60698E+00
-18.90625E+00,+2.68247E+00,+3.64155E+00
-18.87500E+00,+2.68247E+00,+3.64155E+00
-18.84375E+00,+2.72268E+00,+3.71069E+00
-18.81250E+00,+2.72268E+00,+3.71069E+00
-18.78125E+00,+2.80308E+00,+3.74527E+00
-18.75000E+00,+2.76288E+00,+3.74527E+00
-18.71875E+00,+2.80308E+00,+3.77984E+00
-18.68750E+00,+2.80308E+00,+3.81441E+00
-18.65625E+00,+2.84328E+00,+3.81441E+00
-18.62500E+00,+2.88348E+00,+3.81441E+00
-18.59375E+00,+2.92368E+00,+3.88356E+00
-18.56250E+00,+2.96388E+00,+3.84899E+00
-18.53125E+00,+3.00408E+00,+3.88356E+00
-18.50000E+00,+3.04428E+00,+3.91813E+00
-18.46875E+00,+3.04428E+00,+3.91813E+00
-18.43750E+00,+3.08448E+00,+3.91813E+00
-18.40625E+00,+3.12469E+00,+3.91813E+00
-18.37500E+00,+3.16489E+00,+3.98728E+00
-18.34375E+00,+3.16489E+00,+3.98728E+00
-18.31250E+00,+3.24529E+00,+3.98728E+00
-18.28125E+00,+3.28549E+00,+4.02185E+00
-18.25000E+00,+3.28549E+00,+4.02185E+00
-18.21875E+00,+3.32569E+00,+4.02185E+00
-18.18750E+00,+3.36589E+00,+4.05642E+00
-18.15625E+00,+3.40609E+00,+4.05642E+00
-18.12500E+00,+3.40609E+00,+4.05642E+00
-18.09375E+00,+3.40609E+00,+4.05642E+00
-18.06250E+00,+3.40609E+00,+4.09100E+00
-18.03125E+00,+3.48649E+00,+4.09100E+00
-18.00000E+00,+3.48649E+00,+4.12557E+00
-17.96875E+00,+3.44629E+00,+4.12557E+00
-17.93750E+00,+3.48649E+00,+4.12557E+00
-17.90625E+00,+3.52670E+00,+4.16014E+00
-17.87500E+00,+3.52670E+00,+4.12557E+00
-17.84375E+00,+3.48649E+00,+4.16014E+00
-17.81250E+00,+3.52670E+00,+4.16014E+00
-17.78125E+00,+3.48649E+00,+4.16014E+00
-17.75000E+00,+3.48649E+00,+4.16014E+00
-17.71875E+00,+3.48649E+00,+4.19471E+00
-17.68750E+00,+3.44629E+00,+4.16014E+00
-17.65625E+00,+3.44629E+00,+4.19471E+00
-17.62500E+00,+3.40609E+00,+4.19471E+00
-17.59375E+00,+3.40609E+00,+4.22929E+00
-17.56250E+00,+3.40609E+00,+4.22929E+00
-17.53125E+00,+3.36589E+00,+4.22929E+00
-17.50000E+00,+3.32569E+00,+4.22929E+00
-17.46875E+00,+3.28549E+00,+4.26386E+00
-17.43750E+00,+3.24529E+00,+4.26386E+00
-17.40625E+00,+3.24529E+00,+4.26386E+00
-17.37500E+00,+3.20509E+00,+4.26386E+00
-17.34375E+00,+3.16489E+00,+4.26386E+00
-17.31250E+00,+3.08448E+00,+4.29843E+00
-17.28125E+00,+3.04428E+00,+4.29843E+00
-17.25000E+00,+3.00408E+00,+4.29843E+00
-17.21875E+00,+2.92368E+00,+4.29843E+00
-17.18750E+00,+2.88348E+00,+4.33301E+00
-17.15625E+00,+2.84328E+00,+4.36758E+00
-17.12500E+00,+2.72268E+00,+4.40215E+00
-17.09375E+00,+2.68247E+00,+4.36758E+00
-17.06250E+00,+2.56187E+00,+4.40215E+00
-17.03125E+00,+2.52167E+00,+4.40215E+00
-17.00000E+00,+2.48147E+00,+4.40215E+00
-16.96875E+00,+2.36087E+00,+4.43673E+00
-16.93750E+00,+2.28046E+00,+4.43673E+00
-16.90625E+00,+2.20006E+00,+4.43673E+00
-16.87500E+00,+2.15986E+00,+4.47130E+00
-16.84375E+00,+2.03926E+00,+4.47130E+00
-16.81250E+00,+1.91866E+00,+4.47130E+00
-16.78125E+00,+1.87845E+00,+4.47130E+00
-16.75000E+00,+1.71765E+00,+4.47130E+00
-16.71875E+00,+1.63725E+00,+4.47130E+00
-16.68750E+00,+1.51665E+00,+4.47130E+00
-16.65625E+00,+1.51665E+00,+4.47130E+00
-16.62500E+00,+1.35584E+00,+4.47130E+00
-16.59375E+00,+1.27544E+00,+4.43673E+00
-16.56250E+00,+1.15484E+00,+4.40215E+00
-16.53125E+00,+1.07443E+00,+4.40215E+00
-16.50000E+00,+913.63E-03,+4.36758E+00
-16.46875E+00,+833.23E-03,+4.29843E+00
-16.43750E+00,+752.83E-03,+4.26386E+00
-16.40625E+00,+672.42E-03,+4.19471E+00
-16.37500E+00,+551.82E-03,+4.16014E+00
-16.34375E+00,+511.62E-03,+4.12557E+00
-16.31250E+00,+391.02E-03,+4.05642E+00
-16.28125E+00,+350.82E-03,+3.91813E+00
-16.25000E+00,+270.41E-03,+3.88356E+00
-16.21875E+00,+230.21E-03,+3.81441E+00
-16.18750E+00,+149.81E-03,+3.71069E+00
-16.15625E+00,+69.41E-03,+3.60698E+00
-16.12500E+00,+69.41E-03,+3.57240E+00
-16.09375E+00,+29.21E-03,+3.46868E+00
-16.06250E+00,-51.19E-03,+3.39954E+00
-16.03125E+00,-51.19E-03,+3.29582E+00
-16.00000E+00,-91.39E-03,+3.19210E+00
-15.96875E+00,-131.60E-03,+3.12296E+00
-15.93750E+00,-171.80E-03,+3.05381E+00
-15.90625E+00,-171.80E-03,+2.91552E+00
-15.87500E+00,-171.80E-03,+2.84637E+00
-15.84375E+00,-171.80E-03,+2.81180E+00
-15.81250E+00,-171.80E-03,+2.70808E+00
-15.78125E+00,-171.80E-03,+2.63894E+00
-15.75000E+00,-212.00E-03,+2.56979E+00
-15.71875E+00,-171.80E-03,+2.50064E+00
-15.68750E+00,-171.80E-03,+2.36235E+00
-15.65625E+00,-171.80E-03,+2.36235E+00
-15.62500E+00,-171.80E-03,+2.29321E+00
-15.59375E+00,-131.60E-03,+2.22406E+00
-15.56250E+00,-131.60E-03,+2.15492E+00
-15.53125E+00,-131.60E-03,+2.08577E+00
-15.50000E+00,-131.60E-03,+2.05120E+00
-15.46875E+00,-51.19E-03,+1.98205E+00
-15.43750E+00,-51.19E-03,+1.98205E+00
-15.40625E+00,-10.99E-03,+1.91291E+00
-15.37500E+00,-10.99E-03,+1.87833E+00
-15.34375E+00,+29.21E-03,+1.84376E+00
-15.31250E+00,+29.21E-03,+1.80919E+00
-15.28125E+00,+69.41E-03,+1.80919E+00
-15.25000E+00,+109.61E-03,+1.77461E+00
-15.21875E+00,+149.81E-03,+1.74004E+00
-15.18750E+00,+190.01E-03,+1.74004E+00
-15.15625E+00,+190.01E-03,+1.74004E+00
-15.12500E+00,+270.41E-03,+1.74004E+00
-15.09375E+00,+310.62E-03,+1.70547E+00
-15.06250E+00,+310.62E-03,+1.70547E+00
-15.03125E+00,+391.02E-03,+1.70547E+00
-15.00000E+00,+431.22E-03,+1.70547E+00
-14.96875E+00,+471.42E-03,+1.74004E+00
-14.93750E+00,+511.62E-03,+1.70547E+00
-14.90625E+00,+592.02E-03,+1.70547E+00
-14.87500E+00,+592.02E-03,+1.74004E+00
-14.84375E+00,+672.42E-03,+1.74004E+00
-14.81250E+00,+712.63E-03,+1.74004E+00
-14.78125E+00,+712.63E-03,+1.77461E+00
-14.75000E+00,+793.03E-03,+1.77461E+00
-14.71875E+00,+833.23E-03,+1.77461E+00
-14.68750E+00,+913.63E-03,+1.80919E+00
-14.65625E+00,+994.03E-03,+1.80919E+00
-14.62500E+00,+994.03E-03,+1.80919E+00
-14.59375E+00,+1.07443E+00,+1.87833E+00
-14.56250E+00,+1.15484E+00,+1.91291E+00
-14.53125E+00,+1.15484E+00,+1.94748E+00
-14.50000E+00,+1.19504E+00,+1.94748E+00
-14.46875E+00,+1.31564E+00,+1.98205E+00
-14.43750E+00,+1.31564E+00,+1.98205E+00
-14.40625E+00,+1.39604E+00,+2.01662E+00
-14.37500E+00,+1.47644E+00,+2.01662E+00
-14.34375E+00,+1.51665E+00,+2.08577E+00
-14.31250E+00,+1.55685E+00,+2.08577E+00
-14.28125E+00,+1.63725E+00,+2.12034E+00
-14.25000E+00,+1.71765E+00,+2.15492E+00
-14.21875E+00,+1.71765E+00,+2.18949E+00
-14.18750E+00,+1.79805E+00,+2.18949E+00
-14.15625E+00,+1.83825E+00,+2.22406E+00
-14.12500E+00,+1.87845E+00,+2.29321E+00
-14.09375E+00,+1.95886E+00,+2.32778E+00
-14.06250E+00,+1.99906E+00,+2.29321E+00
-14.03125E+00,+1.99906E+00,+2.36235E+00
-14.00000E+00,+2.07946E+00,+2.39693E+00
-13.96875E+00,+2.11966E+00,+2.39693E+00
-13.93750E+00,+2.11966E+00,+2.43150E+00
-13.90625E+00,+2.15986E+00,+2.46607E+00
-13.87500E+00,+2.15986E+00,+2.53522E+00
-13.84375E+00,+2.20006E+00,+2.53522E+00
-13.81250E+00,+2.24026E+00,+2.60436E+00
-13.78125E+00,+2.28046E+00,+2.60436E+00
-13.75000E+00,+2.28046E+00,+2.63894E+00
-13.71875E+00,+2.28046E+00,+2.63894E+00
-13.68750E+00,+2.28046E+00,+2.70808E+00
-13.65625E+00,+2.28046E+00,+2.70808E+00
-13.62500E+00,+2.28046E+00,+2.74265E+00
-13.59375E+00,+2.28046E+00,+2.77723E+00
-13.56250E+00,+2.24026E+00,+2.84637E+00
-13.53125E+00,+2.24026E+00,+2.84637E+00
-13.50000E+00,+2.20006E+00,+2.88095E+00
-13.46875E+00,+2.20006E+00,+2.88095E+00
-13.43750E+00,+2.15986E+00,+2.95009E+00
-13.40625E+00,+2.11966E+00,+2.95009E+00
-13.37500E+00,+2.07946E+00,+2.98466E+00
-13.34375E+00,+2.03926E+00,+3.01924E+00
-13.31250E+00,+1.99906E+00,+3.05381E+00
-13.28125E+00,+1.91866E+00,+3.05381E+00
-13.25000E+00,+1.83825E+00,+3.08838E+00
-13.21875E+00,+1.79805E+00,+3.12296E+00
-13.18750E+00,+1.71765E+00,+3.12296E+00
-13.15625E+00,+1.63725E+00,+3.15753E+00
-13.12500E+00,+1.55685E+00,+3.22667E+00
-13.09375E+00,+1.43624E+00,+3.22667E+00
-13.06250E+00,+1.35584E+00,+3.19210E+00
-13.03125E+00,+1.35584E+00,+3.22667E+00
-13.00000E+00,+1.23524E+00,+3.26125E+00
-12.96875E+00,+1.11464E+00,+3.22667E+00
-12.93750E+00,+1.07443E+00,+3.26125E+00
-12.90625E+00,+994.03E-03,+3.26125E+00
-12.87500E+00,+913.63E-03,+3.26125E+00
-12.84375E+00,+793.03E-03,+3.22667E+00
-12.81250E+00,+712.63E-03,+3.19210E+00
-12.78125E+00,+632.22E-03,+3.22667E+00
-12.75000E+00,+511.62E-03,+3.19210E+00
-12.71875E+00,+431.22E-03,+3.12296E+00
-12.68750E+00,+391.02E-03,+3.08838E+00
-12.65625E+00,+310.62E-03,+3.05381E+00
-12.62500E+00,+270.41E-03,+3.01924E+00
-12.59375E+00,+190.01E-03,+2.95009E+00
-12.56250E+00,+149.81E-03,+2.88095E+00
-12.53125E+00,+109.61E-03,+2.84637E+00
-12.50000E+00,+29.21E-03,+2.77723E+00
-12.46875E+00,+29.21E-03,+2.70808E+00
-12.43750E+00,-10.99E-03,+2.70808E+00
-12.40625E+00,-10.99E-03,+2.63894E+00
-12.37500E+00,-51.19E-03,+2.53522E+00
-12.34375E+00,-91.39E-03,+2.46607E+00
-12.31250E+00,-91.39E-03,+2.39693E+00
-12.28125E+00,-91.39E-03,+2.32778E+00
-12.25000E+00,-91.39E-03,+2.25863E+00
-12.21875E+00,-91.39E-03,+2.22406E+00
-12.18750E+00,-91.39E-03,+2.18949E+00
-12.15625E+00,-131.60E-03,+2.12034E+00
-12.12500E+00,-51.19E-03,+2.08577E+00
-12.09375E+00,-91.39E-03,+2.01662E+00
-12.06250E+00,-91.39E-03,+2.01662E+00
-12.03125E+00,-51.19E-03,+1.94748E+00
-12.00000E+00,-51.19E-03,+1.87833E+00
-11.96875E+00,-51.19E-03,+1.84376E+00
-11.93750E+00,-10.99E-03,+1.77461E+00
-11.90625E+00,+29.21E-03,+1.80919E+00
-11.87500E+00,+69.41E-03,+1.77461E+00
-11.84375E+00,+69.41E-03,+1.70547E+00
-11.81250E+00,+109.61E-03,+1.70547E+00
-11.78125E+00,+109.61E-03,+1.70547E+00
-11.75000E+00,+149.81E-03,+1.67090E+00
-11.71875E+00,+190.01E-03,+1.63632E+00
-11.68750E+00,+230.21E-03,+1.67090E+00
-11.65625E+00,+270.41E-03,+1.63632E+00
-11.62500E+00,+310.62E-03,+1.63632E+00
-11.59375E+00,+310.62E-03,+1.63632E+00
-11.56250E+00,+391.02E-03,+1.63632E+00
-11.53125E+00,+431.22E-03,+1.63632E+00
-11.50000E+00,+471.42E-03,+1.63632E+00
-11.46875E+00,+551.82E-03,+1.63632E+00
-11.43750E+00,+592.02E-03,+1.63632E+00
-11.40625E+00,+592.02E-03,+1.67090E+00
-11.37500E+00,+632.22E-03,+1.67090E+00
-11.34375E+00,+712.63E-03,+1.67090E+00
-11.31250E+00,+752.83E-03,+1.70547E+00
-11.28125E+00,+793.03E-03,+1.70547E+00
-11.25000E+00,+873.43E-03,+1.70547E+00
-11.21875E+00,+953.83E-03,+1.74004E+00
-11.18750E+00,+953.83E-03,+1.74004E+00
-11.15625E+00,+994.03E-03,+1.80919E+00
-11.12500E+00,+1.07443E+00,+1.80919E+00
-11.09375E+00,+1.11464E+00,+1.80919E+00
-11.06250E+00,+1.15484E+00,+1.84376E+00
-11.03125E+00,+1.27544E+00,+1.87833E+00
-11.00000E+00,+1.27544E+00,+1.87833E+00
-10.96875E+00,+1.35584E+00,+1.91291E+00
-10.93750E+00,+1.43624E+00,+1.91291E+00
-10.90625E+00,+1.47644E+00,+1.98205E+00
-10.87500E+00,+1.51665E+00,+1.98205E+00
-10.84375E+00,+1.59705E+00,+2.01662E+00
-10.81250E+00,+1.71765E+00,+2.05120E+00
-10.78125E+00,+1.71765E+00,+2.08577E+00
-10.75000E+00,+1.75785E+00,+2.12034E+00
-10.71875E+00,+1.87845E+00,+2.15492E+00
-10.68750E+00,+1.91866E+00,+2.18949E+00
-10.65625E+00,+1.95886E+00,+2.22406E+00
-10.62500E+00,+1.99906E+00,+2.22406E+00
-10.59375E+00,+2.03926E+00,+2.29321E+00
-10.56250E+00,+2.07946E+00,+2.25863E+00
-10.53125E+00,+2.15986E+00,+2.32778E+00
-10.50000E+00,+2.24026E+00,+2.36235E+00
-10.46875E+00,+2.28046E+00,+2.39693E+00
-10.43750E+00,+2.32067E+00,+2.39693E+00
-10.40625E+00,+2.32067E+00,+2.46607E+00
-10.37500E+00,+2.36087E+00,+2.50064E+00
-10.34375E+00,+2.40107E+00,+2.53522E+00
-10.31250E+00,+2.40107E+00,+2.56979E+00
-10.28125E+00,+2.48147E+00,+2.56979E+00
-10.25000E+00,+2.48147E+00,+2.56979E+00
-10.21875E+00,+2.52167E+00,+2.60436E+00
-10.18750E+00,+2.52167E+00,+2.67351E+00
-10.15625E+00,+2.52167E+00,+2.70808E+00
-10.12500E+00,+2.52167E+00,+2.74265E+00
-10.09375E+00,+2.52167E+00,+2.74265E+00
-10.06250E+00,+2.56187E+00,+2.77723E+00
-10.03125E+00,+2.48147E+00,+2.81180E+00
-10.00000E+00,+2.48147E+00,+2.84637E+00
-9.96875E+00,+2.48147E+00,+2.84637E+00
-9.93750E+00,+2.44127E+00,+2.88095E+00
-9.90625E+00,+2.44127E+00,+2.91552E+00
-9.87500E+00,+2.44127E+00,+2.95009E+00
-9.84375E+00,+2.36087E+00,+2.98466E+00
-9.81250E+00,+2.32067E+00,+3.01924E+00
-9.78125E+00,+2.28046E+00,+3.05381E+00
-9.75000E+00,+2.20006E+00,+3.08838E+00
-9.71875E+00,+2.20006E+00,+3.05381E+00
-9.68750E+00,+2.11966E+00,+3.12296E+00
-9.65625E+00,+2.03926E+00,+3.15753E+00
-9.62500E+00,+1.95886E+00,+3.19210E+00
-9.59375E+00,+1.87845E+00,+3.19210E+00
-9.56250E+00,+1.83825E+00,+3.22667E+00
-9.53125E+00,+1.79805E+00,+3.26125E+00
-9.50000E+00,+1.67745E+00,+3.26125E+00
-9.46875E+00,+1.55685E+00,+3.29582E+00
-9.43750E+00,+1.55685E+00,+3.29582E+00
-9.40625E+00,+1.39604E+00,+3.33039E+00
-9.37500E+00,+1.35584E+00,+3.33039E+00
-9.34375E+00,+1.23524E+00,+3.33039E+00
-9.31250E+00,+1.15484E+00,+3.36497E+00
-9.28125E+00,+1.11464E+00,+3.36497E+00
-9.25000E+00,+1.03423E+00,+3.36497E+00
-9.21875E+00,+873.43E-03,+3.36497E+00
-9.18750E+00,+833.23E-03,+3.33039E+00
-9.15625E+00,+752.83E-03,+3.29582E+00
-9.12500E+00,+672.42E-03,+3.29582E+00
-9.09375E+00,+592.02E-03,+3.26125E+00
-9.06250E+00,+551.82E-03,+3.26125E+00
-9.03125E+00,+471.42E-03,+3.19210E+00
-9.00000E+00,+431.22E-03,+3.19210E+00
-8.96875E+00,+350.82E-03,+3.12296E+00
-8.93750E+00,+310.62E-03,+3.05381E+00
-8.90625E+00,+270.41E-03,+3.01924E+00
-8.87500E+00,+230.21E-03,+3.01924E+00
-8.84375E+00,+190.01E-03,+2.95009E+00
-8.81250E+00,+149.81E-03,+2.84637E+00
-8.78125E+00,+149.81E-03,+2.81180E+00
-8.75000E+00,+109.61E-03,+2.77723E+00
-8.71875E+00,+109.61E-03,+2.70808E+00
-8.68750E+00,+69.41E-03,+2.63894E+00
-8.65625E+00,+109.61E-03,+2.60436E+00
-8.62500E+00,+69.41E-03,+2.53522E+00
-8.59375E+00,+69.41E-03,+2.53522E+00
-8.56250E+00,+69.41E-03,+2.43150E+00
-8.53125E+00,+69.41E-03,+2.39693E+00
-8.50000E+00,+69.41E-03,+2.32778E+00
-8.46875E+00,+109.61E-03,+2.29321E+00
-8.43750E+00,+109.61E-03,+2.29321E+00
-8.40625E+00,+109.61E-03,+2.22406E+00
-8.37500E+00,+190.01E-03,+2.22406E+00
-8.34375E+00,+149.81E-03,+2.18949E+00
-8.31250E+00,+190.01E-03,+2.15492E+00
-8.28125E+00,+190.01E-03,+2.12034E+00
-8.25000E+00,+230.21E-03,+2.12034E+00
-8.21875E+00,+270.41E-03,+2.08577E+00
-8.18750E+00,+310.62E-03,+2.05120E+00
-8.15625E+00,+350.82E-03,+2.05120E+00
-8.12500E+00,+391.02E-03,+2.05120E+00
-8.09375E+00,+391.02E-03,+2.05120E+00
-8.06250E+00,+471.42E-03,+2.05120E+00
-8.03125E+00,+511.62E-03,+2.05120E+00
-8.00000E+00,+511.62E-03,+2.01662E+00
-7.96875E+00,+551.82E-03,+2.01662E+00
-7.93750E+00,+632.22E-03,+2.05120E+00
-7.90625E+00,+672.42E-03,+2.05120E+00
-7.87500E+00,+712.63E-03,+2.05120E+00
-7.84375E+00,+752.83E-03,+2.08577E+00
-7.81250E+00,+752.83E-03,+2.05120E+00
-7.78125E+00,+833.23E-03,+2.08577E+00
-7.75000E+00,+873.43E-03,+2.08577E+00
-7.71875E+00,+994.03E-03,+2.12034E+00
-7.68750E+00,+1.03423E+00,+2.15492E+00
-7.65625E+00,+1.03423E+00,+2.15492E+00
-7.62500E+00,+1.11464E+00,+2.18949E+00
-7.59375E+00,+1.15484E+00,+2.18949E+00
-7.56250E+00,+1.19504E+00,+2.22406E+00
-7.53125E+00,+1.27544E+00,+2.25863E+00
-7.50000E+00,+1.31564E+00,+2.25863E+00
-7.46875E+00,+1.31564E+00,+2.29321E+00
-7.43750E+00,+1.39604E+00,+2.32778E+00
-7.40625E+00,+1.43624E+00,+2.32778E+00
-7.37500E+00,+1.51665E+00,+2.36235E+00
-7.34375E+00,+1.55685E+00,+2.36235E+00
-7.31250E+00,+1.63725E+00,+2.39693E+00
-7.28125E+00,+1.67745E+00,+2.46607E+00
-7.25000E+00,+1.71765E+00,+2.50064E+00
-7.21875E+00,+1.75785E+00,+2.53522E+00
-7.18750E+00,+1.79805E+00,+2.53522E+00
-7.15625E+00,+1.83825E+00,+2.56979E+00
-7.12500E+00,+1.83825E+00,+2.60436E+00
-7.09375E+00,+1.87845E+00,+2.63894E+00
-7.06250E+00,+1.91866E+00,+2.63894E+00
-7.03125E+00,+1.91866E+00,+2.63894E+00
-7.00000E+00,+1.99906E+00,+2.70808E+00
-6.96875E+00,+1.99906E+00,+2.74265E+00
-6.93750E+00,+2.03926E+00,+2.77723E+00
-6.90625E+00,+2.03926E+00,+2.81180E+00
-6.87500E+00,+2.03926E+00,+2.84637E+00
-6.84375E+00,+2.03926E+00,+2.88095E+00
-6.81250E+00,+2.03926E+00,+2.88095E+00
-6.78125E+00,+2.03926E+00,+2.95009E+00
-6.75000E+00,+1.99906E+00,+2.95009E+00
-6.71875E+00,+1.99906E+00,+2.98466E+00
-6.68750E+00,+1.99906E+00,+3.05381E+00
-6.65625E+00,+1.95886E+00,+3.05381E+00
-6.62500E+00,+1.95886E+00,+3.05381E+00
-6.59375E+00,+1.87845E+00,+3.08838E+00
-6.56250E+00,+1.87845E+00,+3.12296E+00
-6.53125E+00,+1.83825E+00,+3.15753E+00
-6.50000E+00,+1.75785E+00,+3.19210E+00
-6.46875E+00,+1.75785E+00,+3.15753E+00
-6.43750E+00,+1.67745E+00,+3.19210E+00
-6.40625E+00,+1.63725E+00,+3.22667E+00
-6.37500E+00,+1.55685E+00,+3.26125E+00
-6.34375E+00,+1.51665E+00,+3.26125E+00
-6.31250E+00,+1.39604E+00,+3.26125E+00
-6.28125E+00,+1.31564E+00,+3.26125E+00
-6.25000E+00,+1.23524E+00,+3.33039E+00
-6.21875E+00,+1.19504E+00,+3.29582E+00
-6.18750E+00,+1.07443E+00,+3.29582E+00
-6.15625E+00,+953.83E-03,+3.33039E+00
-6.12500E+00,+913.63E-03,+3.29582E+00
-6.09375E+00,+752.83E-03,+3.29582E+00
-6.06250E+00,+712.63E-03,+3.29582E+00
-6.03125E+00,+632.22E-03,+3.26125E+00
-6.00000E+00,+592.02E-03,+3.22667E+00
-5.96875E+00,+511.62E-03,+3.19210E+00
-5.93750E+00,+350.82E-03,+3.12296E+00
-5.90625E+00,+310.62E-03,+3.12296E+00
-5.87500E+00,+230.21E-03,+3.05381E+00
-5.84375E+00,+149.81E-03,+3.01924E+00
-5.81250E+00,+109.61E-03,+2.95009E+00
-5.78125E+00,+69.41E-03,+2.88095E+00
-5.75000E+00,+29.21E-03,+2.77723E+00
-5.71875E+00,-51.19E-03,+2.70808E+00
-5.68750E+00,-91.39E-03,+2.63894E+00
-5.65625E+00,-131.60E-03,+2.53522E+00
-5.62500E+00,-171.80E-03,+2.50064E+00
-5.59375E+00,-171.80E-03,+2.46607E+00
-5.56250E+00,-212.00E-03,+2.36235E+00
-5.53125E+00,-252.20E-03,+2.29321E+00
-5.50000E+00,-292.40E-03,+2.22406E+00
-5.46875E+00,-292.40E-03,+2.15492E+00
-5.43750E+00,-292.40E-03,+2.08577E+00
-5.40625E+00,-292.40E-03,+1.98205E+00
-5.37500E+00,-252.20E-03,+1.94748E+00
-5.34375E+00,-292.40E-03,+1.84376E+00
-5.31250E+00,-292.40E-03,+1.84376E+00
-5.28125E+00,-292.40E-03,+1.74004E+00
-5.25000E+00,-292.40E-03,+1.67090E+00
-5.21875E+00,-252.20E-03,+1.63632E+00
-5.18750E+00,-252.20E-03,+1.60175E+00
-5.15625E+00,-212.00E-03,+1.49803E+00
-5.12500E+00,-252.20E-03,+1.46346E+00
-5.09375E+00,-212.00E-03,+1.46346E+00
-5.06250E+00,-171.80E-03,+1.42889E+00
-5.03125E+00,-171.80E-03,+1.39431E+00
-5.00000E+00,-131.60E-03,+1.32517E+00
-4.96875E+00,-91.39E-03,+1.35974E+00
-4.93750E+00,-91.39E-03,+1.32517E+00
-4.90625E+00,-51.19E-03,+1.29059E+00
-4.87500E+00,-10.99E-03,+1.29059E+00
-4.84375E+00,-10.99E-03,+1.29059E+00
-4.81250E+00,+69.41E-03,+1.25602E+00
-4.78125E+00,+69.41E-03,+1.25602E+00
-4.75000E+00,+109.61E-03,+1.25602E+00
-4.71875E+00,+149.81E-03,+1.22145E+00
-4.68750E+00,+230.21E-03,+1.25602E+00
-4.65625E+00,+230.21E-03,+1.22145E+00
-4.62500E+00,+270.41E-03,+1.22145E+00
-4.59375E+00,+350.82E-03,+1.22145E+00
-4.56250E+00,+391.02E-03,+1.25602E+00
-4.53125E+00,+391.02E-03,+1.25602E+00
-4.50000E+00,+511.62E-03,+1.25602E+00
-4.46875E+00,+511.62E-03,+1.25602E+00
-4.43750E+00,+551.82E-03,+1.25602E+00
-4.40625E+00,+592.02E-03,+1.29059E+00
-4.37500E+00,+672.42E-03,+1.29059E+00
-4.34375E+00,+672.42E-03,+1.29059E+00
-4.31250E+00,+752.83E-03,+1.32517E+00
-4.28125E+00,+833.23E-03,+1.35974E+00
-4.25000E+00,+873.43E-03,+1.35974E+00
-4.21875E+00,+953.83E-03,+1.39431E+00
-4.18750E+00,+994.03E-03,+1.39431E+00
-4.15625E+00,+1.03423E+00,+1.42889E+00
-4.12500E+00,+1.15484E+00,+1.42889E+00
-4.09375E+00,+1.15484E+00,+1.46346E+00
-4.06250E+00,+1.23524E+00,+1.46346E+00
-4.03125E+00,+1.35584E+00,+1.53260E+00
-4.00000E+00,+1.39604E+00,+1.53260E+00
-3.96875E+00,+1.43624E+00,+1.53260E+00
-3.93750E+00,+1.51665E+00,+1.56718E+00
-3.90625E+00,+1.59705E+00,+1.63632E+00
-3.87500E+00,+1.71765E+00,+1.67090E+00
-3.84375E+00,+1.75785E+00,+1.63632E+00
-3.81250E+00,+1.83825E+00,+1.70547E+00
-3.78125E+00,+1.87845E+00,+1.70547E+00
-3.75000E+00,+1.99906E+00,+1.74004E+00
-3.71875E+00,+2.11966E+00,+1.77461E+00
-3.68750E+00,+2.15986E+00,+1.80919E+00
-3.65625E+00,+2.24026E+00,+1.80919E+00
-3.62500E+00,+2.32067E+00,+1.84376E+00
-3.59375E+00,+2.36087E+00,+1.87833E+00
-3.56250E+00,+2.44127E+00,+1.91291E+00
-3.53125E+00,+2.48147E+00,+1.94748E+00
-3.50000E+00,+2.60207E+00,+1.98205E+00
-3.46875E+00,+2.68247E+00,+2.05120E+00
-3.43750E+00,+2.72268E+00,+2.05120E+00
-3.40625E+00,+2.80308E+00,+2.08577E+00
-3.37500E+00,+2.88348E+00,+2.08577E+00
-3.34375E+00,+2.96388E+00,+2.12034E+00
-3.31250E+00,+3.00408E+00,+2.12034E+00
-3.28125E+00,+3.04428E+00,+2.15492E+00
-3.25000E+00,+3.12469E+00,+2.18949E+00
-3.21875E+00,+3.16489E+00,+2.18949E+00
-3.18750E+00,+3.16489E+00,+2.22406E+00
-3.15625E+00,+3.24529E+00,+2.25863E+00
-3.12500E+00,+3.28549E+00,+2.25863E+00
-3.09375E+00,+3.32569E+00,+2.32778E+00
-3.06250E+00,+3.28549E+00,+2.32778E+00
-3.03125E+00,+3.32569E+00,+2.36235E+00
-3.00000E+00,+3.36589E+00,+2.36235E+00
-2.96875E+00,+3.40609E+00,+2.36235E+00
-2.93750E+00,+3.36589E+00,+2.43150E+00
-2.90625E+00,+3.40609E+00,+2.43150E+00
-2.87500E+00,+3.36589E+00,+2.46607E+00
-2.84375E+00,+3.40609E+00,+2.46607E+00
-2.81250E+00,+3.40609E+00,+2.50064E+00
-2.78125E+00,+3.36589E+00,+2.53522E+00
-2.75000E+00,+3.32569E+00,+2.53522E+00
-2.71875E+00,+3.32569E+00,+2.53522E+00
-2.68750E+00,+3.32569E+00,+2.56979E+00
-2.65625E+00,+3.32569E+00,+2.60436E+00
-2.62500E+00,+3.24529E+00,+2.63894E+00
-2.59375E+00,+3.24529E+00,+2.67351E+00
-2.56250E+00,+3.24529E+00,+2.67351E+00
-2.53125E+00,+3.24529E+00,+2.70808E+00
-2.50000E+00,+3.16489E+00,+2.70808E+00
-2.46875E+00,+3.12469E+00,+2.74265E+00
-2.43750E+00,+3.12469E+00,+2.77723E+00
-2.40625E+00,+3.08448E+00,+2.77723E+00
-2.37500E+00,+3.04428E+00,+2.81180E+00
-2.34375E+00,+3.00408E+00,+2.84637E+00
-2.31250E+00,+3.00408E+00,+2.84637E+00
-2.28125E+00,+2.96388E+00,+2.88095E+00
-2.25000E+00,+2.92368E+00,+2.91552E+00
-2.21875E+00,+2.92368E+00,+2.95009E+00
-2.18750E+00,+2.84328E+00,+2.98466E+00
-2.15625E+00,+2.80308E+00,+2.98466E+00
-2.12500E+00,+2.80308E+00,+3.01924E+00
-2.09375E+00,+2.76288E+00,+3.05381E+00
-2.06250E+00,+2.72268E+00,+3.08838E+00
-2.03125E+00,+2.72268E+00,+3.12296E+00
-2.00000E+00,+2.72268E+00,+3.12296E+00
-1.96875E+00,+2.64227E+00,+3.15753E+00
-1.93750E+00,+2.64227E+00,+3.19210E+00
-1.90625E+00,+2.60207E+00,+3.19210E+00
-1.87500E+00,+2.60207E+00,+3.26125E+00
-1.84375E+00,+2.56187E+00,+3.26125E+00
-1.81250E+00,+2.56187E+00,+3.26125E+00
-1.78125E+00,+2.56187E+00,+3.29582E+00
-1.75000E+00,+2.52167E+00,+3.33039E+00
-1.71875E+00,+2.52167E+00,+3.33039E+00
-1.68750E+00,+2.52167E+00,+3.39954E+00
-1.65625E+00,+2.48147E+00,+3.39954E+00
-1.62500E+00,+2.48147E+00,+3.46868E+00
-1.59375E+00,+2.48147E+00,+3.46868E+00
-1.56250E+00,+2.52167E+00,+3.46868E+00
-1.53125E+00,+2.48147E+00,+3.50326E+00
-1.50000E+00,+2.48147E+00,+3.53783E+00
-1.46875E+00,+2.52167E+00,+3.57240E+00
-1.43750E+00,+2.52167E+00,+3.57240E+00
-1.40625E+00,+2.52167E+00,+3.60698E+00
-1.37500E+00,+2.56187E+00,+3.64155E+00
-1.34375E+00,+2.56187E+00,+3.64155E+00
-1.31250E+00,+2.60207E+00,+3.67612E+00
-1.28125E+00,+2.64227E+00,+3.71069E+00
-1.25000E+00,+2.68247E+00,+3.71069E+00
-1.21875E+00,+2.68247E+00,+3.74527E+00
-1.18750E+00,+2.76288E+00,+3.74527E+00
-1.15625E+00,+2.72268E+00,+3.81441E+00
-1.12500E+00,+2.80308E+00,+3.77984E+00
-1.09375E+00,+2.84328E+00,+3.84899E+00
-1.06250E+00,+2.88348E+00,+3.84899E+00
-1.03125E+00,+2.88348E+00,+3.88356E+00
-1.00000E+00,+2.92368E+00,+3.88356E+00
-968.75E-03,+2.96388E+00,+3.91813E+00
-937.50E-03,+3.00408E+00,+3.91813E+00
-906.25E-03,+3.08448E+00,+3.91813E+00
-875.00E-03,+3.08448E+00,+3.95270E+00
-843.75E-03,+3.12469E+00,+3.95270E+00
-812.50E-03,+3.20509E+00,+3.98728E+00
-781.25E-03,+3.20509E+00,+3.98728E+00
-750.00E-03,+3.20509E+00,+4.02185E+00
-718.75E-03,+3.24529E+00,+3.98728E+00
-687.50E-03,+3.32569E+00,+4.02185E+00
-656.25E-03,+3.32569E+00,+4.05642E+00
-625.00E-03,+3.32569E+00,+4.05642E+00
-593.75E-03,+3.36589E+00,+4.05642E+00
-562.50E-03,+3.40609E+00,+4.09100E+00
-531.25E-03,+3.40609E+00,+4.09100E+00
-500.00E-03,+3.44629E+00,+4.12557E+00
-468.75E-03,+3.40609E+00,+4.12557E+00
-437.50E-03,+3.40609E+00,+4.12557E+00
-406.25E-03,+3.44629E+00,+4.12557E+00
-375.00E-03,+3.40609E+00,+4.12557E+00
-343.75E-03,+3.44629E+00,+4.16014E+00
-312.50E-03,+3.40609E+00,+4.16014E+00
-281.25E-03,+3.44629E+00,+4.16014E+00
-250.00E-03,+3.40609E+00,+4.19471E+00
-218.75E-03,+3.40609E+00,+4.19471E+00
-187.50E-03,+3.40609E+00,+4.19471E+00
-156.25E-03,+3.40609E+00,+4.19471E+00
-125.00E-03,+3.36589E+00,+4.16014E+00
-93.75E-03,+3.32569E+00,+4.22929E+00
-62.50E-03,+3.32569E+00,+4.22929E+00
-31.25E-03,+3.24529E+00,+4.22929E+00


==> Data/gamma_0_run2.csv <==
x-axis,1,2
second,Volt,Volt
-200.00000E+00,-424.25E-03,+2.27317E+00
-199.96875E+00,-384.05E-03,+2.19116E+00
-199.93750E+00,-424.25E-03,+2.10915E+00
-199.90625E+00,-424.25E-03,+2.02714E+00
-199.87500E+00,-424.25E-03,+1.94513E+00
-199.84375E+00,-424.25E-03,+1.91780E+00
-199.81250E+00,-424.25E-03,+1.78111E+00
-199.78125E+00,-424.25E-03,+1.75378E+00
-199.75000E+00,-384.05E-03,+1.64443E+00
-199.71875E+00,-384.05E-03,+1.58976E+00
-199.68750E+00,-384.05E-03,+1.56242E+00
-199.65625E+00,-384.05E-03,+1.48041E+00
-199.62500E+00,-343.84E-03,+1.42574E+00
-199.59375E+00,-343.84E-03,+1.37106E+00
-199.56250E+00,-303.64E-03,+1.31639E+00
-199.53125E+00,-303.64E-03,+1.26172E+00
-199.50000E+00,-303.64E-03,+1.26172E+00
-199.46875E+00,-263.44E-03,+1.23438E+00
-199.43750E+00,-223.24E-03,+1.20704E+00
-199.40625E+00,-223.24E-03,+1.15237E+00
-199.37500E+00,-142.84E-03,+1.15237E+00
-199.34375E+00,-142.84E-03,+1.12503E+00
-199.31250E+00,-102.64E-03,+1.09770E+00
-199.28125E+00,-62.44E-03,+1.09770E+00
-199.25000E+00,-62.44E-03,+1.09770E+00
-199.21875E+00,-22.24E-03,+1.07036E+00
-199.18750E+00,+17.96E-03,+1.07036E+00
-199.15625E+00,+17.96E-03,+1.07036E+00
-199.12500E+00,+98.37E-03,+1.07036E+00
-199.09375E+00,+138.57E-03,+1.07036E+00
-199.06250E+00,+178.77E-03,+1.07036E+00
-199.03125E+00,+259.17E-03,+1.04302E+00
-199.00000E+00,+299.37E-03,+1.07036E+00
-198.96875E+00,+299.37E-03,+1.04302E+00
-198.93750E+00,+379.77E-03,+1.07036E+00
-198.90625E+00,+379.77E-03,+1.09770E+00
-198.87500E+00,+460.18E-03,+1.09770E+00
-198.84375E+00,+540.58E-03,+1.09770E+00
-198.81250E+00,+540.58E-03,+1.15237E+00
-198.78125E+00,+620.98E-03,+1.12503E+00
-198.75000E+00,+701.38E-03,+1.15237E+00
-198.71875E+00,+701.38E-03,+1.15237E+00
-198.68750E+00,+781.78E-03,+1.20704E+00
-198.65625E+00,+862.19E-03,+1.23438E+00
-198.62500E+00,+902.39E-03,+1.20704E+00
-198.59375E+00,+942.59E-03,+1.26172E+00
-198.56250E+00,+1.02299E+00,+1.26172E+00
-198.53125E+00,+1.06319E+00,+1.28905E+00
-198.50000E+00,+1.14359E+00,+1.31639E+00
-198.46875E+00,+1.22399E+00,+1.34373E+00
-198.43750E+00,+1.26420E+00,+1.34373E+00
-198.40625E+00,+1.34460E+00,+1.37106E+00
-198.37500E+00,+1.42500E+00,+1.39840E+00
-198.34375E+00,+1.50540E+00,+1.42574E+00
-198.31250E+00,+1.58580E+00,+1.45307E+00
-198.28125E+00,+1.62600E+00,+1.50775E+00
-198.25000E+00,+1.74661E+00,+1.50775E+00
-198.21875E+00,+1.82701E+00,+1.56242E+00
-198.18750E+00,+1.90741E+00,+1.58976E+00
-198.15625E+00,+1.94761E+00,+1.61709E+00
-198.12500E+00,+2.06822E+00,+1.61709E+00
-198.09375E+00,+2.14862E+00,+1.64443E+00
-198.06250E+00,+2.22902E+00,+1.67177E+00
-198.03125E+00,+2.30942E+00,+1.69910E+00
-198.00000E+00,+2.38982E+00,+1.72644E+00
-197.96875E+00,+2.51043E+00,+1.75378E+00
-197.93750E+00,+2.55063E+00,+1.80845E+00
-197.90625E+00,+2.63103E+00,+1.83579E+00
-197.87500E+00,+2.71143E+00,+1.86312E+00
-197.84375E+00,+2.83204E+00,+1.86312E+00
-197.81250E+00,+2.91244E+00,+1.91780E+00
-197.78125E+00,+2.99284E+00,+1.94513E+00
-197.75000E+00,+2.99284E+00,+1.94513E+00
-197.71875E+00,+3.07324E+00,+1.97247E+00
-197.68750E+00,+3.15364E+00,+1.99981E+00
-197.65625E+00,+3.19384E+00,+2.02714E+00
-197.62500E+00,+3.27425E+00,+2.05448E+00
-197.59375E+00,+3.31445E+00,+2.05448E+00
-197.56250E+00,+3.39485E+00,+2.08182E+00
-197.53125E+00,+3.39485E+00,+2.13649E+00
-197.50000E+00,+3.43505E+00,+2.13649E+00
-197.46875E+00,+3.51545E+00,+2.19116E+00
-197.43750E+00,+3.47525E+00,+2.19116E+00
-197.40625E+00,+3.51545E+00,+2.21850E+00
-197.37500E+00,+3.51545E+00,+2.21850E+00
-197.34375E+00,+3.51545E+00,+2.27317E+00
-197.31250E+00,+3.55565E+00,+2.24584E+00
-197.28125E+00,+3.55565E+00,+2.27317E+00
-197.25000E+00,+3.55565E+00,+2.32785E+00
-197.21875E+00,+3.55565E+00,+2.32785E+00
-197.18750E+00,+3.59585E+00,+2.35518E+00
-197.15625E+00,+3.55565E+00,+2.35518E+00
-197.12500E+00,+3.55565E+00,+2.38252E+00
-197.09375E+00,+3.55565E+00,+2.40986E+00
-197.06250E+00,+3.51545E+00,+2.43719E+00
-197.03125E+00,+3.51545E+00,+2.43719E+00
-197.00000E+00,+3.47525E+00,+2.46453E+00
-196.96875E+00,+3.43505E+00,+2.49187E+00
-196.93750E+00,+3.43505E+00,+2.49187E+00
-196.90625E+00,+3.43505E+00,+2.51920E+00
-196.87500E+00,+3.39485E+00,+2.54654E+00
-196.84375E+00,+3.35465E+00,+2.57388E+00
-196.81250E+00,+3.35465E+00,+2.60121E+00
-196.78125E+00,+3.35465E+00,+2.62855E+00
-196.75000E+00,+3.31445E+00,+2.65589E+00
-196.71875E+00,+3.31445E+00,+2.65589E+00
-196.68750E+00,+3.27425E+00,+2.65589E+00
-196.65625E+00,+3.27425E+00,+2.71056E+00
-196.62500E+00,+3.23405E+00,+2.73790E+00
-196.59375E+00,+3.23405E+00,+2.76523E+00
-196.56250E+00,+3.19384E+00,+2.76523E+00
-196.53125E+00,+3.19384E+00,+2.76523E+00
-196.50000E+00,+3.15364E+00,+2.81991E+00
-196.46875E+00,+3.15364E+00,+2.87458E+00
-196.43750E+00,+3.11344E+00,+2.87458E+00
-196.40625E+00,+3.11344E+00,+2.90192E+00
-196.37500E+00,+3.11344E+00,+2.92925E+00
-196.34375E+00,+3.11344E+00,+2.95659E+00
-196.31250E+00,+3.07324E+00,+2.95659E+00
-196.28125E+00,+3.07324E+00,+2.98393E+00
-196.25000E+00,+3.07324E+00,+3.03860E+00
-196.21875E+00,+3.07324E+00,+3.06594E+00
-196.18750E+00,+3.07324E+00,+3.03860E+00
-196.15625E+00,+3.07324E+00,+3.09327E+00
-196.12500E+00,+3.07324E+00,+3.12061E+00
-196.09375E+00,+3.07324E+00,+3.14795E+00
-196.06250E+00,+3.07324E+00,+3.17528E+00
-196.03125E+00,+3.07324E+00,+3.20262E+00
-196.00000E+00,+3.11344E+00,+3.22996E+00
-195.96875E+00,+3.15364E+00,+3.25729E+00
-195.93750E+00,+3.15364E+00,+3.25729E+00
-195.90625E+00,+3.15364E+00,+3.28463E+00
-195.87500E+00,+3.19384E+00,+3.31197E+00
-195.84375E+00,+3.27425E+00,+3.33930E+00
-195.81250E+00,+3.23405E+00,+3.33930E+00
-195.78125E+00,+3.31445E+00,+3.36664E+00
-195.75000E+00,+3.31445E+00,+3.36664E+00
-195.71875E+00,+3.35465E+00,+3.42131E+00
-195.68750E+00,+3.39485E+00,+3.42131E+00
-195.65625E+00,+3.43505E+00,+3.44865E+00
-195.62500E+00,+3.43505E+00,+3.47599E+00
-195.59375E+00,+3.47525E+00,+3.44865E+00
-195.56250E+00,+3.51545E+00,+3.47599E+00
-195.53125E+00,+3.55565E+00,+3.53066E+00
-195.50000E+00,+3.59585E+00,+3.50332E+00
-195.46875E+00,+3.63606E+00,+3.50332E+00
-195.43750E+00,+3.63606E+00,+3.53066E+00
-195.40625E+00,+3.67626E+00,+3.55800E+00
-195.37500E+00,+3.67626E+00,+3.58533E+00
-195.34375E+00,+3.71646E+00,+3.58533E+00
-195.31250E+00,+3.75666E+00,+3.58533E+00
-195.28125E+00,+3.79686E+00,+3.61267E+00
-195.25000E+00,+3.79686E+00,+3.61267E+00
-195.21875E+00,+3.83706E+00,+3.61267E+00
-195.18750E+00,+3.87726E+00,+3.64001E+00
-195.15625E+00,+3.87726E+00,+3.61267E+00
-195.12500E+00,+3.87726E+00,+3.64001E+00
-195.09375E+00,+3.91746E+00,+3.64001E+00
-195.06250E+00,+3.91746E+00,+3.64001E+00
-195.03125E+00,+3.91746E+00,+3.66734E+00
-195.00000E+00,+3.91746E+00,+3.64001E+00
-194.96875E+00,+3.95766E+00,+3.66734E+00
-194.93750E+00,+3.91746E+00,+3.69468E+00
-194.90625E+00,+3.95766E+00,+3.66734E+00
-194.87500E+00,+3.95766E+00,+3.69468E+00
-194.84375E+00,+3.91746E+00,+3.69468E+00
-194.81250E+00,+3.95766E+00,+3.69468E+00
-194.78125E+00,+3.95766E+00,+3.66734E+00
-194.75000E+00,+3.91746E+00,+3.69468E+00
-194.71875E+00,+3.91746E+00,+3.69468E+00
-194.68750E+00,+3.91746E+00,+3.72202E+00
-194.65625E+00,+3.87726E+00,+3.72202E+00
-194.62500E+00,+3.87726E+00,+3.72202E+00
-194.59375E+00,+3.87726E+00,+3.72202E+00
-194.56250E+00,+3.87726E+00,+3.74935E+00
-194.53125E+00,+3.79686E+00,+3.74935E+00
-194.50000E+00,+3.83706E+00,+3.74935E+00
-194.46875E+00,+3.79686E+00,+3.74935E+00
-194.43750E+00,+3.75666E+00,+3.74935E+00
-194.40625E+00,+3.71646E+00,+3.77669E+00
-194.37500E+00,+3.71646E+00,+3.77669E+00
-194.34375E+00,+3.67626E+00,+3.77669E+00
-194.31250E+00,+3.59585E+00,+3.80403E+00
-194.28125E+00,+3.59585E+00,+3.80403E+00
-194.25000E+00,+3.51545E+00,+3.80403E+00
-194.21875E+00,+3.51545E+00,+3.83136E+00
-194.18750E+00,+3.47525E+00,+3.83136E+00
-194.15625E+00,+3.39485E+00,+3.85870E+00
-194.12500E+00,+3.35465E+00,+3.88604E+00
-194.09375E+00,+3.35465E+00,+3.88604E+00
-194.06250E+00,+3.31445E+00,+3.91337E+00
-194.03125E+00,+3.19384E+00,+3.91337E+00
-194.00000E+00,+3.19384E+00,+3.94071E+00
-193.96875E+00,+3.07324E+00,+3.94071E+00
-193.93750E+00,+3.03304E+00,+3.96805E+00
-193.90625E+00,+2.99284E+00,+3.99538E+00
-193.87500E+00,+2.91244E+00,+4.02272E+00
-193.84375E+00,+2.83204E+00,+4.02272E+00
-193.81250E+00,+2.79183E+00,+4.05006E+00
-193.78125E+00,+2.67123E+00,+4.07739E+00
-193.75000E+00,+2.63103E+00,+4.07739E+00
-193.71875E+00,+2.55063E+00,+4.07739E+00
-193.68750E+00,+2.47023E+00,+4.13207E+00
-193.65625E+00,+2.38982E+00,+4.13207E+00
-193.62500E+00,+2.26922E+00,+4.15940E+00
-193.59375E+00,+2.14862E+00,+4.21408E+00
-193.56250E+00,+2.10842E+00,+4.18674E+00
-193.53125E+00,+1.98781E+00,+4.21408E+00
-193.50000E+00,+1.90741E+00,+4.21408E+00
-193.46875E+00,+1.82701E+00,+4.21408E+00
-193.43750E+00,+1.70641E+00,+4.24141E+00
-193.40625E+00,+1.58580E+00,+4.24141E+00
-193.37500E+00,+1.54560E+00,+4.24141E+00
-193.34375E+00,+1.42500E+00,+4.24141E+00
-193.31250E+00,+1.30440E+00,+4.24141E+00
-193.28125E+00,+1.22399E+00,+4.21408E+00
-193.25000E+00,+1.10339E+00,+4.21408E+00
-193.21875E+00,+1.02299E+00,+4.15940E+00
-193.18750E+00,+902.39E-03,+4.15940E+00
-193.15625E+00,+781.78E-03,+4.13207E+00
-193.12500E+00,+741.58E-03,+4.07739E+00
-193.09375E+00,+661.18E-03,+4.02272E+00
-193.06250E+00,+620.98E-03,+3.99538E+00
-193.03125E+00,+540.58E-03,+3.88604E+00
-193.00000E+00,+419.97E-03,+3.83136E+00
-192.96875E+00,+379.77E-03,+3.80403E+00
-192.93750E+00,+299.37E-03,+3.69468E+00
-192.90625E+00,+218.97E-03,+3.64001E+00
-192.87500E+00,+218.97E-03,+3.61267E+00
-192.84375E+00,+178.77E-03,+3.50332E+00
-192.81250E+00,+98.37E-03,+3.44865E+00
-192.78125E+00,+98.37E-03,+3.39398E+00
-192.75000E+00,+98.37E-03,+3.33930E+00
-192.71875E+00,+58.17E-03,+3.20262E+00
-192.68750E+00,+58.17E-03,+3.12061E+00
-192.65625E+00,+17.96E-03,+3.09327E+00
-192.62500E+00,+17.96E-03,+3.03860E+00
-192.59375E+00,+17.96E-03,+2.95659E+00
-192.56250E+00,+17.96E-03,+2.92925E+00
-192.53125E+00,+17.96E-03,+2.79257E+00
-192.50000E+00,+17.96E-03,+2.76523E+00
-192.46875E+00,+17.96E-03,+2.71056E+00
-192.43750E+00,-22.24E-03,+2.60121E+00
-192.40625E+00,+17.96E-03,+2.54654E+00
-192.37500E+00,+58.17E-03,+2.51920E+00
-192.34375E+00,+58.17E-03,+2.49187E+00
-192.31250E+00,+98.37E-03,+2.43719E+00
-192.28125E+00,+138.57E-03,+2.40986E+00
-192.25000E+00,+138.57E-03,+2.35518E+00
-192.21875E+00,+178.77E-03,+2.32785E+00
-192.18750E+00,+218.97E-03,+2.30051E+00
-192.15625E+00,+178.77E-03,+2.27317E+00
-192.12500E+00,+218.97E-03,+2.24584E+00
-192.09375E+00,+299.37E-03,+2.21850E+00
-192.06250E+00,+299.37E-03,+2.21850E+00
-192.03125E+00,+339.57E-03,+2.19116E+00
-192.00000E+00,+419.97E-03,+2.19116E+00
-191.96875E+00,+460.18E-03,+2.16383E+00
-191.93750E+00,+460.18E-03,+2.16383E+00
-191.90625E+00,+540.58E-03,+2.16383E+00
-191.87500E+00,+580.78E-03,+2.16383E+00
-191.84375E+00,+620.98E-03,+2.16383E+00
-191.81250E+00,+620.98E-03,+2.19116E+00
-191.78125E+00,+701.38E-03,+2.19116E+00
-191.75000E+00,+741.58E-03,+2.19116E+00
-191.71875E+00,+781.78E-03,+2.19116E+00
-191.68750E+00,+862.19E-03,+2.21850E+00
-191.65625E+00,+902.39E-03,+2.21850E+00
-191.62500E+00,+902.39E-03,+2.24584E+00
-191.59375E+00,+982.79E-03,+2.24584E+00
-191.56250E+00,+982.79E-03,+2.27317E+00
-191.53125E+00,+1.10339E+00,+2.27317E+00
-191.50000E+00,+1.14359E+00,+2.32785E+00
-191.46875E+00,+1.18379E+00,+2.32785E+00
-191.43750E+00,+1.26420E+00,+2.35518E+00
-191.40625E+00,+1.22399E+00,+2.38252E+00
-191.37500E+00,+1.34460E+00,+2.40986E+00
-191.34375E+00,+1.30440E+00,+2.43719E+00
-191.31250E+00,+1.38480E+00,+2.46453E+00
-191.28125E+00,+1.42500E+00,+2.49187E+00
-191.25000E+00,+1.46520E+00,+2.51920E+00
-191.21875E+00,+1.50540E+00,+2.51920E+00
-191.18750E+00,+1.54560E+00,+2.54654E+00
-191.15625E+00,+1.58580E+00,+2.54654E+00
-191.12500E+00,+1.58580E+00,+2.60121E+00
-191.09375E+00,+1.66621E+00,+2.62855E+00
-191.06250E+00,+1.66621E+00,+2.65589E+00
-191.03125E+00,+1.70641E+00,+2.68322E+00
-191.00000E+00,+1.70641E+00,+2.71056E+00
-190.96875E+00,+1.74661E+00,+2.76523E+00
-190.93750E+00,+1.78681E+00,+2.79257E+00
-190.90625E+00,+1.78681E+00,+2.81991E+00
-190.87500E+00,+1.78681E+00,+2.84724E+00
-190.84375E+00,+1.78681E+00,+2.87458E+00
-190.81250E+00,+1.78681E+00,+2.90192E+00
-190.78125E+00,+1.78681E+00,+2.92925E+00
-190.75000E+00,+1.74661E+00,+2.95659E+00
-190.71875E+00,+1.74661E+00,+2.98393E+00
-190.68750E+00,+1.74661E+00,+3.01126E+00
-190.65625E+00,+1.74661E+00,+3.03860E+00
-190.62500E+00,+1.66621E+00,+3.06594E+00
-190.59375E+00,+1.66621E+00,+3.09327E+00
-190.56250E+00,+1.62600E+00,+3.12061E+00
-190.53125E+00,+1.54560E+00,+3.14795E+00
-190.50000E+00,+1.50540E+00,+3.14795E+00
-190.46875E+00,+1.46520E+00,+3.17528E+00
-190.43750E+00,+1.42500E+00,+3.20262E+00
-190.40625E+00,+1.34460E+00,+3.22996E+00
-190.37500E+00,+1.26420E+00,+3.22996E+00
-190.34375E+00,+1.26420E+00,+3.22996E+00
-190.31250E+00,+1.14359E+00,+3.25729E+00
-190.28125E+00,+1.02299E+00,+3.25729E+00
-190.25000E+00,+982.79E-03,+3.25729E+00
-190.21875E+00,+902.39E-03,+3.25729E+00
-190.18750E+00,+781.78E-03,+3.22996E+00
-190.15625E+00,+781.78E-03,+3.22996E+00
-190.12500E+00,+620.98E-03,+3.20262E+00
-190.09375E+00,+580.78E-03,+3.17528E+00
-190.06250E+00,+500.38E-03,+3.14795E+00
-190.03125E+00,+419.97E-03,+3.09327E+00
-190.00000E+00,+339.57E-03,+3.06594E+00
-189.96875E+00,+259.17E-03,+3.01126E+00
-189.93750E+00,+178.77E-03,+2.95659E+00
-189.90625E+00,+98.37E-03,+2.90192E+00
-189.87500E+00,+58.17E-03,+2.84724E+00
-189.84375E+00,+17.96E-03,+2.79257E+00
-189.81250E+00,-62.44E-03,+2.68322E+00
-189.78125E+00,-142.84E-03,+2.62855E+00
-189.75000E+00,-142.84E-03,+2.57388E+00
-189.71875E+00,-223.24E-03,+2.46453E+00
-189.68750E+00,-263.44E-03,+2.38252E+00
-189.65625E+00,-263.44E-03,+2.32785E+00
-189.62500E+00,-303.64E-03,+2.27317E+00
-189.59375E+00,-303.64E-03,+2.19116E+00
-189.56250E+00,-303.64E-03,+2.10915E+00
-189.53125E+00,-343.84E-03,+2.05448E+00
-189.50000E+00,-384.05E-03,+1.91780E+00
-189.46875E+00,-384.05E-03,+1.86312E+00
-189.43750E+00,-384.05E-03,+1.83579E+00
-189.40625E+00,-384.05E-03,+1.75378E+00
-189.37500E+00,-384.05E-03,+1.67177E+00
-189.34375E+00,-384.05E-03,+1.58976E+00
-189.31250E+00,-424.25E-03,+1.53508E+00
-189.28125E+00,-424.25E-03,+1.50775E+00
-189.25000E+00,-384.05E-03,+1.42574E+00
-189.21875E+00,-343.84E-03,+1.37106E+00
-189.18750E+00,-384.05E-03,+1.31639E+00
-189.15625E+00,-343.84E-03,+1.28905E+00
-189.12500E+00,-303.64E-03,+1.26172E+00
-189.09375E+00,-303.64E-03,+1.23438E+00
-189.06250E+00,-303.64E-03,+1.17971E+00
-189.03125E+00,-303.64E-03,+1.09770E+00
-189.00000E+00,-263.44E-03,+1.12503E+00
-188.96875E+00,-223.24E-03,+1.07036E+00
-188.93750E+00,-223.24E-03,+1.07036E+00
-188.90625E+00,-183.04E-03,+1.07036E+00
-188.87500E+00,-142.84E-03,+1.04302E+00
-188.84375E+00,-142.84E-03,+1.01569E+00
-188.81250E+00,-102.64E-03,+988.35E-03
-188.78125E+00,-22.24E-03,+1.01569E+00
-188.75000E+00,-22.24E-03,+961.01E-03
-188.71875E+00,+17.96E-03,+988.35E-03
-188.68750E+00,+17.96E-03,+961.01E-03
-188.65625E+00,+98.37E-03,+988.35E-03
-188.62500E+00,+138.57E-03,+988.35E-03
-188.59375E+00,+178.77E-03,+961.01E-03
-188.56250E+00,+178.77E-03,+988.35E-03
-188.53125E+00,+259.17E-03,+988.35E-03
-188.50000E+00,+259.17E-03,+988.35E-03
-188.46875E+00,+379.77E-03,+988.35E-03
-188.43750E+00,+379.77E-03,+1.01569E+00
-188.40625E+00,+460.18E-03,+1.01569E+00
-188.37500E+00,+540.58E-03,+1.01569E+00
-188.34375E+00,+580.78E-03,+1.07036E+00
-188.31250E+00,+620.98E-03,+1.07036E+00
-188.28125E+00,+661.18E-03,+1.09770E+00
-188.25000E+00,+781.78E-03,+1.07036E+00
-188.21875E+00,+741.58E-03,+1.09770E+00
-188.18750E+00,+862.19E-03,+1.12503E+00
-188.15625E+00,+902.39E-03,+1.15237E+00
-188.12500E+00,+982.79E-03,+1.15237E+00
-188.09375E+00,+1.02299E+00,+1.17971E+00
-188.06250E+00,+1.10339E+00,+1.17971E+00
-188.03125E+00,+1.18379E+00,+1.20704E+00
-188.00000E+00,+1.22399E+00,+1.26172E+00
-187.96875E+00,+1.30440E+00,+1.26172E+00
-187.93750E+00,+1.34460E+00,+1.28905E+00
-187.90625E+00,+1.46520E+00,+1.31639E+00
-187.87500E+00,+1.50540E+00,+1.34373E+00
-187.84375E+00,+1.58580E+00,+1.37106E+00
-187.81250E+00,+1.70641E+00,+1.39840E+00
-187.78125E+00,+1.74661E+00,+1.42574E+00
-187.75000E+00,+1.86721E+00,+1.45307E+00
-187.71875E+00,+1.90741E+00,+1.45307E+00
-187.68750E+00,+2.02802E+00,+1.50775E+00
-187.65625E+00,+2.14862E+00,+1.53508E+00
-187.62500E+00,+2.18882E+00,+1.58976E+00
-187.59375E+00,+2.30942E+00,+1.61709E+00
-187.56250E+00,+2.43003E+00,+1.58976E+00
-187.53125E+00,+2.51043E+00,+1.64443E+00
-187.50000E+00,+2.59083E+00,+1.69910E+00
-187.46875E+00,+2.67123E+00,+1.69910E+00
-187.43750E+00,+2.75163E+00,+1.72644E+00
-187.40625E+00,+2.87224E+00,+1.75378E+00
-187.37500E+00,+2.95264E+00,+1.78111E+00
-187.34375E+00,+3.03304E+00,+1.80845E+00
-187.31250E+00,+3.07324E+00,+1.83579E+00
-187.28125E+00,+3.19384E+00,+1.86312E+00
-187.25000E+00,+3.19384E+00,+1.89046E+00
-187.21875E+00,+3.31445E+00,+1.91780E+00
-187.18750E+00,+3.43505E+00,+1.89046E+00
-187.15625E+00,+3.47525E+00,+1.94513E+00
-187.12500E+00,+3.47525E+00,+1.94513E+00
-187.09375E+00,+3.59585E+00,+1.97247E+00
-187.06250E+00,+3.63606E+00,+2.02714E+00
-187.03125E+00,+3.59585E+00,+2.05448E+00
-187.00000E+00,+3.67626E+00,+2.05448E+00
-186.96875E+00,+3.67626E+00,+2.05448E+00
-186.93750E+00,+3.71646E+00,+2.08182E+00
-186.90625E+00,+3.71646E+00,+2.10915E+00
-186.87500E+00,+3.79686E+00,+2.10915E+00
-186.84375E+00,+3.79686E+00,+2.13649E+00
-186.81250E+00,+3.79686E+00,+2.16383E+00
-186.78125E+00,+3.79686E+00,+2.19116E+00
-186.75000E+00,+3.79686E+00,+2.19116E+00
-186.71875E+00,+3.75666E+00,+2.21850E+00
-186.68750E+00,+3.79686E+00,+2.21850E+00
-186.65625E+00,+3.75666E+00,+2.24584E+00
-186.62500E+00,+3.75666E+00,+2.27317E+00
-186.59375E+00,+3.71646E+00,+2.27317E+00
-186.56250E+00,+3.75666E+00,+2.30051E+00
-186.53125E+00,+3.71646E+00,+2.30051E+00
-186.50000E+00,+3.67626E+00,+2.32785E+00
-186.46875E+00,+3.67626E+00,+2.32785E+00
-186.43750E+00,+3.63606E+00,+2.35518E+00
-186.40625E+00,+3.63606E+00,+2.38252E+00
-186.37500E+00,+3.63606E+00,+2.40986E+00
-186.34375E+00,+3.59585E+00,+2.40986E+00
-186.31250E+00,+3.55565E+00,+2.43719E+00
-186.28125E+00,+3.55565E+00,+2.46453E+00
-186.25000E+00,+3.51545E+00,+2.46453E+00
-186.21875E+00,+3.51545E+00,+2.49187E+00
-186.18750E+00,+3.51545E+00,+2.51920E+00
-186.15625E+00,+3.47525E+00,+2.51920E+00
-186.12500E+00,+3.47525E+00,+2.57388E+00
-186.09375E+00,+3.43505E+00,+2.60121E+00
-186.06250E+00,+3.43505E+00,+2.60121E+00
-186.03125E+00,+3.43505E+00,+2.60121E+00
-186.00000E+00,+3.43505E+00,+2.65589E+00
-185.96875E+00,+3.43505E+00,+2.68322E+00
-185.93750E+00,+3.43505E+00,+2.71056E+00
-185.90625E+00,+3.39485E+00,+2.71056E+00
-185.87500E+00,+3.43505E+00,+2.73790E+00
-185.84375E+00,+3.43505E+00,+2.76523E+00
-185.81250E+00,+3.43505E+00,+2.76523E+00
-185.78125E+00,+3.39485E+00,+2.79257E+00
-185.75000E+00,+3.39485E+00,+2.79257E+00
-185.71875E+00,+3.43505E+00,+2.84724E+00
-185.68750E+00,+3.43505E+00,+2.84724E+00
-185.65625E+00,+3.43505E+00,+2.87458E+00
-185.62500E+00,+3.47525E+00,+2.90192E+00
-185.59375E+00,+3.47525E+00,+2.92925E+00
-185.56250E+00,+3.47525E+00,+2.95659E+00
-185.53125E+00,+3.51545E+00,+2.95659E+00
-185.50000E+00,+3.55565E+00,+2.98393E+00
-185.46875E+00,+3.55565E+00,+2.98393E+00
-185.43750E+00,+3.59585E+00,+3.01126E+00
-185.40625E+00,+3.59585E+00,+3.03860E+00
-185.37500E+00,+3.63606E+00,+3.03860E+00
-185.34375E+00,+3.67626E+00,+3.03860E+00
-185.31250E+00,+3.71646E+00,+3.09327E+00
-185.28125E+00,+3.71646E+00,+3.09327E+00
-185.25000E+00,+3.75666E+00,+3.09327E+00
-185.21875E+00,+3.79686E+00,+3.12061E+00
-185.18750E+00,+3.83706E+00,+3.12061E+00
-185.15625E+00,+3.83706E+00,+3.12061E+00
-185.12500E+00,+3.87726E+00,+3.14795E+00
-185.09375E+00,+3.91746E+00,+3.17528E+00
-185.06250E+00,+3.95766E+00,+3.17528E+00
-185.03125E+00,+3.95766E+00,+3.17528E+00
-185.00000E+00,+3.99786E+00,+3.20262E+00
-184.96875E+00,+3.99786E+00,+3.17528E+00
-184.93750E+00,+4.03807E+00,+3.20262E+00
-184.90625E+00,+4.03807E+00,+3.20262E+00
-184.87500E+00,+4.07827E+00,+3.22996E+00
-184.84375E+00,+4.07827E+00,+3.22996E+00
-184.81250E+00,+4.07827E+00,+3.22996E+00
-184.78125E+00,+4.11847E+00,+3.25729E+00
-184.75000E+00,+4.15867E+00,+3.22996E+00
-184.71875E+00,+4.15867E+00,+3.22996E+00
-184.68750E+00,+4.15867E+00,+3.25729E+00
-184.65625E+00,+4.15867E+00,+3.25729E+00
-184.62500E+00,+4.19887E+00,+3.28463E+00
-184.59375E+00,+4.19887E+00,+3.25729E+00
-184.56250E+00,+4.19887E+00,+3.25729E+00
-184.53125E+00,+4.23907E+00,+3.25729E+00
-184.50000E+00,+4.23907E+00,+3.28463E+00
-184.46875E+00,+4.23907E+00,+3.28463E+00
-184.43750E+00,+4.23907E+00,+3.25729E+00
-184.40625E+00,+4.19887E+00,+3.28463E+00
-184.37500E+00,+4.23907E+00,+3.28463E+00
-184.34375E+00,+4.19887E+00,+3.31197E+00
-184.31250E+00,+4.19887E+00,+3.31197E+00
-184.28125E+00,+4.19887E+00,+3.28463E+00
-184.25000E+00,+4.15867E+00,+3.31197E+00
-184.21875E+00,+4.15867E+00,+3.31197E+00
-184.18750E+00,+4.15867E+00,+3.33930E+00
-184.15625E+00,+4.11847E+00,+3.31197E+00
-184.12500E+00,+4.11847E+00,+3.31197E+00
-184.09375E+00,+4.11847E+00,+3.33930E+00
-184.06250E+00,+4.07827E+00,+3.33930E+00
-184.03125E+00,+4.07827E+00,+3.33930E+00
-184.00000E+00,+4.07827E+00,+3.33930E+00
-183.96875E+00,+3.99786E+00,+3.36664E+00
-183.93750E+00,+3.99786E+00,+3.36664E+00
-183.90625E+00,+3.95766E+00,+3.36664E+00
-183.87500E+00,+3.91746E+00,+3.39398E+00
-183.84375E+00,+3.91746E+00,+3.39398E+00
-183.81250E+00,+3.87726E+00,+3.39398E+00
-183.78125E+00,+3.87726E+00,+3.42131E+00
-183.75000E+00,+3.79686E+00,+3.39398E+00
-183.71875E+00,+3.79686E+00,+3.42131E+00
-183.68750E+00,+3.71646E+00,+3.44865E+00
-183.65625E+00,+3.67626E+00,+3.47599E+00
-183.62500E+00,+3.67626E+00,+3.47599E+00
-183.59375E+00,+3.63606E+00,+3.47599E+00
-183.56250E+00,+3.59585E+00,+3.50332E+00
-183.53125E+00,+3.55565E+00,+3.50332E+00
-183.50000E+00,+3.47525E+00,+3.50332E+00
-183.46875E+00,+3.39485E+00,+3.50332E+00
-183.43750E+00,+3.35465E+00,+3.55800E+00
-183.40625E+00,+3.31445E+00,+3.55800E+00
-183.37500E+00,+3.27425E+00,+3.58533E+00
-183.34375E+00,+3.23405E+00,+3.58533E+00
-183.31250E+00,+3.11344E+00,+3.64001E+00
-183.28125E+00,+3.11344E+00,+3.64001E+00
-183.25000E+00,+2.99284E+00,+3.66734E+00
-183.21875E+00,+2.99284E+00,+3.69468E+00
-183.18750E+00,+2.91244E+00,+3.72202E+00
-183.15625E+00,+2.83204E+00,+3.72202E+00
-183.12500E+00,+2.75163E+00,+3.72202E+00
-183.09375E+00,+2.67123E+00,+3.77669E+00
-183.06250E+00,+2.59083E+00,+3.80403E+00
-183.03125E+00,+2.51043E+00,+3.83136E+00
-183.00000E+00,+2.47023E+00,+3.85870E+00
-182.96875E+00,+2.34962E+00,+3.85870E+00
-182.93750E+00,+2.26922E+00,+3.85870E+00
-182.90625E+00,+2.18882E+00,+3.91337E+00
-182.87500E+00,+2.14862E+00,+3.91337E+00
-182.84375E+00,+2.02802E+00,+3.94071E+00
-182.81250E+00,+1.90741E+00,+3.96805E+00
-182.78125E+00,+1.82701E+00,+3.96805E+00
-182.75000E+00,+1.74661E+00,+3.99538E+00
-182.71875E+00,+1.66621E+00,+4.02272E+00
-182.68750E+00,+1.54560E+00,+3.99538E+00
-182.65625E+00,+1.46520E+00,+4.02272E+00
-182.62500E+00,+1.46520E+00,+4.02272E+00
-182.59375E+00,+1.30440E+00,+4.02272E+00
-182.56250E+00,+1.22399E+00,+3.99538E+00
-182.53125E+00,+1.14359E+00,+3.99538E+00
-182.50000E+00,+1.06319E+00,+3.99538E+00
-182.46875E+00,+982.79E-03,+3.96805E+00
-182.43750E+00,+902.39E-03,+3.96805E+00
-182.40625E+00,+862.19E-03,+3.94071E+00
-182.37500E+00,+781.78E-03,+3.91337E+00
-182.34375E+00,+781.78E-03,+3.85870E+00
-182.31250E+00,+661.18E-03,+3.83136E+00
-182.28125E+00,+620.98E-03,+3.77669E+00
-182.25000E+00,+540.58E-03,+3.69468E+00
-182.21875E+00,+500.38E-03,+3.72202E+00
-182.18750E+00,+460.18E-03,+3.64001E+00
-182.15625E+00,+460.18E-03,+3.58533E+00
-182.12500E+00,+419.97E-03,+3.50332E+00
-182.09375E+00,+419.97E-03,+3.47599E+00
-182.06250E+00,+379.77E-03,+3.42131E+00
-182.03125E+00,+379.77E-03,+3.36664E+00
-182.00000E+00,+339.57E-03,+3.33930E+00
-181.96875E+00,+339.57E-03,+3.28463E+00
-181.93750E+00,+339.57E-03,+3.22996E+00
-181.90625E+00,+339.57E-03,+3.20262E+00
-181.87500E+00,+299.37E-03,+3.12061E+00
-181.84375E+00,+339.57E-03,+3.06594E+00
-181.81250E+00,+339.57E-03,+3.03860E+00
-181.78125E+00,+339.57E-03,+3.03860E+00
-181.75000E+00,+339.57E-03,+2.98393E+00
-181.71875E+00,+379.77E-03,+2.95659E+00
-181.68750E+00,+419.97E-03,+2.87458E+00
-181.65625E+00,+419.97E-03,+2.87458E+00
-181.62500E+00,+460.18E-03,+2.84724E+00
-181.59375E+00,+460.18E-03,+2.81991E+00
-181.56250E+00,+500.38E-03,+2.81991E+00
-181.53125E+00,+540.58E-03,+2.79257E+00
-181.50000E+00,+580.78E-03,+2.79257E+00
-181.46875E+00,+620.98E-03,+2.73790E+00
-181.43750E+00,+620.98E-03,+2.76523E+00
-181.40625E+00,+661.18E-03,+2.73790E+00
-181.37500E+00,+701.38E-03,+2.71056E+00
-181.34375E+00,+741.58E-03,+2.73790E+00
-181.31250E+00,+821.98E-03,+2.73790E+00
-181.28125E+00,+821.98E-03,+2.73790E+00
-181.25000E+00,+862.19E-03,+2.76523E+00
-181.21875E+00,+902.39E-03,+2.76523E+00
-181.18750E+00,+942.59E-03,+2.73790E+00
-181.15625E+00,+982.79E-03,+2.76523E+00
-181.12500E+00,+1.02299E+00,+2.79257E+00
-181.09375E+00,+1.06319E+00,+2.79257E+00
-181.06250E+00,+1.14359E+00,+2.79257E+00
-181.03125E+00,+1.14359E+00,+2.81991E+00
-181.00000E+00,+1.18379E+00,+2.81991E+00
-180.96875E+00,+1.22399E+00,+2.84724E+00
-180.93750E+00,+1.26420E+00,+2.87458E+00
-180.90625E+00,+1.34460E+00,+2.87458E+00
-180.87500E+00,+1.34460E+00,+2.90192E+00
-180.84375E+00,+1.34460E+00,+2.92925E+00
-180.81250E+00,+1.38480E+00,+2.95659E+00
-180.78125E+00,+1.42500E+00,+2.95659E+00
-180.75000E+00,+1.46520E+00,+2.98393E+00
-180.71875E+00,+1.46520E+00,+3.01126E+00
-180.68750E+00,+1.50540E+00,+3.03860E+00
-180.65625E+00,+1.50540E+00,+3.06594E+00
-180.62500E+00,+1.50540E+00,+3.09327E+00
-180.59375E+00,+1.54560E+00,+3.09327E+00
-180.56250E+00,+1.54560E+00,+3.12061E+00
-180.53125E+00,+1.54560E+00,+3.14795E+00
-180.50000E+00,+1.54560E+00,+3.17528E+00
-180.46875E+00,+1.54560E+00,+3.20262E+00
-180.43750E+00,+1.54560E+00,+3.22996E+00
-180.40625E+00,+1.54560E+00,+3.22996E+00
-180.37500E+00,+1.54560E+00,+3.28463E+00
-180.34375E+00,+1.54560E+00,+3.28463E+00
-180.31250E+00,+1.46520E+00,+3.28463E+00
-180.28125E+00,+1.46520E+00,+3.33930E+00
-180.25000E+00,+1.46520E+00,+3.33930E+00
-180.21875E+00,+1.38480E+00,+3.36664E+00
-180.18750E+00,+1.38480E+00,+3.39398E+00
-180.15625E+00,+1.30440E+00,+3.39398E+00
-180.12500E+00,+1.26420E+00,+3.39398E+00
-180.09375E+00,+1.26420E+00,+3.42131E+00
-180.06250E+00,+1.14359E+00,+3.42131E+00
-180.03125E+00,+1.10339E+00,+3.42131E+00
-180.00000E+00,+1.02299E+00,+3.42131E+00
-179.96875E+00,+942.59E-03,+3.39398E+00
-179.93750E+00,+862.19E-03,+3.39398E+00
-179.90625E+00,+821.98E-03,+3.39398E+00
-179.87500E+00,+781.78E-03,+3.36664E+00
-179.84375E+00,+661.18E-03,+3.36664E+00
-179.81250E+00,+620.98E-03,+3.33930E+00
-179.78125E+00,+540.58E-03,+3.28463E+00
-179.75000E+00,+419.97E-03,+3.22996E+00
-179.71875E+00,+339.57E-03,+3.17528E+00
-179.68750E+00,+299.37E-03,+3.14795E+00
-179.65625E+00,+218.97E-03,+3.09327E+00
-179.62500E+00,+138.57E-03,+3.06594E+00
-179.59375E+00,+98.37E-03,+2.95659E+00
-179.56250E+00,+17.96E-03,+2.90192E+00
-179.53125E+00,+17.96E-03,+2.87458E+00
-179.50000E+00,-62.44E-03,+2.76523E+00
-179.46875E+00,-142.84E-03,+2.68322E+00
-179.43750E+00,-183.04E-03,+2.62855E+00
-179.40625E+00,-223.24E-03,+2.51920E+00
-179.37500E+00,-223.24E-03,+2.46453E+00
-179.34375E+00,-303.64E-03,+2.40986E+00
-179.31250E+00,-303.64E-03,+2.35518E+00
-179.28125E+00,-343.84E-03,+2.24584E+00
-179.25000E+00,-343.84E-03,+2.16383E+00
-179.21875E+00,-384.05E-03,+2.08182E+00
-179.18750E+00,-384.05E-03,+2.02714E+00
-179.15625E+00,-424.25E-03,+1.91780E+00
-179.12500E+00,-424.25E-03,+1.86312E+00
-179.09375E+00,-424.25E-03,+1.80845E+00
-179.06250E+00,-464.45E-03,+1.72644E+00
-179.03125E+00,-464.45E-03,+1.64443E+00
-179.00000E+00,-464.45E-03,+1.58976E+00
-178.96875E+00,-464.45E-03,+1.50775E+00
-178.93750E+00,-424.25E-03,+1.45307E+00
-178.90625E+00,-464.45E-03,+1.31639E+00
-178.87500E+00,-464.45E-03,+1.28905E+00
-178.84375E+00,-424.25E-03,+1.23438E+00
-178.81250E+00,-464.45E-03,+1.15237E+00
-178.78125E+00,-424.25E-03,+1.15237E+00
-178.75000E+00,-424.25E-03,+1.09770E+00
-178.71875E+00,-424.25E-03,+1.07036E+00
-178.68750E+00,-384.05E-03,+1.01569E+00
-178.65625E+00,-424.25E-03,+988.35E-03
-178.62500E+00,-343.84E-03,+961.01E-03
-178.59375E+00,-343.84E-03,+933.68E-03
-178.56250E+00,-343.84E-03,+933.68E-03
-178.53125E+00,-263.44E-03,+906.34E-03
-178.50000E+00,-263.44E-03,+879.00E-03
-178.46875E+00,-223.24E-03,+879.00E-03
-178.43750E+00,-223.24E-03,+851.67E-03
-178.40625E+00,-142.84E-03,+824.33E-03
-178.37500E+00,-102.64E-03,+824.33E-03
-178.34375E+00,-102.64E-03,+824.33E-03
-178.31250E+00,-62.44E-03,+824.33E-03
-178.28125E+00,-22.24E-03,+824.33E-03
-178.25000E+00,+17.96E-03,+824.33E-03
-178.21875E+00,+58.17E-03,+824.33E-03
-178.18750E+00,+98.37E-03,+796.99E-03
-178.15625E+00,+98.37E-03,+796.99E-03
-178.12500E+00,+178.77E-03,+824.33E-03
-178.09375E+00,+178.77E-03,+824.33E-03
-178.06250E+00,+259.17E-03,+824.33E-03
-178.03125E+00,+259.17E-03,+824.33E-03
-178.00000E+00,+339.57E-03,+824.33E-03
-177.96875E+00,+379.77E-03,+851.67E-03
-177.93750E+00,+460.18E-03,+851.67E-03
-177.90625E+00,+460.18E-03,+851.67E-03
-177.87500E+00,+580.78E-03,+879.00E-03
-177.84375E+00,+580.78E-03,+879.00E-03
-177.81250E+00,+661.18E-03,+906.34E-03
-177.78125E+00,+741.58E-03,+906.34E-03
-177.75000E+00,+741.58E-03,+933.68E-03
-177.71875E+00,+821.98E-03,+961.01E-03
-177.68750E+00,+902.39E-03,+961.01E-03
-177.65625E+00,+942.59E-03,+988.35E-03
-177.62500E+00,+1.06319E+00,+988.35E-03
-177.59375E+00,+1.14359E+00,+1.04302E+00
-177.56250E+00,+1.18379E+00,+1.04302E+00
-177.53125E+00,+1.22399E+00,+1.04302E+00
-177.50000E+00,+1.34460E+00,+1.07036E+00
-177.46875E+00,+1.42500E+00,+1.12503E+00
-177.43750E+00,+1.54560E+00,+1.12503E+00
-177.40625E+00,+1.58580E+00,+1.17971E+00
-177.37500E+00,+1.66621E+00,+1.20704E+00
-177.34375E+00,+1.70641E+00,+1.20704E+00
-177.31250E+00,+1.82701E+00,+1.23438E+00
-177.28125E+00,+1.94761E+00,+1.26172E+00
-177.25000E+00,+2.02802E+00,+1.28905E+00
-177.21875E+00,+2.14862E+00,+1.28905E+00
-177.18750E+00,+2.26922E+00,+1.34373E+00
-177.15625E+00,+2.30942E+00,+1.37106E+00
-177.12500E+00,+2.43003E+00,+1.37106E+00
-177.09375E+00,+2.47023E+00,+1.42574E+00
-177.06250E+00,+2.67123E+00,+1.42574E+00
-177.03125E+00,+2.75163E+00,+1.45307E+00
-177.00000E+00,+2.83204E+00,+1.48041E+00
-176.96875E+00,+2.95264E+00,+1.50775E+00
-176.93750E+00,+3.07324E+00,+1.53508E+00
-176.90625E+00,+3.11344E+00,+1.58976E+00
-176.87500E+00,+3.23405E+00,+1.56242E+00
-176.84375E+00,+3.35465E+00,+1.64443E+00
-176.81250E+00,+3.43505E+00,+1.61709E+00
-176.78125E+00,+3.51545E+00,+1.64443E+00
-176.75000E+00,+3.59585E+00,+1.67177E+00
-176.71875E+00,+3.71646E+00,+1.69910E+00
-176.68750E+00,+3.75666E+00,+1.69910E+00
-176.65625E+00,+3.79686E+00,+1.69910E+00
-176.62500E+00,+3.87726E+00,+1.75378E+00
-176.59375E+00,+3.91746E+00,+1.75378E+00
-176.56250E+00,+3.95766E+00,+1.75378E+00
-176.53125E+00,+3.99786E+00,+1.78111E+00
-176.50000E+00,+4.03807E+00,+1.80845E+00
-176.46875E+00,+4.03807E+00,+1.80845E+00
-176.43750E+00,+4.07827E+00,+1.80845E+00
-176.40625E+00,+4.07827E+00,+1.83579E+00
-176.37500E+00,+4.07827E+00,+1.83579E+00
-176.34375E+00,+4.07827E+00,+1.83579E+00
-176.31250E+00,+4.07827E+00,+1.86312E+00
-176.28125E+00,+4.07827E+00,+1.86312E+00
-176.25000E+00,+4.07827E+00,+1.89046E+00
-176.21875E+00,+4.07827E+00,+1.91780E+00
-176.18750E+00,+4.07827E+00,+1.91780E+00
-176.15625E+00,+4.07827E+00,+1.94513E+00
-176.12500E+00,+4.03807E+00,+1.94513E+00
-176.09375E+00,+4.03807E+00,+1.97247E+00
-176.06250E+00,+4.03807E+00,+1.97247E+00
-176.03125E+00,+3.99786E+00,+1.99981E+00
-176.00000E+00,+3.95766E+00,+1.99981E+00
-175.96875E+00,+3.95766E+00,+1.99981E+00
-175.93750E+00,+3.99786E+00,+2.05448E+00
-175.90625E+00,+3.91746E+00,+2.05448E+00
-175.87500E+00,+3.91746E+00,+2.08182E+00
-175.84375E+00,+3.91746E+00,+2.08182E+00
-175.81250E+00,+3.87726E+00,+2.10915E+00
-175.78125E+00,+3.87726E+00,+2.10915E+00
-175.75000E+00,+3.87726E+00,+2.13649E+00
-175.71875E+00,+3.87726E+00,+2.16383E+00
-175.68750E+00,+3.87726E+00,+2.13649E+00
-175.65625E+00,+3.87726E+00,+2.16383E+00
-175.62500E+00,+3.83706E+00,+2.19116E+00
-175.59375E+00,+3.83706E+00,+2.21850E+00
-175.56250E+00,+3.83706E+00,+2.21850E+00
-175.53125E+00,+3.83706E+00,+2.21850E+00
-175.50000E+00,+3.83706E+00,+2.24584E+00
-175.46875E+00,+3.83706E+00,+2.27317E+00
-175.43750E+00,+3.87726E+00,+2.30051E+00
-175.40625E+00,+3.83706E+00,+2.30051E+00
-175.37500E+00,+3.83706E+00,+2.32785E+00
-175.34375E+00,+3.87726E+00,+2.32785E+00
-175.31250E+00,+3.87726E+00,+2.35518E+00
-175.28125E+00,+3.87726E+00,+2.35518E+00
-175.25000E+00,+3.91746E+00,+2.38252E+00
-175.21875E+00,+3.87726E+00,+2.38252E+00
-175.18750E+00,+3.95766E+00,+2.40986E+00
-175.15625E+00,+3.95766E+00,+2.40986E+00
-175.12500E+00,+3.99786E+00,+2.43719E+00
-175.09375E+00,+3.95766E+00,+2.43719E+00
-175.06250E+00,+3.99786E+00,+2.46453E+00
-175.03125E+00,+3.99786E+00,+2.49187E+00
-175.00000E+00,+4.03807E+00,+2.49187E+00
-174.96875E+00,+4.07827E+00,+2.49187E+00
-174.93750E+00,+4.11847E+00,+2.51920E+00
-174.90625E+00,+4.11847E+00,+2.49187E+00
-174.87500E+00,+4.15867E+00,+2.54654E+00
-174.84375E+00,+4.15867E+00,+2.54654E+00
-174.81250E+00,+4.19887E+00,+2.54654E+00
-174.78125E+00,+4.19887E+00,+2.57388E+00
-174.75000E+00,+4.23907E+00,+2.54654E+00
-174.71875E+00,+4.27927E+00,+2.54654E+00
-174.68750E+00,+4.31947E+00,+2.57388E+00
-174.65625E+00,+4.27927E+00,+2.60121E+00
-174.62500E+00,+4.31947E+00,+2.57388E+00
-174.59375E+00,+4.31947E+00,+2.60121E+00
-174.56250E+00,+4.39987E+00,+2.60121E+00
-174.53125E+00,+4.39987E+00,+2.60121E+00
-174.50000E+00,+4.39987E+00,+2.60121E+00
-174.46875E+00,+4.39987E+00,+2.62855E+00
-174.43750E+00,+4.44008E+00,+2.62855E+00
-174.40625E+00,+4.48028E+00,+2.62855E+00
-174.37500E+00,+4.44008E+00,+2.62855E+00
-174.34375E+00,+4.52048E+00,+2.62855E+00
-174.31250E+00,+4.48028E+00,+2.62855E+00
-174.28125E+00,+4.48028E+00,+2.62855E+00
-174.25000E+00,+4.52048E+00,+2.65589E+00
-174.21875E+00,+4.52048E+00,+2.65589E+00
-174.18750E+00,+4.52048E+00,+2.65589E+00
-174.15625E+00,+4.52048E+00,+2.65589E+00
-174.12500E+00,+4.56068E+00,+2.68322E+00
-174.09375E+00,+4.56068E+00,+2.65589E+00
-174.06250E+00,+4.56068E+00,+2.65589E+00
-174.03125E+00,+4.52048E+00,+2.65589E+00
-174.00000E+00,+4.52048E+00,+2.65589E+00
-173.96875E+00,+4.56068E+00,+2.65589E+00
-173.93750E+00,+4.56068E+00,+2.65589E+00
-173.90625E+00,+4.56068E+00,+2.68322E+00
-173.87500E+00,+4.52048E+00,+2.68322E+00
-173.84375E+00,+4.52048E+00,+2.71056E+00
-173.81250E+00,+4.48028E+00,+2.68322E+00
-173.78125E+00,+4.52048E+00,+2.68322E+00
-173.75000E+00,+4.52048E+00,+2.65589E+00
-173.71875E+00,+4.44008E+00,+2.68322E+00
-173.68750E+00,+4.48028E+00,+2.68322E+00
-173.65625E+00,+4.44008E+00,+2.68322E+00
-173.62500E+00,+4.39987E+00,+2.71056E+00
-173.59375E+00,+4.39987E+00,+2.71056E+00
-173.56250E+00,+4.39987E+00,+2.68322E+00
-173.53125E+00,+4.39987E+00,+2.71056E+00
-173.50000E+00,+4.35967E+00,+2.73790E+00
-173.46875E+00,+4.31947E+00,+2.73790E+00
-173.43750E+00,+4.31947E+00,+2.71056E+00
-173.40625E+00,+4.27927E+00,+2.73790E+00
-173.37500E+00,+4.27927E+00,+2.73790E+00
-173.34375E+00,+4.27927E+00,+2.73790E+00
-173.31250E+00,+4.19887E+00,+2.73790E+00
-173.28125E+00,+4.19887E+00,+2.76523E+00
-173.25000E+00,+4.11847E+00,+2.76523E+00
-173.21875E+00,+4.15867E+00,+2.79257E+00
-173.18750E+00,+4.07827E+00,+2.79257E+00
-173.15625E+00,+4.07827E+00,+2.81991E+00
-173.12500E+00,+4.07827E+00,+2.81991E+00
-173.09375E+00,+3.99786E+00,+2.81991E+00
-173.06250E+00,+3.95766E+00,+2.81991E+00
-173.03125E+00,+3.91746E+00,+2.87458E+00
-173.00000E+00,+3.87726E+00,+2.87458E+00
-172.96875E+00,+3.83706E+00,+2.87458E+00
-172.93750E+00,+3.83706E+00,+2.87458E+00
-172.90625E+00,+3.75666E+00,+2.90192E+00
-172.87500E+00,+3.75666E+00,+2.92925E+00
-172.84375E+00,+3.71646E+00,+2.92925E+00
-172.81250E+00,+3.67626E+00,+2.92925E+00
-172.78125E+00,+3.59585E+00,+2.98393E+00
-172.75000E+00,+3.55565E+00,+3.01126E+00
-172.71875E+00,+3.51545E+00,+2.98393E+00
-172.68750E+00,+3.51545E+00,+3.01126E+00
-172.65625E+00,+3.43505E+00,+3.03860E+00
-172.62500E+00,+3.39485E+00,+3.06594E+00
-172.59375E+00,+3.35465E+00,+3.09327E+00
-172.56250E+00,+3.31445E+00,+3.09327E+00
-172.53125E+00,+3.27425E+00,+3.14795E+00
-172.50000E+00,+3.19384E+00,+3.12061E+00
-172.46875E+00,+3.15364E+00,+3.14795E+00
-172.43750E+00,+3.11344E+00,+3.20262E+00
-172.40625E+00,+3.07324E+00,+3.22996E+00
-172.37500E+00,+2.99284E+00,+3.22996E+00
-172.34375E+00,+2.95264E+00,+3.25729E+00
-172.31250E+00,+2.91244E+00,+3.31197E+00
-172.28125E+00,+2.87224E+00,+3.31197E+00
-172.25000E+00,+2.79183E+00,+3.33930E+00
-172.21875E+00,+2.75163E+00,+3.36664E+00
-172.18750E+00,+2.67123E+00,+3.39398E+00
-172.15625E+00,+2.63103E+00,+3.39398E+00
-172.12500E+00,+2.59083E+00,+3.44865E+00
-172.09375E+00,+2.55063E+00,+3.47599E+00
-172.06250E+00,+2.51043E+00,+3.50332E+00
-172.03125E+00,+2.47023E+00,+3.50332E+00
-172.00000E+00,+2.43003E+00,+3.55800E+00
-171.96875E+00,+2.38982E+00,+3.55800E+00
-171.93750E+00,+2.30942E+00,+3.61267E+00
-171.90625E+00,+2.22902E+00,+3.58533E+00
-171.87500E+00,+2.22902E+00,+3.64001E+00
-171.84375E+00,+2.14862E+00,+3.69468E+00
-171.81250E+00,+2.10842E+00,+3.69468E+00
-171.78125E+00,+2.10842E+00,+3.69468E+00
-171.75000E+00,+2.02802E+00,+3.72202E+00
-171.71875E+00,+2.02802E+00,+3.74935E+00
-171.68750E+00,+1.98781E+00,+3.74935E+00
-171.65625E+00,+1.94761E+00,+3.80403E+00
-171.62500E+00,+1.90741E+00,+3.83136E+00
-171.59375E+00,+1.90741E+00,+3.83136E+00
-171.56250E+00,+1.86721E+00,+3.85870E+00
-171.53125E+00,+1.82701E+00,+3.88604E+00
-171.50000E+00,+1.82701E+00,+3.88604E+00
-171.46875E+00,+1.78681E+00,+3.94071E+00
-171.43750E+00,+1.78681E+00,+3.91337E+00
-171.40625E+00,+1.74661E+00,+3.94071E+00
-171.37500E+00,+1.74661E+00,+3.94071E+00
-171.34375E+00,+1.74661E+00,+3.96805E+00
-171.31250E+00,+1.74661E+00,+3.96805E+00
-171.28125E+00,+1.70641E+00,+3.96805E+00
-171.25000E+00,+1.74661E+00,+3.99538E+00
-171.21875E+00,+1.70641E+00,+4.02272E+00
-171.18750E+00,+1.74661E+00,+4.02272E+00
-171.15625E+00,+1.74661E+00,+4.02272E+00
-171.12500E+00,+1.74661E+00,+4.02272E+00
-171.09375E+00,+1.74661E+00,+4.05006E+00
-171.06250E+00,+1.78681E+00,+4.07739E+00
-171.03125E+00,+1.78681E+00,+4.07739E+00
-171.00000E+00,+1.78681E+00,+4.07739E+00
-170.96875E+00,+1.82701E+00,+4.10473E+00
-170.93750E+00,+1.86721E+00,+4.10473E+00
-170.90625E+00,+1.86721E+00,+4.13207E+00
-170.87500E+00,+1.86721E+00,+4.13207E+00
-170.84375E+00,+1.90741E+00,+4.15940E+00
-170.81250E+00,+1.94761E+00,+4.15940E+00
-170.78125E+00,+1.94761E+00,+4.18674E+00
-170.75000E+00,+1.98781E+00,+4.18674E+00
-170.71875E+00,+2.02802E+00,+4.18674E+00
-170.68750E+00,+2.02802E+00,+4.24141E+00
-170.65625E+00,+2.06822E+00,+4.24141E+00
-170.62500E+00,+2.06822E+00,+4.26875E+00
-170.59375E+00,+2.10842E+00,+4.26875E+00
-170.56250E+00,+2.14862E+00,+4.26875E+00
-170.53125E+00,+2.14862E+00,+4.26875E+00
-170.50000E+00,+2.18882E+00,+4.29609E+00
-170.46875E+00,+2.18882E+00,+4.32342E+00
-170.43750E+00,+2.22902E+00,+4.35076E+00
-170.40625E+00,+2.22902E+00,+4.32342E+00
-170.37500E+00,+2.22902E+00,+4.37810E+00
-170.34375E+00,+2.22902E+00,+4.35076E+00
-170.31250E+00,+2.26922E+00,+4.40543E+00
-170.28125E+00,+2.26922E+00,+4.37810E+00
-170.25000E+00,+2.26922E+00,+4.40543E+00
-170.21875E+00,+2.22902E+00,+4.43277E+00
-170.18750E+00,+2.26922E+00,+4.43277E+00
-170.15625E+00,+2.22902E+00,+4.46011E+00
-170.12500E+00,+2.22902E+00,+4.46011E+00
-170.09375E+00,+2.18882E+00,+4.46011E+00
-170.06250E+00,+2.18882E+00,+4.48744E+00
-170.03125E+00,+2.14862E+00,+4.48744E+00
-170.00000E+00,+2.10842E+00,+4.51478E+00
-169.96875E+00,+2.10842E+00,+4.51478E+00
-169.93750E+00,+2.02802E+00,+4.51478E+00
-169.90625E+00,+2.02802E+00,+4.51478E+00
-169.87500E+00,+1.98781E+00,+4.54212E+00
-169.84375E+00,+1.86721E+00,+4.51478E+00
-169.81250E+00,+1.82701E+00,+4.54212E+00
-169.78125E+00,+1.78681E+00,+4.54212E+00
-169.75000E+00,+1.74661E+00,+4.54212E+00
-169.71875E+00,+1.66621E+00,+4.54212E+00
-169.68750E+00,+1.58580E+00,+4.54212E+00
-169.65625E+00,+1.54560E+00,+4.54212E+00
-169.62500E+00,+1.46520E+00,+4.51478E+00
-169.59375E+00,+1.38480E+00,+4.51478E+00
-169.56250E+00,+1.34460E+00,+4.48744E+00
-169.53125E+00,+1.30440E+00,+4.48744E+00
-169.50000E+00,+1.18379E+00,+4.43277E+00
-169.46875E+00,+1.06319E+00,+4.43277E+00
-169.43750E+00,+942.59E-03,+4.37810E+00
-169.40625E+00,+902.39E-03,+4.40543E+00
-169.37500E+00,+862.19E-03,+4.35076E+00
-169.34375E+00,+781.78E-03,+4.29609E+00
-169.31250E+00,+661.18E-03,+4.24141E+00
-169.28125E+00,+620.98E-03,+4.15940E+00
-169.25000E+00,+500.38E-03,+4.13207E+00
-169.21875E+00,+419.97E-03,+4.07739E+00
-169.18750E+00,+339.57E-03,+4.02272E+00
-169.15625E+00,+339.57E-03,+3.88604E+00
-169.12500E+00,+218.97E-03,+3.85870E+00
-169.09375E+00,+138.57E-03,+3.80403E+00
-169.06250E+00,+98.37E-03,+3.72202E+00
-169.03125E+00,+17.96E-03,+3.58533E+00
-169.00000E+00,-22.24E-03,+3.53066E+00
-168.96875E+00,-102.64E-03,+3.39398E+00
-168.93750E+00,-142.84E-03,+3.31197E+00
-168.90625E+00,-183.04E-03,+3.25729E+00
-168.87500E+00,-183.04E-03,+3.17528E+00
-168.84375E+00,-223.24E-03,+3.09327E+00
-168.81250E+00,-303.64E-03,+2.98393E+00
-168.78125E+00,-303.64E-03,+2.87458E+00
-168.75000E+00,-303.64E-03,+2.79257E+00
-168.71875E+00,-343.84E-03,+2.65589E+00
-168.68750E+00,-343.84E-03,+2.62855E+00
-168.65625E+00,-384.05E-03,+2.46453E+00
-168.62500E+00,-424.25E-03,+2.40986E+00
-168.59375E+00,-384.05E-03,+2.32785E+00
-168.56250E+00,-424.25E-03,+2.24584E+00
-168.53125E+00,-424.25E-03,+2.13649E+00
-168.50000E+00,-424.25E-03,+2.05448E+00
-168.46875E+00,-424.25E-03,+1.97247E+00
-168.43750E+00,-424.25E-03,+1.89046E+00
-168.40625E+00,-424.25E-03,+1.80845E+00
-168.37500E+00,-424.25E-03,+1.72644E+00
-168.34375E+00,-384.05E-03,+1.67177E+00
-168.31250E+00,-424.25E-03,+1.64443E+00
-168.28125E+00,-384.05E-03,+1.56242E+00
-168.25000E+00,-343.84E-03,+1.48041E+00
-168.21875E+00,-343.84E-03,+1.42574E+00
-168.18750E+00,-343.84E-03,+1.37106E+00
-168.15625E+00,-343.84E-03,+1.34373E+00
-168.12500E+00,-303.64E-03,+1.31639E+00
-168.09375E+00,-263.44E-03,+1.26172E+00
-168.06250E+00,-263.44E-03,+1.26172E+00
-168.03125E+00,-263.44E-03,+1.23438E+00
-168.00000E+00,-263.44E-03,+1.17971E+00
-167.96875E+00,-183.04E-03,+1.17971E+00
-167.93750E+00,-183.04E-03,+1.15237E+00
-167.90625E+00,-142.84E-03,+1.12503E+00
-167.87500E+00,-102.64E-03,+1.12503E+00
-167.84375E+00,-62.44E-03,+1.09770E+00
-167.81250E+00,-22.24E-03,+1.09770E+00
-167.78125E+00,+17.96E-03,+1.07036E+00
-167.75000E+00,+17.96E-03,+1.07036E+00
-167.71875E+00,+58.17E-03,+1.07036E+00
-167.68750E+00,+98.37E-03,+1.07036E+00
-167.65625E+00,+178.77E-03,+1.07036E+00
-167.62500E+00,+178.77E-03,+1.07036E+00
-167.59375E+00,+218.97E-03,+1.07036E+00
-167.56250E+00,+299.37E-03,+1.07036E+00
-167.53125E+00,+339.57E-03,+1.07036E+00
-167.50000E+00,+419.97E-03,+1.09770E+00
-167.46875E+00,+460.18E-03,+1.09770E+00
-167.43750E+00,+500.38E-03,+1.12503E+00
-167.40625E+00,+580.78E-03,+1.15237E+00
-167.37500E+00,+580.78E-03,+1.12503E+00
-167.34375E+00,+661.18E-03,+1.15237E+00
-167.31250E+00,+741.58E-03,+1.17971E+00
-167.28125E+00,+781.78E-03,+1.17971E+00
-167.25000E+00,+862.19E-03,+1.20704E+00
-167.21875E+00,+902.39E-03,+1.20704E+00
-167.18750E+00,+1.02299E+00,+1.23438E+00
-167.15625E+00,+1.02299E+00,+1.23438E+00
-167.12500E+00,+1.06319E+00,+1.28905E+00
-167.09375E+00,+1.18379E+00,+1.28905E+00
-167.06250E+00,+1.18379E+00,+1.31639E+00
-167.03125E+00,+1.26420E+00,+1.37106E+00
-167.00000E+00,+1.34460E+00,+1.37106E+00
-166.96875E+00,+1.42500E+00,+1.39840E+00
-166.93750E+00,+1.46520E+00,+1.42574E+00
-166.90625E+00,+1.54560E+00,+1.45307E+00
-166.87500E+00,+1.62600E+00,+1.48041E+00
-166.84375E+00,+1.66621E+00,+1.50775E+00
-166.81250E+00,+1.78681E+00,+1.56242E+00
-166.78125E+00,+1.82701E+00,+1.58976E+00
-166.75000E+00,+1.94761E+00,+1.56242E+00
-166.71875E+00,+2.06822E+00,+1.61709E+00
-166.68750E+00,+2.10842E+00,+1.64443E+00
-166.65625E+00,+2.18882E+00,+1.67177E+00
-166.62500E+00,+2.34962E+00,+1.67177E+00
-166.59375E+00,+2.38982E+00,+1.75378E+00
-166.56250E+00,+2.47023E+00,+1.75378E+00
-166.53125E+00,+2.55063E+00,+1.78111E+00
-166.50000E+00,+2.63103E+00,+1.83579E+00
-166.46875E+00,+2.71143E+00,+1.83579E+00
-166.43750E+00,+2.75163E+00,+1.89046E+00
-166.40625E+00,+2.87224E+00,+1.89046E+00
-166.37500E+00,+2.91244E+00,+1.91780E+00
-166.34375E+00,+3.03304E+00,+1.94513E+00
-166.31250E+00,+3.03304E+00,+1.97247E+00
-166.28125E+00,+3.11344E+00,+1.99981E+00
-166.25000E+00,+3.23405E+00,+2.05448E+00
-166.21875E+00,+3.27425E+00,+2.02714E+00
-166.18750E+00,+3.31445E+00,+2.10915E+00
-166.15625E+00,+3.35465E+00,+2.10915E+00
-166.12500E+00,+3.43505E+00,+2.13649E+00
-166.09375E+00,+3.39485E+00,+2.13649E+00
-166.06250E+00,+3.43505E+00,+2.16383E+00
-166.03125E+00,+3.47525E+00,+2.16383E+00
-166.00000E+00,+3.55565E+00,+2.21850E+00
-165.96875E+00,+3.51545E+00,+2.21850E+00
-165.93750E+00,+3.51545E+00,+2.24584E+00
-165.90625E+00,+3.55565E+00,+2.27317E+00
-165.87500E+00,+3.59585E+00,+2.30051E+00
-165.84375E+00,+3.55565E+00,+2.32785E+00
-165.81250E+00,+3.59585E+00,+2.32785E+00
-165.78125E+00,+3.55565E+00,+2.35518E+00
-165.75000E+00,+3.55565E+00,+2.35518E+00
-165.71875E+00,+3.55565E+00,+2.35518E+00
-165.68750E+00,+3.55565E+00,+2.38252E+00
-165.65625E+00,+3.51545E+00,+2.40986E+00
-165.62500E+00,+3.51545E+00,+2.46453E+00
-165.59375E+00,+3.47525E+00,+2.46453E+00
-165.56250E+00,+3.47525E+00,+2.49187E+00
-165.53125E+00,+3.47525E+00,+2.51920E+00
-165.50000E+00,+3.43505E+00,+2.51920E+00
-165.46875E+00,+3.39485E+00,+2.54654E+00
-165.43750E+00,+3.39485E+00,+2.54654E+00
-165.40625E+00,+3.35465E+00,+2.57388E+00
-165.37500E+00,+3.35465E+00,+2.62855E+00
-165.34375E+00,+3.31445E+00,+2.62855E+00
-165.31250E+00,+3.27425E+00,+2.65589E+00
-165.28125E+00,+3.27425E+00,+2.68322E+00
-165.25000E+00,+3.23405E+00,+2.71056E+00
-165.21875E+00,+3.19384E+00,+2.73790E+00
-165.18750E+00,+3.23405E+00,+2.73790E+00
-165.15625E+00,+3.19384E+00,+2.79257E+00
-165.12500E+00,+3.15364E+00,+2.81991E+00
-165.09375E+00,+3.15364E+00,+2.81991E+00
-165.06250E+00,+3.15364E+00,+2.84724E+00
-165.03125E+00,+3.11344E+00,+2.87458E+00
-165.00000E+00,+3.11344E+00,+2.87458E+00
-164.96875E+00,+3.11344E+00,+2.92925E+00
-164.93750E+00,+3.11344E+00,+2.95659E+00
-164.90625E+00,+3.07324E+00,+2.98393E+00
-164.87500E+00,+3.07324E+00,+3.01126E+00
-164.84375E+00,+3.07324E+00,+3.03860E+00
-164.81250E+00,+3.07324E+00,+3.03860E+00
-164.78125E+00,+3.03304E+00,+3.09327E+00
-164.75000E+00,+3.03304E+00,+3.09327E+00
-164.71875E+00,+3.03304E+00,+3.12061E+00
-164.68750E+00,+3.07324E+00,+3.14795E+00
-164.65625E+00,+3.03304E+00,+3.14795E+00
-164.62500E+00,+3.07324E+00,+3.20262E+00
-164.59375E+00,+3.11344E+00,+3.22996E+00
-164.56250E+00,+3.11344E+00,+3.22996E+00
-164.53125E+00,+3.15364E+00,+3.25729E+00
-164.50000E+00,+3.19384E+00,+3.28463E+00
-164.46875E+00,+3.19384E+00,+3.33930E+00
-164.43750E+00,+3.19384E+00,+3.33930E+00
-164.40625E+00,+3.27425E+00,+3.36664E+00
-164.37500E+00,+3.27425E+00,+3.39398E+00
-164.34375E+00,+3.27425E+00,+3.36664E+00
-164.31250E+00,+3.35465E+00,+3.39398E+00
-164.28125E+00,+3.39485E+00,+3.44865E+00
-164.25000E+00,+3.35465E+00,+3.44865E+00
-164.21875E+00,+3.39485E+00,+3.44865E+00
-164.18750E+00,+3.47525E+00,+3.47599E+00
-164.15625E+00,+3.47525E+00,+3.53066E+00
-164.12500E+00,+3.55565E+00,+3.50332E+00
-164.09375E+00,+3.55565E+00,+3.53066E+00
-164.06250E+00,+3.55565E+00,+3.55800E+00
-164.03125E+00,+3.59585E+00,+3.55800E+00
-164.00000E+00,+3.67626E+00,+3.58533E+00
-163.96875E+00,+3.71646E+00,+3.58533E+00
-163.93750E+00,+3.75666E+00,+3.58533E+00
-163.90625E+00,+3.71646E+00,+3.58533E+00
-163.87500E+00,+3.79686E+00,+3.58533E+00
-163.84375E+00,+3.79686E+00,+3.61267E+00
-163.81250E+00,+3.79686E+00,+3.61267E+00
-163.78125E+00,+3.83706E+00,+3.64001E+00
-163.75000E+00,+3.83706E+00,+3.64001E+00
-163.71875E+00,+3.87726E+00,+3.64001E+00
-163.68750E+00,+3.87726E+00,+3.66734E+00
-163.65625E+00,+3.91746E+00,+3.66734E+00
-163.62500E+00,+3.91746E+00,+3.66734E+00
-163.59375E+00,+3.91746E+00,+3.66734E+00
-163.56250E+00,+3.95766E+00,+3.69468E+00
-163.53125E+00,+3.91746E+00,+3.69468E+00
-163.50000E+00,+3.95766E+00,+3.69468E+00
-163.46875E+00,+3.91746E+00,+3.69468E+00
-163.43750E+00,+3.95766E+00,+3.69468E+00
-163.40625E+00,+3.91746E+00,+3.69468E+00
-163.37500E+00,+3.95766E+00,+3.72202E+00
-163.34375E+00,+3.91746E+00,+3.72202E+00
-163.31250E+00,+3.91746E+00,+3.72202E+00
-163.28125E+00,+3.87726E+00,+3.72202E+00
-163.25000E+00,+3.87726E+00,+3.74935E+00
-163.21875E+00,+3.91746E+00,+3.72202E+00
-163.18750E+00,+3.87726E+00,+3.74935E+00
-163.15625E+00,+3.83706E+00,+3.74935E+00
-163.12500E+00,+3.83706E+00,+3.74935E+00
-163.09375E+00,+3.79686E+00,+3.77669E+00
-163.06250E+00,+3.75666E+00,+3.77669E+00
-163.03125E+00,+3.75666E+00,+3.77669E+00
-163.00000E+00,+3.71646E+00,+3.80403E+00
-162.96875E+00,+3.67626E+00,+3.77669E+00
-162.93750E+00,+3.67626E+00,+3.80403E+00
-162.90625E+00,+3.63606E+00,+3.83136E+00
-162.87500E+00,+3.59585E+00,+3.83136E+00
-162.84375E+00,+3.51545E+00,+3.85870E+00
-162.81250E+00,+3.51545E+00,+3.85870E+00
-162.78125E+00,+3.43505E+00,+3.88604E+00
-162.75000E+00,+3.39485E+00,+3.85870E+00
-162.71875E+00,+3.35465E+00,+3.88604E+00
-162.68750E+00,+3.31445E+00,+3.91337E+00
-162.65625E+00,+3.27425E+00,+3.91337E+00
-162.62500E+00,+3.19384E+00,+3.94071E+00
-162.59375E+00,+3.15364E+00,+3.96805E+00
-162.56250E+00,+3.11344E+00,+3.96805E+00
-162.53125E+00,+3.03304E+00,+3.99538E+00
-162.50000E+00,+2.95264E+00,+4.02272E+00
-162.46875E+00,+2.91244E+00,+4.02272E+00
-162.43750E+00,+2.87224E+00,+4.05006E+00
-162.40625E+00,+2.75163E+00,+4.05006E+00
-162.37500E+00,+2.71143E+00,+4.05006E+00
-162.34375E+00,+2.63103E+00,+4.10473E+00
-162.31250E+00,+2.51043E+00,+4.10473E+00
-162.28125E+00,+2.51043E+00,+4.13207E+00
-162.25000E+00,+2.38982E+00,+4.15940E+00
-162.21875E+00,+2.22902E+00,+4.15940E+00
-162.18750E+00,+2.22902E+00,+4.15940E+00
-162.15625E+00,+2.10842E+00,+4.21408E+00
-162.12500E+00,+2.02802E+00,+4.21408E+00
-162.09375E+00,+1.90741E+00,+4.24141E+00
-162.06250E+00,+1.82701E+00,+4.24141E+00
-162.03125E+00,+1.70641E+00,+4.24141E+00
-162.00000E+00,+1.54560E+00,+4.24141E+00
-161.96875E+00,+1.50540E+00,+4.24141E+00
-161.93750E+00,+1.38480E+00,+4.26875E+00
-161.90625E+00,+1.34460E+00,+4.24141E+00
-161.87500E+00,+1.18379E+00,+4.24141E+00
-161.84375E+00,+1.06319E+00,+4.21408E+00
-161.81250E+00,+1.02299E+00,+4.18674E+00
-161.78125E+00,+942.59E-03,+4.13207E+00
-161.75000E+00,+781.78E-03,+4.13207E+00
-161.71875E+00,+701.38E-03,+4.07739E+00
-161.68750E+00,+661.18E-03,+4.05006E+00
-161.65625E+00,+580.78E-03,+3.96805E+00
-161.62500E+00,+540.58E-03,+3.91337E+00
-161.59375E+00,+419.97E-03,+3.83136E+00
-161.56250E+00,+339.57E-03,+3.80403E+00
-161.53125E+00,+299.37E-03,+3.69468E+00
-161.50000E+00,+218.97E-03,+3.64001E+00
-161.46875E+00,+218.97E-03,+3.61267E+00
-161.43750E+00,+138.57E-03,+3.53066E+00
-161.40625E+00,+138.57E-03,+3.47599E+00
-161.37500E+00,+98.37E-03,+3.36664E+00
-161.34375E+00,+58.17E-03,+3.31197E+00
-161.31250E+00,+17.96E-03,+3.22996E+00
-161.28125E+00,+17.96E-03,+3.14795E+00
-161.25000E+00,+17.96E-03,+3.03860E+00
-161.21875E+00,-22.24E-03,+3.01126E+00
-161.18750E+00,+17.96E-03,+2.90192E+00
-161.15625E+00,-22.24E-03,+2.87458E+00
-161.12500E+00,+17.96E-03,+2.81991E+00
-161.09375E+00,+17.96E-03,+2.71056E+00
-161.06250E+00,+17.96E-03,+2.65589E+00
-161.03125E+00,+17.96E-03,+2.62855E+00
-161.00000E+00,+17.96E-03,+2.57388E+00
-160.96875E+00,+17.96E-03,+2.49187E+00
-160.93750E+00,+58.17E-03,+2.49187E+00
-160.90625E+00,+98.37E-03,+2.40986E+00
-160.87500E+00,+138.57E-03,+2.38252E+00
-160.84375E+00,+138.57E-03,+2.35518E+00
-160.81250E+00,+138.57E-03,+2.30051E+00
-160.78125E+00,+138.57E-03,+2.27317E+00
-160.75000E+00,+218.97E-03,+2.24584E+00
-160.71875E+00,+259.17E-03,+2.21850E+00
-160.68750E+00,+299.37E-03,+2.21850E+00
-160.65625E+00,+299.37E-03,+2.19116E+00
-160.62500E+00,+339.57E-03,+2.16383E+00
-160.59375E+00,+379.77E-03,+2.13649E+00
-160.56250E+00,+419.97E-03,+2.13649E+00
-160.53125E+00,+460.18E-03,+2.13649E+00
-160.50000E+00,+500.38E-03,+2.13649E+00
-160.46875E+00,+540.58E-03,+2.13649E+00
-160.43750E+00,+540.58E-03,+2.13649E+00
-160.40625E+00,+620.98E-03,+2.16383E+00
-160.37500E+00,+701.38E-03,+2.16383E+00
-160.34375E+00,+701.38E-03,+2.16383E+00
-160.31250E+00,+741.58E-03,+2.19116E+00
-160.28125E+00,+821.98E-03,+2.16383E+00
-160.25000E+00,+862.19E-03,+2.19116E+00
-160.21875E+00,+902.39E-03,+2.19116E+00
-160.18750E+00,+942.59E-03,+2.21850E+00
-160.15625E+00,+982.79E-03,+2.24584E+00
-160.12500E+00,+1.06319E+00,+2.27317E+00
-160.09375E+00,+1.10339E+00,+2.30051E+00
-160.06250E+00,+1.14359E+00,+2.32785E+00
-160.03125E+00,+1.22399E+00,+2.35518E+00
-160.00000E+00,+1.22399E+00,+2.32785E+00
-159.96875E+00,+1.30440E+00,+2.38252E+00
-159.93750E+00,+1.30440E+00,+2.40986E+00
-159.90625E+00,+1.34460E+00,+2.43719E+00
-159.87500E+00,+1.42500E+00,+2.46453E+00
-159.84375E+00,+1.46520E+00,+2.46453E+00
-159.81250E+00,+1.50540E+00,+2.51920E+00
-159.78125E+00,+1.54560E+00,+2.54654E+00
-159.75000E+00,+1.58580E+00,+2.57388E+00
-159.71875E+00,+1.62600E+00,+2.57388E+00
-159.68750E+00,+1.62600E+00,+2.60121E+00
-159.65625E+00,+1.62600E+00,+2.62855E+00
-159.62500E+00,+1.70641E+00,+2.68322E+00
-159.59375E+00,+1.74661E+00,+2.71056E+00
-159.56250E+00,+1.74661E+00,+2.73790E+00
-159.53125E+00,+1.78681E+00,+2.76523E+00
-159.50000E+00,+1.78681E+00,+2.79257E+00
-159.46875E+00,+1.78681E+00,+2.81991E+00
-159.43750E+00,+1.78681E+00,+2.84724E+00
-159.40625E+00,+1.82701E+00,+2.87458E+00
-159.37500E+00,+1.82701E+00,+2.90192E+00
-159.34375E+00,+1.78681E+00,+2.90192E+00
-159.31250E+00,+1.78681E+00,+2.98393E+00
-159.28125E+00,+1.74661E+00,+2.95659E+00
-159.25000E+00,+1.74661E+00,+3.01126E+00
-159.21875E+00,+1.70641E+00,+3.03860E+00
-159.18750E+00,+1.66621E+00,+3.06594E+00
-159.15625E+00,+1.66621E+00,+3.09327E+00
-159.12500E+00,+1.58580E+00,+3.14795E+00
-159.09375E+00,+1.54560E+00,+3.12061E+00
-159.06250E+00,+1.50540E+00,+3.17528E+00
-159.03125E+00,+1.46520E+00,+3.17528E+00
-159.00000E+00,+1.38480E+00,+3.20262E+00
-158.96875E+00,+1.34460E+00,+3.20262E+00
-158.93750E+00,+1.22399E+00,+3.22996E+00
-158.90625E+00,+1.14359E+00,+3.25729E+00
-158.87500E+00,+1.14359E+00,+3.25729E+00
-158.84375E+00,+1.02299E+00,+3.25729E+00
-158.81250E+00,+982.79E-03,+3.25729E+00
-158.78125E+00,+821.98E-03,+3.22996E+00
-158.75000E+00,+781.78E-03,+3.22996E+00
-158.71875E+00,+701.38E-03,+3.20262E+00
-158.68750E+00,+580.78E-03,+3.17528E+00
-158.65625E+00,+540.58E-03,+3.17528E+00
-158.62500E+00,+460.18E-03,+3.14795E+00
-158.59375E+00,+299.37E-03,+3.09327E+00
-158.56250E+00,+259.17E-03,+3.01126E+00
-158.53125E+00,+218.97E-03,+2.98393E+00
-158.50000E+00,+138.57E-03,+2.92925E+00
-158.46875E+00,+138.57E-03,+2.87458E+00
-158.43750E+00,+17.96E-03,+2.81991E+00
-158.40625E+00,-22.24E-03,+2.76523E+00
-158.37500E+00,-102.64E-03,+2.65589E+00
-158.34375E+00,-102.64E-03,+2.57388E+00
-158.31250E+00,-183.04E-03,+2.51920E+00
-158.28125E+00,-183.04E-03,+2.46453E+00
-158.25000E+00,-223.24E-03,+2.38252E+00
-158.21875E+00,-303.64E-03,+2.27317E+00
-158.18750E+00,-303.64E-03,+2.21850E+00
-158.15625E+00,-343.84E-03,+2.13649E+00
-158.12500E+00,-343.84E-03,+2.02714E+00
-158.09375E+00,-343.84E-03,+1.99981E+00
-158.06250E+00,-384.05E-03,+1.91780E+00
-158.03125E+00,-384.05E-03,+1.86312E+00
-158.00000E+00,-384.05E-03,+1.78111E+00
-157.96875E+00,-384.05E-03,+1.75378E+00
-157.93750E+00,-384.05E-03,+1.67177E+00
-157.90625E+00,-384.05E-03,+1.61709E+00
-157.87500E+00,-424.25E-03,+1.56242E+00
-157.84375E+00,-384.05E-03,+1.45307E+00
-157.81250E+00,-384.05E-03,+1.39840E+00
-157.78125E+00,-343.84E-03,+1.37106E+00
-157.75000E+00,-343.84E-03,+1.34373E+00
-157.71875E+00,-303.64E-03,+1.28905E+00
-157.68750E+00,-303.64E-03,+1.23438E+00
-157.65625E+00,-263.44E-03,+1.17971E+00
-157.62500E+00,-263.44E-03,+1.15237E+00
-157.59375E+00,-263.44E-03,+1.12503E+00
-157.56250E+00,-223.24E-03,+1.09770E+00
-157.53125E+00,-183.04E-03,+1.09770E+00
-157.50000E+00,-183.04E-03,+1.07036E+00
-157.46875E+00,-142.84E-03,+1.07036E+00
-157.43750E+00,-142.84E-03,+1.04302E+00
-157.40625E+00,-62.44E-03,+1.01569E+00
-157.37500E+00,-102.64E-03,+1.01569E+00
-157.34375E+00,-22.24E-03,+1.01569E+00
-157.31250E+00,+58.17E-03,+988.35E-03
-157.28125E+00,+58.17E-03,+988.35E-03
-157.25000E+00,+98.37E-03,+1.01569E+00
-157.21875E+00,+138.57E-03,+988.35E-03
-157.18750E+00,+178.77E-03,+988.35E-03
-157.15625E+00,+218.97E-03,+988.35E-03
-157.12500E+00,+259.17E-03,+1.01569E+00
-157.09375E+00,+339.57E-03,+1.01569E+00
-157.06250E+00,+339.57E-03,+1.01569E+00
-157.03125E+00,+379.77E-03,+1.01569E+00
-157.00000E+00,+460.18E-03,+1.04302E+00
-156.96875E+00,+540.58E-03,+1.07036E+00
-156.93750E+00,+540.58E-03,+1.07036E+00
-156.90625E+00,+580.78E-03,+1.07036E+00
-156.87500E+00,+661.18E-03,+1.07036E+00
-156.84375E+00,+701.38E-03,+1.07036E+00
-156.81250E+00,+741.58E-03,+1.09770E+00
-156.78125E+00,+821.98E-03,+1.12503E+00
-156.75000E+00,+942.59E-03,+1.15237E+00
-156.71875E+00,+1.02299E+00,+1.17971E+00
-156.68750E+00,+1.02299E+00,+1.20704E+00
-156.65625E+00,+1.06319E+00,+1.20704E+00
-156.62500E+00,+1.14359E+00,+1.23438E+00
-156.59375E+00,+1.22399E+00,+1.26172E+00
-156.56250E+00,+1.34460E+00,+1.31639E+00
-156.53125E+00,+1.34460E+00,+1.31639E+00
-156.50000E+00,+1.42500E+00,+1.34373E+00
-156.46875E+00,+1.54560E+00,+1.34373E+00
-156.43750E+00,+1.58580E+00,+1.37106E+00
-156.40625E+00,+1.70641E+00,+1.39840E+00
-156.37500E+00,+1.74661E+00,+1.45307E+00
-156.34375E+00,+1.82701E+00,+1.45307E+00
-156.31250E+00,+1.90741E+00,+1.50775E+00
-156.28125E+00,+2.02802E+00,+1.50775E+00
-156.25000E+00,+2.10842E+00,+1.56242E+00
-156.21875E+00,+2.18882E+00,+1.58976E+00
-156.18750E+00,+2.26922E+00,+1.58976E+00
-156.15625E+00,+2.38982E+00,+1.61709E+00
-156.12500E+00,+2.51043E+00,+1.64443E+00
-156.09375E+00,+2.51043E+00,+1.67177E+00
-156.06250E+00,+2.59083E+00,+1.69910E+00
-156.03125E+00,+2.71143E+00,+1.72644E+00
-156.00000E+00,+2.79183E+00,+1.75378E+00
-155.96875E+00,+2.91244E+00,+1.78111E+00
-155.93750E+00,+2.99284E+00,+1.80845E+00
-155.90625E+00,+3.03304E+00,+1.83579E+00
-155.87500E+00,+3.15364E+00,+1.89046E+00
-155.84375E+00,+3.23405E+00,+1.89046E+00
-155.81250E+00,+3.31445E+00,+1.91780E+00
-155.78125E+00,+3.39485E+00,+1.94513E+00
-155.75000E+00,+3.39485E+00,+1.97247E+00
-155.71875E+00,+3.47525E+00,+1.99981E+00
-155.68750E+00,+3.51545E+00,+1.99981E+00
-155.65625E+00,+3.59585E+00,+2.02714E+00
-155.62500E+00,+3.59585E+00,+2.05448E+00
-155.59375E+00,+3.63606E+00,+2.08182E+00
-155.56250E+00,+3.67626E+00,+2.08182E+00
-155.53125E+00,+3.67626E+00,+2.10915E+00
-155.50000E+00,+3.71646E+00,+2.10915E+00
-155.46875E+00,+3.71646E+00,+2.13649E+00
-155.43750E+00,+3.75666E+00,+2.16383E+00
-155.40625E+00,+3.71646E+00,+2.19116E+00
-155.37500E+00,+3.75666E+00,+2.19116E+00
-155.34375E+00,+3.75666E+00,+2.21850E+00
-155.31250E+00,+3.75666E+00,+2.24584E+00
-155.28125E+00,+3.71646E+00,+2.24584E+00
-155.25000E+00,+3.71646E+00,+2.24584E+00
-155.21875E+00,+3.67626E+00,+2.27317E+00
-155.18750E+00,+3.67626E+00,+2.30051E+00
-155.15625E+00,+3.67626E+00,+2.30051E+00
-155.12500E+00,+3.67626E+00,+2.35518E+00
-155.09375E+00,+3.67626E+00,+2.35518E+00
-155.06250E+00,+3.63606E+00,+2.35518E+00
-155.03125E+00,+3.59585E+00,+2.38252E+00
-155.00000E+00,+3.59585E+00,+2.38252E+00
-154.96875E+00,+3.59585E+00,+2.43719E+00
-154.93750E+00,+3.59585E+00,+2.46453E+00
-154.90625E+00,+3.51545E+00,+2.43719E+00
-154.87500E+00,+3.51545E+00,+2.46453E+00
-154.84375E+00,+3.47525E+00,+2.51920E+00
-154.81250E+00,+3.47525E+00,+2.51920E+00
-154.78125E+00,+3.43505E+00,+2.54654E+00
-154.75000E+00,+3.47525E+00,+2.57388E+00
-154.71875E+00,+3.43505E+00,+2.57388E+00
-154.68750E+00,+3.43505E+00,+2.62855E+00
-154.65625E+00,+3.39485E+00,+2.62855E+00
-154.62500E+00,+3.39485E+00,+2.68322E+00
-154.59375E+00,+3.39485E+00,+2.68322E+00
-154.56250E+00,+3.35465E+00,+2.71056E+00
-154.53125E+00,+3.35465E+00,+2.71056E+00
-154.50000E+00,+3.35465E+00,+2.73790E+00
-154.46875E+00,+3.35465E+00,+2.76523E+00
-154.43750E+00,+3.35465E+00,+2.79257E+00
-154.40625E+00,+3.35465E+00,+2.81991E+00
-154.37500E+00,+3.35465E+00,+2.84724E+00
-154.34375E+00,+3.39485E+00,+2.84724E+00
-154.31250E+00,+3.35465E+00,+2.87458E+00
-154.28125E+00,+3.39485E+00,+2.90192E+00
-154.25000E+00,+3.39485E+00,+2.90192E+00
-154.21875E+00,+3.39485E+00,+2.92925E+00
-154.18750E+00,+3.43505E+00,+2.95659E+00
-154.15625E+00,+3.43505E+00,+2.98393E+00
-154.12500E+00,+3.43505E+00,+2.98393E+00
-154.09375E+00,+3.47525E+00,+3.01126E+00
-154.06250E+00,+3.51545E+00,+3.03860E+00
-154.03125E+00,+3.55565E+00,+3.06594E+00
-154.00000E+00,+3.55565E+00,+3.03860E+00
-153.96875E+00,+3.59585E+00,+3.09327E+00
-153.93750E+00,+3.59585E+00,+3.09327E+00
-153.90625E+00,+3.63606E+00,+3.09327E+00
-153.87500E+00,+3.71646E+00,+3.12061E+00
-153.84375E+00,+3.71646E+00,+3.14795E+00
-153.81250E+00,+3.75666E+00,+3.14795E+00
-153.78125E+00,+3.75666E+00,+3.17528E+00
-153.75000E+00,+3.75666E+00,+3.20262E+00
-153.71875E+00,+3.83706E+00,+3.20262E+00
-153.68750E+00,+3.87726E+00,+3.20262E+00
-153.65625E+00,+3.91746E+00,+3.22996E+00
-153.62500E+00,+3.91746E+00,+3.25729E+00
-153.59375E+00,+3.95766E+00,+3.22996E+00
-153.56250E+00,+3.95766E+00,+3.22996E+00
-153.53125E+00,+3.99786E+00,+3.25729E+00
-153.50000E+00,+3.99786E+00,+3.25729E+00
-153.46875E+00,+4.03807E+00,+3.25729E+00
-153.43750E+00,+3.99786E+00,+3.28463E+00
-153.40625E+00,+4.07827E+00,+3.25729E+00
-153.37500E+00,+4.07827E+00,+3.31197E+00
-153.34375E+00,+4.11847E+00,+3.28463E+00
-153.31250E+00,+4.07827E+00,+3.31197E+00
-153.28125E+00,+4.11847E+00,+3.31197E+00
-153.25000E+00,+4.15867E+00,+3.31197E+00
-153.21875E+00,+4.15867E+00,+3.31197E+00
-153.18750E+00,+4.15867E+00,+3.33930E+00
-153.15625E+00,+4.15867E+00,+3.33930E+00
-153.12500E+00,+4.15867E+00,+3.33930E+00
-153.09375E+00,+4.19887E+00,+3.33930E+00
-153.06250E+00,+4.15867E+00,+3.33930E+00
-153.03125E+00,+4.19887E+00,+3.33930E+00
-153.00000E+00,+4.15867E+00,+3.33930E+00
-152.96875E+00,+4.15867E+00,+3.33930E+00
-152.93750E+00,+4.15867E+00,+3.33930E+00
-152.90625E+00,+4.11847E+00,+3.36664E+00
-152.87500E+00,+4.15867E+00,+3.36664E+00
-152.84375E+00,+4.11847E+00,+3.36664E+00
-152.81250E+00,+4.15867E+00,+3.36664E+00
-152.78125E+00,+4.11847E+00,+3.39398E+00
-152.75000E+00,+4.11847E+00,+3.39398E+00
-152.71875E+00,+4.07827E+00,+3.36664E+00
-152.68750E+00,+4.07827E+00,+3.39398E+00
-152.65625E+00,+4.03807E+00,+3.39398E+00
-152.62500E+00,+4.03807E+00,+3.39398E+00
-152.59375E+00,+3.99786E+00,+3.42131E+00
-152.56250E+00,+3.99786E+00,+3.42131E+00
-152.53125E+00,+3.95766E+00,+3.42131E+00
-152.50000E+00,+3.95766E+00,+3.44865E+00
-152.46875E+00,+3.91746E+00,+3.42131E+00
-152.43750E+00,+3.83706E+00,+3.44865E+00
-152.40625E+00,+3.87726E+00,+3.44865E+00
-152.37500E+00,+3.83706E+00,+3.47599E+00
-152.34375E+00,+3.79686E+00,+3.47599E+00
-152.31250E+00,+3.75666E+00,+3.47599E+00
-152.28125E+00,+3.67626E+00,+3.47599E+00
-152.25000E+00,+3.63606E+00,+3.50332E+00
-152.21875E+00,+3.59585E+00,+3.53066E+00
-152.18750E+00,+3.59585E+00,+3.53066E+00
-152.15625E+00,+3.51545E+00,+3.55800E+00
-152.12500E+00,+3.47525E+00,+3.58533E+00
-152.09375E+00,+3.43505E+00,+3.61267E+00
-152.06250E+00,+3.35465E+00,+3.61267E+00
-152.03125E+00,+3.31445E+00,+3.58533E+00
-152.00000E+00,+3.27425E+00,+3.64001E+00
-151.96875E+00,+3.19384E+00,+3.66734E+00
-151.93750E+00,+3.19384E+00,+3.66734E+00
-151.90625E+00,+3.11344E+00,+3.69468E+00
-151.87500E+00,+3.03304E+00,+3.69468E+00
-151.84375E+00,+2.99284E+00,+3.74935E+00
-151.81250E+00,+2.87224E+00,+3.74935E+00
-151.78125E+00,+2.83204E+00,+3.74935E+00
-151.75000E+00,+2.79183E+00,+3.77669E+00
-151.71875E+00,+2.71143E+00,+3.80403E+00
-151.68750E+00,+2.63103E+00,+3.83136E+00
-151.65625E+00,+2.59083E+00,+3.85870E+00
-151.62500E+00,+2.47023E+00,+3.88604E+00
-151.59375E+00,+2.34962E+00,+3.88604E+00
-151.56250E+00,+2.30942E+00,+3.94071E+00
-151.53125E+00,+2.26922E+00,+3.94071E+00
-151.50000E+00,+2.14862E+00,+3.96805E+00
-151.46875E+00,+2.06822E+00,+3.96805E+00
-151.43750E+00,+1.94761E+00,+4.02272E+00
-151.40625E+00,+1.86721E+00,+4.02272E+00
-151.37500E+00,+1.74661E+00,+4.05006E+00
-151.34375E+00,+1.66621E+00,+4.05006E+00
-151.31250E+00,+1.54560E+00,+4.05006E+00
-151.28125E+00,+1.46520E+00,+4.05006E+00
-151.25000E+00,+1.38480E+00,+4.05006E+00
-151.21875E+00,+1.34460E+00,+4.07739E+00
-151.18750E+00,+1.26420E+00,+4.05006E+00
-151.15625E+00,+1.14359E+00,+4.02272E+00
-151.12500E+00,+1.06319E+00,+4.02272E+00
-151.09375E+00,+942.59E-03,+3.96805E+00
-151.06250E+00,+902.39E-03,+3.96805E+00
-151.03125E+00,+821.98E-03,+3.94071E+00
-151.00000E+00,+701.38E-03,+3.88604E+00
-150.96875E+00,+661.18E-03,+3.88604E+00
-150.93750E+00,+620.98E-03,+3.85870E+00
-150.90625E+00,+580.78E-03,+3.77669E+00
-150.87500E+00,+540.58E-03,+3.72202E+00
-150.84375E+00,+500.38E-03,+3.66734E+00
-150.81250E+00,+419.97E-03,+3.64001E+00
-150.78125E+00,+379.77E-03,+3.53066E+00
-150.75000E+00,+379.77E-03,+3.50332E+00
-150.71875E+00,+339.57E-03,+3.44865E+00
-150.68750E+00,+299.37E-03,+3.39398E+00
-150.65625E+00,+299.37E-03,+3.31197E+00
-150.62500E+00,+259.17E-03,+3.31197E+00
-150.59375E+00,+259.17E-03,+3.25729E+00
-150.56250E+00,+259.17E-03,+3.14795E+00
-150.53125E+00,+259.17E-03,+3.09327E+00
-150.50000E+00,+259.17E-03,+3.09327E+00
-150.46875E+00,+259.17E-03,+3.03860E+00
-150.43750E+00,+259.17E-03,+3.01126E+00
-150.40625E+00,+299.37E-03,+2.92925E+00
-150.37500E+00,+299.37E-03,+2.90192E+00
-150.34375E+00,+299.37E-03,+2.87458E+00
-150.31250E+00,+339.57E-03,+2.81991E+00
-150.28125E+00,+339.57E-03,+2.79257E+00
-150.25000E+00,+379.77E-03,+2.76523E+00
-150.21875E+00,+419.97E-03,+2.73790E+00
-150.18750E+00,+460.18E-03,+2.73790E+00
-150.15625E+00,+460.18E-03,+2.68322E+00
-150.12500E+00,+500.38E-03,+2.68322E+00
-150.09375E+00,+540.58E-03,+2.65589E+00
-150.06250E+00,+580.78E-03,+2.65589E+00
-150.03125E+00,+580.78E-03,+2.65589E+00
-150.00000E+00,+620.98E-03,+2.62855E+00
-149.96875E+00,+701.38E-03,+2.62855E+00
-149.93750E+00,+701.38E-03,+2.62855E+00
-149.90625E+00,+741.58E-03,+2.62855E+00
-149.87500E+00,+781.78E-03,+2.62855E+00
-149.84375E+00,+821.98E-03,+2.62855E+00
-149.81250E+00,+862.19E-03,+2.65589E+00
-149.78125E+00,+942.59E-03,+2.65589E+00
-149.75000E+00,+982.79E-03,+2.65589E+00
-149.71875E+00,+1.02299E+00,+2.68322E+00
-149.68750E+00,+1.02299E+00,+2.68322E+00
-149.65625E+00,+1.06319E+00,+2.68322E+00
-149.62500E+00,+1.10339E+00,+2.71056E+00
-149.59375E+00,+1.14359E+00,+2.73790E+00
-149.56250E+00,+1.22399E+00,+2.76523E+00
-149.53125E+00,+1.22399E+00,+2.79257E+00
-149.50000E+00,+1.30440E+00,+2.79257E+00
-149.46875E+00,+1.30440E+00,+2.79257E+00
-149.43750E+00,+1.34460E+00,+2.81991E+00
-149.40625E+00,+1.38480E+00,+2.81991E+00
-149.37500E+00,+1.38480E+00,+2.87458E+00
-149.34375E+00,+1.42500E+00,+2.90192E+00
-149.31250E+00,+1.46520E+00,+2.95659E+00
-149.28125E+00,+1.50540E+00,+2.95659E+00
-149.25000E+00,+1.50540E+00,+2.95659E+00
-149.21875E+00,+1.54560E+00,+3.01126E+00
-149.18750E+00,+1.54560E+00,+3.03860E+00
-149.15625E+00,+1.58580E+00,+3.06594E+00
-149.12500E+00,+1.58580E+00,+3.06594E+00
-149.09375E+00,+1.58580E+00,+3.09327E+00
-149.06250E+00,+1.58580E+00,+3.12061E+00
-149.03125E+00,+1.58580E+00,+3.14795E+00
-149.00000E+00,+1.58580E+00,+3.17528E+00
-148.96875E+00,+1.58580E+00,+3.20262E+00
-148.93750E+00,+1.54560E+00,+3.22996E+00
-148.90625E+00,+1.54560E+00,+3.25729E+00
-148.87500E+00,+1.50540E+00,+3.25729E+00
-148.84375E+00,+1.50540E+00,+3.25729E+00
-148.81250E+00,+1.46520E+00,+3.31197E+00
-148.78125E+00,+1.42500E+00,+3.28463E+00
-148.75000E+00,+1.34460E+00,+3.33930E+00
-148.71875E+00,+1.34460E+00,+3.33930E+00
-148.68750E+00,+1.26420E+00,+3.33930E+00
-148.65625E+00,+1.26420E+00,+3.36664E+00
-148.62500E+00,+1.14359E+00,+3.36664E+00
-148.59375E+00,+1.10339E+00,+3.36664E+00
-148.56250E+00,+1.06319E+00,+3.36664E+00
-148.53125E+00,+1.02299E+00,+3.36664E+00
-148.50000E+00,+902.39E-03,+3.36664E+00
-148.46875E+00,+781.78E-03,+3.33930E+00
-148.43750E+00,+741.58E-03,+3.33930E+00
-148.40625E+00,+661.18E-03,+3.33930E+00
-148.37500E+00,+580.78E-03,+3.28463E+00
-148.34375E+00,+540.58E-03,+3.25729E+00
-148.31250E+00,+419.97E-03,+3.22996E+00
-148.28125E+00,+379.77E-03,+3.17528E+00
-148.25000E+00,+299.37E-03,+3.09327E+00
-148.21875E+00,+178.77E-03,+3.12061E+00
-148.18750E+00,+138.57E-03,+3.03860E+00
-148.15625E+00,+98.37E-03,+2.95659E+00
-148.12500E+00,+58.17E-03,+2.90192E+00
-148.09375E+00,-62.44E-03,+2.81991E+00
-148.06250E+00,-62.44E-03,+2.79257E+00
-148.03125E+00,-102.64E-03,+2.65589E+00
-148.00000E+00,-142.84E-03,+2.60121E+00
-147.96875E+00,-183.04E-03,+2.49187E+00
-147.93750E+00,-263.44E-03,+2.43719E+00
-147.90625E+00,-263.44E-03,+2.32785E+00
-147.87500E+00,-303.64E-03,+2.24584E+00
-147.84375E+00,-343.84E-03,+2.24584E+00
-147.81250E+00,-343.84E-03,+2.16383E+00
-147.78125E+00,-384.05E-03,+2.05448E+00
-147.75000E+00,-384.05E-03,+1.99981E+00
-147.71875E+00,-424.25E-03,+1.91780E+00
-147.68750E+00,-424.25E-03,+1.86312E+00
-147.65625E+00,-464.45E-03,+1.75378E+00
-147.62500E+00,-464.45E-03,+1.67177E+00
-147.59375E+00,-464.45E-03,+1.61709E+00
-147.56250E+00,-464.45E-03,+1.53508E+00
-147.53125E+00,-464.45E-03,+1.45307E+00
-147.50000E+00,-464.45E-03,+1.39840E+00
-147.46875E+00,-464.45E-03,+1.34373E+00
-147.43750E+00,-464.45E-03,+1.26172E+00
-147.40625E+00,-424.25E-03,+1.23438E+00
-147.37500E+00,-424.25E-03,+1.17971E+00
-147.34375E+00,-384.05E-03,+1.15237E+00
-147.31250E+00,-424.25E-03,+1.12503E+00
-147.28125E+00,-384.05E-03,+1.07036E+00
-147.25000E+00,-384.05E-03,+1.01569E+00
-147.21875E+00,-343.84E-03,+1.01569E+00
-147.18750E+00,-343.84E-03,+961.01E-03
-147.15625E+00,-303.64E-03,+961.01E-03
-147.12500E+00,-303.64E-03,+933.68E-03
-147.09375E+00,-263.44E-03,+906.34E-03
-147.06250E+00,-263.44E-03,+879.00E-03
-147.03125E+00,-223.24E-03,+879.00E-03
-147.00000E+00,-183.04E-03,+879.00E-03
-146.96875E+00,-183.04E-03,+851.67E-03
-146.93750E+00,-102.64E-03,+824.33E-03
-146.90625E+00,-62.44E-03,+824.33E-03
-146.87500E+00,-62.44E-03,+851.67E-03
-146.84375E+00,+17.96E-03,+824.33E-03
-146.81250E+00,+17.96E-03,+824.33E-03
-146.78125E+00,+17.96E-03,+824.33E-03
-146.75000E+00,+138.57E-03,+824.33E-03
-146.71875E+00,+178.77E-03,+824.33E-03
-146.68750E+00,+178.77E-03,+824.33E-03
-146.65625E+00,+259.17E-03,+824.33E-03
-146.62500E+00,+259.17E-03,+824.33E-03
-146.59375E+00,+339.57E-03,+851.67E-03
-146.56250E+00,+379.77E-03,+851.67E-03
-146.53125E+00,+419.97E-03,+851.67E-03
-146.50000E+00,+460.18E-03,+879.00E-03
-146.46875E+00,+540.58E-03,+879.00E-03
-146.43750E+00,+580.78E-03,+906.34E-03
-146.40625E+00,+661.18E-03,+933.68E-03
-146.37500E+00,+741.58E-03,+906.34E-03
-146.34375E+00,+741.58E-03,+961.01E-03
-146.31250E+00,+821.98E-03,+988.35E-03
-146.28125E+00,+902.39E-03,+961.01E-03
-146.25000E+00,+982.79E-03,+988.35E-03
-146.21875E+00,+1.06319E+00,+1.01569E+00
-146.18750E+00,+1.14359E+00,+1.01569E+00
-146.15625E+00,+1.18379E+00,+1.07036E+00
-146.12500E+00,+1.26420E+00,+1.07036E+00
-146.09375E+00,+1.34460E+00,+1.09770E+00
-146.06250E+00,+1.38480E+00,+1.12503E+00
-146.03125E+00,+1.50540E+00,+1.12503E+00
-146.00000E+00,+1.58580E+00,+1.17971E+00
-145.96875E+00,+1.62600E+00,+1.20704E+00
-145.93750E+00,+1.74661E+00,+1.23438E+00
-145.90625E+00,+1.78681E+00,+1.23438E+00
-145.87500E+00,+1.94761E+00,+1.26172E+00
-145.84375E+00,+1.98781E+00,+1.28905E+00
-145.81250E+00,+2.10842E+00,+1.31639E+00
-145.78125E+00,+2.22902E+00,+1.34373E+00
-145.75000E+00,+2.30942E+00,+1.39840E+00
-145.71875E+00,+2.38982E+00,+1.39840E+00
-145.68750E+00,+2.51043E+00,+1.45307E+00
-145.65625E+00,+2.59083E+00,+1.45307E+00
-145.62500E+00,+2.71143E+00,+1.45307E+00
-145.59375E+00,+2.87224E+00,+1.50775E+00
-145.56250E+00,+2.95264E+00,+1.50775E+00
-145.53125E+00,+2.99284E+00,+1.56242E+00
-145.50000E+00,+3.11344E+00,+1.56242E+00
-145.46875E+00,+3.19384E+00,+1.58976E+00
-145.43750E+00,+3.31445E+00,+1.61709E+00
-145.40625E+00,+3.35465E+00,+1.61709E+00
-145.37500E+00,+3.47525E+00,+1.67177E+00
-145.34375E+00,+3.51545E+00,+1.67177E+00
-145.31250E+00,+3.63606E+00,+1.69910E+00
-145.28125E+00,+3.71646E+00,+1.72644E+00
-145.25000E+00,+3.79686E+00,+1.75378E+00
-145.21875E+00,+3.83706E+00,+1.75378E+00
-145.18750E+00,+3.87726E+00,+1.75378E+00
-145.15625E+00,+3.91746E+00,+1.78111E+00
-145.12500E+00,+3.95766E+00,+1.78111E+00
-145.09375E+00,+3.95766E+00,+1.83579E+00
-145.06250E+00,+4.03807E+00,+1.83579E+00
-145.03125E+00,+4.03807E+00,+1.83579E+00
-145.00000E+00,+4.03807E+00,+1.86312E+00
-144.96875E+00,+4.03807E+00,+1.86312E+00
-144.93750E+00,+4.03807E+00,+1.86312E+00
-144.90625E+00,+4.07827E+00,+1.89046E+00
-144.87500E+00,+4.07827E+00,+1.91780E+00
-144.84375E+00,+4.03807E+00,+1.91780E+00
-144.81250E+00,+4.03807E+00,+1.94513E+00
-144.78125E+00,+4.03807E+00,+1.94513E+00
-144.75000E+00,+4.03807E+00,+1.97247E+00
-144.71875E+00,+3.99786E+00,+1.99981E+00
-144.68750E+00,+3.99786E+00,+1.99981E+00
-144.65625E+00,+3.99786E+00,+1.99981E+00
-144.62500E+00,+3.95766E+00,+2.02714E+00
-144.59375E+00,+3.95766E+00,+2.02714E+00
-144.56250E+00,+3.95766E+00,+2.05448E+00
-144.53125E+00,+3.95766E+00,+2.05448E+00
-144.50000E+00,+3.91746E+00,+2.08182E+00
-144.46875E+00,+3.91746E+00,+2.08182E+00
-144.43750E+00,+3.87726E+00,+2.10915E+00
-144.40625E+00,+3.87726E+00,+2.13649E+00
-144.37500E+00,+3.87726E+00,+2.13649E+00
-144.34375E+00,+3.87726E+00,+2.13649E+00
-144.31250E+00,+3.83706E+00,+2.19116E+00
-144.28125E+00,+3.79686E+00,+2.21850E+00
-144.25000E+00,+3.79686E+00,+2.21850E+00
-144.21875E+00,+3.83706E+00,+2.24584E+00
-144.18750E+00,+3.83706E+00,+2.24584E+00
-144.15625E+00,+3.79686E+00,+2.24584E+00
-144.12500E+00,+3.79686E+00,+2.24584E+00
-144.09375E+00,+3.79686E+00,+2.30051E+00
-144.06250E+00,+3.79686E+00,+2.30051E+00
-144.03125E+00,+3.79686E+00,+2.32785E+00
-144.00000E+00,+3.79686E+00,+2.32785E+00
-143.96875E+00,+3.83706E+00,+2.35518E+00
-143.93750E+00,+3.83706E+00,+2.38252E+00
-143.90625E+00,+3.83706E+00,+2.35518E+00
-143.87500E+00,+3.83706E+00,+2.38252E+00
-143.84375E+00,+3.87726E+00,+2.43719E+00
-143.81250E+00,+3.87726E+00,+2.43719E+00
-143.78125E+00,+3.87726E+00,+2.43719E+00
-143.75000E+00,+3.91746E+00,+2.43719E+00
-143.71875E+00,+3.95766E+00,+2.49187E+00
-143.68750E+00,+3.95766E+00,+2.49187E+00
-143.65625E+00,+3.95766E+00,+2.51920E+00
-143.62500E+00,+3.99786E+00,+2.51920E+00
-143.59375E+00,+3.99786E+00,+2.54654E+00
-143.56250E+00,+4.03807E+00,+2.51920E+00
-143.53125E+00,+4.07827E+00,+2.54654E+00
-143.50000E+00,+4.07827E+00,+2.54654E+00
-143.46875E+00,+4.11847E+00,+2.57388E+00
-143.43750E+00,+4.11847E+00,+2.57388E+00
-143.40625E+00,+4.15867E+00,+2.60121E+00
-143.37500E+00,+4.15867E+00,+2.62855E+00
-143.34375E+00,+4.19887E+00,+2.62855E+00
-143.31250E+00,+4.23907E+00,+2.60121E+00
-143.28125E+00,+4.23907E+00,+2.62855E+00
-143.25000E+00,+4.27927E+00,+2.62855E+00
-143.21875E+00,+4.27927E+00,+2.65589E+00
-143.18750E+00,+4.31947E+00,+2.62855E+00
-143.15625E+00,+4.35967E+00,+2.65589E+00
-143.12500E+00,+4.35967E+00,+2.68322E+00
-143.09375E+00,+4.39987E+00,+2.65589E+00
-143.06250E+00,+4.35967E+00,+2.65589E+00
-143.03125E+00,+4.39987E+00,+2.65589E+00
-143.00000E+00,+4.44008E+00,+2.68322E+00
-142.96875E+00,+4.44008E+00,+2.71056E+00
-142.93750E+00,+4.44008E+00,+2.68322E+00
-142.90625E+00,+4.44008E+00,+2.68322E+00
-142.87500E+00,+4.48028E+00,+2.71056E+00
-142.84375E+00,+4.48028E+00,+2.68322E+00
-142.81250E+00,+4.52048E+00,+2.71056E+00
-142.78125E+00,+4.52048E+00,+2.68322E+00
-142.75000E+00,+4.48028E+00,+2.71056E+00
-142.71875E+00,+4.52048E+00,+2.71056E+00
-142.68750E+00,+4.52048E+00,+2.71056E+00
-142.65625E+00,+4.52048E+00,+2.71056E+00
-142.62500E+00,+4.52048E+00,+2.71056E+00
-142.59375E+00,+4.52048E+00,+2.71056E+00
-142.56250E+00,+4.52048E+00,+2.73790E+00
-142.53125E+00,+4.52048E+00,+2.73790E+00
-142.50000E+00,+4.52048E+00,+2.71056E+00
-142.46875E+00,+4.52048E+00,+2.73790E+00
-142.43750E+00,+4.48028E+00,+2.73790E+00
-142.40625E+00,+4.48028E+00,+2.73790E+00
-142.37500E+00,+4.48028E+00,+2.73790E+00
-142.34375E+00,+4.48028E+00,+2.73790E+00
-142.31250E+00,+4.48028E+00,+2.76523E+00
-142.28125E+00,+4.44008E+00,+2.73790E+00
-142.25000E+00,+4.39987E+00,+2.73790E+00
-142.21875E+00,+4.39987E+00,+2.73790E+00
-142.18750E+00,+4.39987E+00,+2.76523E+00
-142.15625E+00,+4.35967E+00,+2.76523E+00
-142.12500E+00,+4.35967E+00,+2.76523E+00
-142.09375E+00,+4.31947E+00,+2.76523E+00
-142.06250E+00,+4.27927E+00,+2.76523E+00
-142.03125E+00,+4.27927E+00,+2.76523E+00
-142.00000E+00,+4.27927E+00,+2.79257E+00
-141.96875E+00,+4.23907E+00,+2.79257E+00
-141.93750E+00,+4.23907E+00,+2.79257E+00
-141.90625E+00,+4.19887E+00,+2.81991E+00
-141.87500E+00,+4.11847E+00,+2.81991E+00
-141.84375E+00,+4.11847E+00,+2.81991E+00
-141.81250E+00,+4.11847E+00,+2.81991E+00
-141.78125E+00,+4.07827E+00,+2.84724E+00
-141.75000E+00,+4.03807E+00,+2.84724E+00
-141.71875E+00,+3.99786E+00,+2.87458E+00
-141.68750E+00,+3.99786E+00,+2.87458E+00
-141.65625E+00,+3.91746E+00,+2.90192E+00
-141.62500E+00,+3.91746E+00,+2.90192E+00
-141.59375E+00,+3.83706E+00,+2.92925E+00
-141.56250E+00,+3.79686E+00,+2.92925E+00
-141.53125E+00,+3.79686E+00,+2.92925E+00
-141.50000E+00,+3.75666E+00,+2.98393E+00
-141.46875E+00,+3.71646E+00,+2.92925E+00
-141.43750E+00,+3.67626E+00,+2.98393E+00
-141.40625E+00,+3.67626E+00,+3.01126E+00
-141.37500E+00,+3.55565E+00,+3.01126E+00
-141.34375E+00,+3.55565E+00,+3.03860E+00
-141.31250E+00,+3.51545E+00,+3.03860E+00
-141.28125E+00,+3.47525E+00,+3.06594E+00
-141.25000E+00,+3.43505E+00,+3.09327E+00
-141.21875E+00,+3.35465E+00,+3.12061E+00
-141.18750E+00,+3.31445E+00,+3.12061E+00
-141.15625E+00,+3.23405E+00,+3.17528E+00
-141.12500E+00,+3.23405E+00,+3.17528E+00
-141.09375E+00,+3.15364E+00,+3.20262E+00
-141.06250E+00,+3.11344E+00,+3.22996E+00
-141.03125E+00,+3.03304E+00,+3.25729E+00
-141.00000E+00,+2.99284E+00,+3.28463E+00
-140.96875E+00,+2.99284E+00,+3.28463E+00
-140.93750E+00,+2.91244E+00,+3.33930E+00
-140.90625E+00,+2.87224E+00,+3.33930E+00
-140.87500E+00,+2.79183E+00,+3.39398E+00
-140.84375E+00,+2.75163E+00,+3.39398E+00
-140.81250E+00,+2.67123E+00,+3.42131E+00
-140.78125E+00,+2.59083E+00,+3.44865E+00
-140.75000E+00,+2.59083E+00,+3.50332E+00
-140.71875E+00,+2.51043E+00,+3.50332E+00
-140.68750E+00,+2.47023E+00,+3.53066E+00
-140.65625E+00,+2.43003E+00,+3.55800E+00
-140.62500E+00,+2.30942E+00,+3.58533E+00
-140.59375E+00,+2.26922E+00,+3.61267E+00
-140.56250E+00,+2.22902E+00,+3.58533E+00
-140.53125E+00,+2.14862E+00,+3.66734E+00
-140.50000E+00,+2.14862E+00,+3.66734E+00
-140.46875E+00,+2.10842E+00,+3.69468E+00
-140.43750E+00,+2.02802E+00,+3.72202E+00
-140.40625E+00,+1.98781E+00,+3.72202E+00
-140.37500E+00,+1.90741E+00,+3.77669E+00
-140.34375E+00,+1.90741E+00,+3.80403E+00
-140.31250E+00,+1.86721E+00,+3.80403E+00
-140.28125E+00,+1.82701E+00,+3.80403E+00
-140.25000E+00,+1.74661E+00,+3.83136E+00
-140.21875E+00,+1.78681E+00,+3.85870E+00
-140.18750E+00,+1.66621E+00,+3.88604E+00
-140.15625E+00,+1.70641E+00,+3.88604E+00
-140.12500E+00,+1.62600E+00,+3.88604E+00
-140.09375E+00,+1.62600E+00,+3.91337E+00
-140.06250E+00,+1.58580E+00,+3.91337E+00
-140.03125E+00,+1.58580E+00,+3.88604E+00
-140.00000E+00,+1.58580E+00,+3.91337E+00
-139.96875E+00,+1.54560E+00,+3.94071E+00
-139.93750E+00,+1.54560E+00,+3.94071E+00
-139.90625E+00,+1.50540E+00,+3.96805E+00
-139.87500E+00,+1.50540E+00,+3.96805E+00
-139.84375E+00,+1.50540E+00,+3.96805E+00
-139.81250E+00,+1.50540E+00,+3.96805E+00
-139.78125E+00,+1.50540E+00,+3.96805E+00
-139.75000E+00,+1.50540E+00,+3.96805E+00
-139.71875E+00,+1.54560E+00,+3.96805E+00
-139.68750E+00,+1.54560E+00,+3.99538E+00
-139.65625E+00,+1.54560E+00,+3.99538E+00
-139.62500E+00,+1.54560E+00,+3.99538E+00
-139.59375E+00,+1.58580E+00,+3.99538E+00
-139.56250E+00,+1.58580E+00,+4.02272E+00
-139.53125E+00,+1.58580E+00,+4.02272E+00
-139.50000E+00,+1.62600E+00,+4.02272E+00
-139.46875E+00,+1.62600E+00,+4.02272E+00
-139.43750E+00,+1.66621E+00,+4.05006E+00
-139.40625E+00,+1.70641E+00,+4.05006E+00
-139.37500E+00,+1.70641E+00,+4.07739E+00
-139.34375E+00,+1.74661E+00,+4.07739E+00
-139.31250E+00,+1.78681E+00,+4.10473E+00
-139.28125E+00,+1.78681E+00,+4.10473E+00
-139.25000E+00,+1.78681E+00,+4.10473E+00
-139.21875E+00,+1.82701E+00,+4.13207E+00
-139.18750E+00,+1.86721E+00,+4.13207E+00
-139.15625E+00,+1.90741E+00,+4.15940E+00
-139.12500E+00,+1.90741E+00,+4.15940E+00
-139.09375E+00,+1.90741E+00,+4.18674E+00
-139.06250E+00,+1.98781E+00,+4.18674E+00
-139.03125E+00,+1.94761E+00,+4.21408E+00
-139.00000E+00,+1.98781E+00,+4.21408E+00
-138.96875E+00,+1.98781E+00,+4.21408E+00
-138.93750E+00,+2.02802E+00,+4.24141E+00
-138.90625E+00,+2.02802E+00,+4.24141E+00
-138.87500E+00,+2.02802E+00,+4.24141E+00
-138.84375E+00,+2.02802E+00,+4.26875E+00
-138.81250E+00,+2.02802E+00,+4.29609E+00
-138.78125E+00,+2.02802E+00,+4.32342E+00
-138.75000E+00,+2.02802E+00,+4.32342E+00
-138.71875E+00,+1.98781E+00,+4.35076E+00
-138.68750E+00,+1.98781E+00,+4.32342E+00
-138.65625E+00,+1.98781E+00,+4.35076E+00
-138.62500E+00,+1.94761E+00,+4.35076E+00
-138.59375E+00,+1.90741E+00,+4.37810E+00
-138.56250E+00,+1.86721E+00,+4.37810E+00
-138.53125E+00,+1.82701E+00,+4.40543E+00
-138.50000E+00,+1.82701E+00,+4.40543E+00
-138.46875E+00,+1.78681E+00,+4.40543E+00
-138.43750E+00,+1.74661E+00,+4.43277E+00
-138.40625E+00,+1.66621E+00,+4.37810E+00
-138.37500E+00,+1.62600E+00,+4.40543E+00
-138.34375E+00,+1.54560E+00,+4.40543E+00
-138.31250E+00,+1.46520E+00,+4.37810E+00
-138.28125E+00,+1.46520E+00,+4.37810E+00
-138.25000E+00,+1.38480E+00,+4.37810E+00
-138.21875E+00,+1.30440E+00,+4.37810E+00
-138.18750E+00,+1.18379E+00,+4.35076E+00
-138.15625E+00,+1.14359E+00,+4.35076E+00
-138.12500E+00,+1.06319E+00,+4.29609E+00
-138.09375E+00,+982.79E-03,+4.29609E+00
-138.06250E+00,+902.39E-03,+4.24141E+00
-138.03125E+00,+862.19E-03,+4.21408E+00
-138.00000E+00,+821.98E-03,+4.18674E+00
-137.96875E+00,+741.58E-03,+4.13207E+00
-137.93750E+00,+620.98E-03,+4.07739E+00
-137.90625E+00,+580.78E-03,+3.99538E+00
-137.87500E+00,+500.38E-03,+3.96805E+00
-137.84375E+00,+419.97E-03,+3.94071E+00
-137.81250E+00,+339.57E-03,+3.85870E+00
-137.78125E+00,+299.37E-03,+3.80403E+00
-137.75000E+00,+218.97E-03,+3.66734E+00
-137.71875E+00,+138.57E-03,+3.66734E+00
-137.68750E+00,+98.37E-03,+3.55800E+00
-137.65625E+00,+17.96E-03,+3.47599E+00
-137.62500E+00,+17.96E-03,+3.42131E+00
-137.59375E+00,-62.44E-03,+3.33930E+00
-137.56250E+00,-102.64E-03,+3.20262E+00
-137.53125E+00,-183.04E-03,+3.14795E+00
-137.50000E+00,-223.24E-03,+3.03860E+00
-137.46875E+00,-223.24E-03,+2.95659E+00
-137.43750E+00,-303.64E-03,+2.90192E+00
-137.40625E+00,-303.64E-03,+2.76523E+00
-137.37500E+00,-343.84E-03,+2.62855E+00
-137.34375E+00,-343.84E-03,+2.60121E+00
-137.31250E+00,-384.05E-03,+2.49187E+00
-137.28125E+00,-384.05E-03,+2.40986E+00
-137.25000E+00,-384.05E-03,+2.30051E+00
-137.21875E+00,-424.25E-03,+2.19116E+00
-137.18750E+00,-424.25E-03,+2.13649E+00
-137.15625E+00,-464.45E-03,+2.08182E+00
-137.12500E+00,-424.25E-03,+1.94513E+00
-137.09375E+00,-424.25E-03,+1.89046E+00
-137.06250E+00,-424.25E-03,+1.80845E+00
-137.03125E+00,-424.25E-03,+1.75378E+00
-137.00000E+00,-464.45E-03,+1.67177E+00
-136.96875E+00,-424.25E-03,+1.58976E+00
-136.93750E+00,-424.25E-03,+1.48041E+00
-136.90625E+00,-464.45E-03,+1.42574E+00
-136.87500E+00,-424.25E-03,+1.42574E+00
-136.84375E+00,-384.05E-03,+1.34373E+00
-136.81250E+00,-343.84E-03,+1.28905E+00
-136.78125E+00,-343.84E-03,+1.26172E+00
-136.75000E+00,-343.84E-03,+1.20704E+00
-136.71875E+00,-343.84E-03,+1.17971E+00
-136.68750E+00,-303.64E-03,+1.15237E+00
-136.65625E+00,-263.44E-03,+1.12503E+00
-136.62500E+00,-263.44E-03,+1.07036E+00
-136.59375E+00,-223.24E-03,+1.07036E+00
-136.56250E+00,-223.24E-03,+1.04302E+00
-136.53125E+00,-183.04E-03,+1.04302E+00
-136.50000E+00,-142.84E-03,+1.01569E+00
-136.46875E+00,-102.64E-03,+988.35E-03
-136.43750E+00,-102.64E-03,+988.35E-03
-136.40625E+00,-22.24E-03,+988.35E-03
-136.37500E+00,-22.24E-03,+988.35E-03
-136.34375E+00,+17.96E-03,+961.01E-03
-136.31250E+00,+98.37E-03,+988.35E-03
-136.28125E+00,+98.37E-03,+988.35E-03
-136.25000E+00,+178.77E-03,+961.01E-03
-136.21875E+00,+178.77E-03,+988.35E-03
-136.18750E+00,+218.97E-03,+961.01E-03
-136.15625E+00,+299.37E-03,+961.01E-03
-136.12500E+00,+339.57E-03,+988.35E-03
-136.09375E+00,+419.97E-03,+988.35E-03
-136.06250E+00,+460.18E-03,+988.35E-03
-136.03125E+00,+460.18E-03,+1.04302E+00
-136.00000E+00,+540.58E-03,+1.04302E+00
-135.96875E+00,+580.78E-03,+1.07036E+00
-135.93750E+00,+701.38E-03,+1.07036E+00
-135.90625E+00,+661.18E-03,+1.07036E+00
-135.87500E+00,+781.78E-03,+1.09770E+00
-135.84375E+00,+821.98E-03,+1.07036E+00
-135.81250E+00,+862.19E-03,+1.12503E+00
-135.78125E+00,+942.59E-03,+1.12503E+00
-135.75000E+00,+982.79E-03,+1.17971E+00
-135.71875E+00,+1.06319E+00,+1.20704E+00
-135.68750E+00,+1.14359E+00,+1.20704E+00
-135.65625E+00,+1.22399E+00,+1.23438E+00
-135.62500E+00,+1.26420E+00,+1.28905E+00
-135.59375E+00,+1.38480E+00,+1.28905E+00
-135.56250E+00,+1.42500E+00,+1.31639E+00
-135.53125E+00,+1.46520E+00,+1.31639E+00
-135.50000E+00,+1.58580E+00,+1.34373E+00
-135.46875E+00,+1.62600E+00,+1.37106E+00
-135.43750E+00,+1.70641E+00,+1.37106E+00
-135.40625E+00,+1.86721E+00,+1.42574E+00
-135.37500E+00,+1.90741E+00,+1.48041E+00
-135.34375E+00,+2.02802E+00,+1.50775E+00
-135.31250E+00,+2.06822E+00,+1.50775E+00
-135.28125E+00,+2.18882E+00,+1.53508E+00
-135.25000E+00,+2.18882E+00,+1.56242E+00
-135.21875E+00,+2.38982E+00,+1.58976E+00
-135.18750E+00,+2.43003E+00,+1.61709E+00
-135.15625E+00,+2.51043E+00,+1.64443E+00
-135.12500E+00,+2.63103E+00,+1.67177E+00
-135.09375E+00,+2.71143E+00,+1.69910E+00
-135.06250E+00,+2.79183E+00,+1.75378E+00
-135.03125E+00,+2.87224E+00,+1.75378E+00
-135.00000E+00,+2.99284E+00,+1.78111E+00
-134.96875E+00,+3.03304E+00,+1.80845E+00
-134.93750E+00,+3.11344E+00,+1.80845E+00
-134.90625E+00,+3.27425E+00,+1.86312E+00
-134.87500E+00,+3.27425E+00,+1.86312E+00
-134.84375E+00,+3.35465E+00,+1.89046E+00
-134.81250E+00,+3.39485E+00,+1.91780E+00
-134.78125E+00,+3.47525E+00,+1.94513E+00
-134.75000E+00,+3.55565E+00,+1.94513E+00
-134.71875E+00,+3.55565E+00,+1.97247E+00
-134.68750E+00,+3.63606E+00,+1.99981E+00
-134.65625E+00,+3.63606E+00,+2.02714E+00
-134.62500E+00,+3.67626E+00,+2.05448E+00
-134.59375E+00,+3.71646E+00,+2.08182E+00
-134.56250E+00,+3.75666E+00,+2.05448E+00
-134.53125E+00,+3.71646E+00,+2.08182E+00
-134.50000E+00,+3.75666E+00,+2.10915E+00
-134.46875E+00,+3.79686E+00,+2.13649E+00
-134.43750E+00,+3.75666E+00,+2.16383E+00
-134.40625E+00,+3.75666E+00,+2.16383E+00
-134.37500E+00,+3.79686E+00,+2.16383E+00
-134.34375E+00,+3.79686E+00,+2.21850E+00
-134.31250E+00,+3.75666E+00,+2.21850E+00
-134.28125E+00,+3.75666E+00,+2.21850E+00
-134.25000E+00,+3.75666E+00,+2.24584E+00
-134.21875E+00,+3.71646E+00,+2.27317E+00
-134.18750E+00,+3.67626E+00,+2.27317E+00
-134.15625E+00,+3.71646E+00,+2.32785E+00
-134.12500E+00,+3.67626E+00,+2.32785E+00
-134.09375E+00,+3.63606E+00,+2.35518E+00
-134.06250E+00,+3.63606E+00,+2.35518E+00
-134.03125E+00,+3.63606E+00,+2.35518E+00
-134.00000E+00,+3.59585E+00,+2.40986E+00
-133.96875E+00,+3.59585E+00,+2.40986E+00
-133.93750E+00,+3.55565E+00,+2.40986E+00
-133.90625E+00,+3.55565E+00,+2.46453E+00
-133.87500E+00,+3.55565E+00,+2.46453E+00
-133.84375E+00,+3.51545E+00,+2.46453E+00
-133.81250E+00,+3.51545E+00,+2.51920E+00
-133.78125E+00,+3.47525E+00,+2.51920E+00
-133.75000E+00,+3.47525E+00,+2.57388E+00
-133.71875E+00,+3.47525E+00,+2.57388E+00
-133.68750E+00,+3.43505E+00,+2.60121E+00
-133.65625E+00,+3.47525E+00,+2.62855E+00
-133.62500E+00,+3.43505E+00,+2.65589E+00
-133.59375E+00,+3.43505E+00,+2.65589E+00
-133.56250E+00,+3.43505E+00,+2.65589E+00
-133.53125E+00,+3.43505E+00,+2.71056E+00
-133.50000E+00,+3.43505E+00,+2.71056E+00
-133.46875E+00,+3.43505E+00,+2.73790E+00
-133.43750E+00,+3.43505E+00,+2.76523E+00
-133.40625E+00,+3.43505E+00,+2.76523E+00
-133.37500E+00,+3.43505E+00,+2.79257E+00
-133.34375E+00,+3.43505E+00,+2.81991E+00
-133.31250E+00,+3.43505E+00,+2.84724E+00
-133.28125E+00,+3.47525E+00,+2.87458E+00
-133.25000E+00,+3.47525E+00,+2.87458E+00
-133.21875E+00,+3.51545E+00,+2.90192E+00
-133.18750E+00,+3.51545E+00,+2.92925E+00
-133.15625E+00,+3.55565E+00,+2.95659E+00
-133.12500E+00,+3.55565E+00,+2.95659E+00
-133.09375E+00,+3.59585E+00,+2.98393E+00
-133.06250E+00,+3.63606E+00,+2.98393E+00
-133.03125E+00,+3.63606E+00,+2.98393E+00
-133.00000E+00,+3.67626E+00,+3.03860E+00
-132.96875E+00,+3.75666E+00,+3.06594E+00
-132.93750E+00,+3.71646E+00,+3.03860E+00
-132.90625E+00,+3.79686E+00,+3.06594E+00
-132.87500E+00,+3.79686E+00,+3.06594E+00
-132.84375E+00,+3.83706E+00,+3.09327E+00
-132.81250E+00,+3.87726E+00,+3.12061E+00
-132.78125E+00,+3.87726E+00,+3.12061E+00
-132.75000E+00,+3.91746E+00,+3.14795E+00
-132.71875E+00,+3.95766E+00,+3.14795E+00
-132.68750E+00,+3.95766E+00,+3.14795E+00
-132.65625E+00,+3.99786E+00,+3.14795E+00
-132.62500E+00,+3.99786E+00,+3.14795E+00
-132.59375E+00,+4.03807E+00,+3.17528E+00
-132.56250E+00,+4.07827E+00,+3.17528E+00
-132.53125E+00,+4.07827E+00,+3.17528E+00
-132.50000E+00,+4.11847E+00,+3.20262E+00
-132.46875E+00,+4.11847E+00,+3.20262E+00
-132.43750E+00,+4.15867E+00,+3.22996E+00
-132.40625E+00,+4.15867E+00,+3.20262E+00
-132.37500E+00,+4.15867E+00,+3.20262E+00
-132.34375E+00,+4.19887E+00,+3.22996E+00
-132.31250E+00,+4.19887E+00,+3.22996E+00
-132.28125E+00,+4.19887E+00,+3.22996E+00
-132.25000E+00,+4.23907E+00,+3.25729E+00
-132.21875E+00,+4.23907E+00,+3.22996E+00
-132.18750E+00,+4.23907E+00,+3.25729E+00
-132.15625E+00,+4.19887E+00,+3.25729E+00
-132.12500E+00,+4.23907E+00,+3.25729E+00
-132.09375E+00,+4.19887E+00,+3.22996E+00
-132.06250E+00,+4.23907E+00,+3.25729E+00
-132.03125E+00,+4.23907E+00,+3.25729E+00
-132.00000E+00,+4.23907E+00,+3.25729E+00
-131.96875E+00,+4.19887E+00,+3.25729E+00
-131.93750E+00,+4.23907E+00,+3.25729E+00
-131.90625E+00,+4.19887E+00,+3.25729E+00
-131.87500E+00,+4.19887E+00,+3.28463E+00
-131.84375E+00,+4.15867E+00,+3.28463E+00
-131.81250E+00,+4.15867E+00,+3.28463E+00
-131.78125E+00,+4.11847E+00,+3.28463E+00
-131.75000E+00,+4.11847E+00,+3.28463E+00
-131.71875E+00,+4.07827E+00,+3.28463E+00
-131.68750E+00,+4.07827E+00,+3.31197E+00
-131.65625E+00,+4.07827E+00,+3.28463E+00
-131.62500E+00,+4.03807E+00,+3.33930E+00
-131.59375E+00,+3.99786E+00,+3.31197E+00
-131.56250E+00,+3.99786E+00,+3.33930E+00
-131.53125E+00,+3.95766E+00,+3.33930E+00
-131.50000E+00,+3.91746E+00,+3.36664E+00
-131.46875E+00,+3.95766E+00,+3.36664E+00
-131.43750E+00,+3.87726E+00,+3.39398E+00
-131.40625E+00,+3.83706E+00,+3.39398E+00
-131.37500E+00,+3.79686E+00,+3.39398E+00
-131.34375E+00,+3.79686E+00,+3.39398E+00
-131.31250E+00,+3.75666E+00,+3.42131E+00
-131.28125E+00,+3.71646E+00,+3.42131E+00
-131.25000E+00,+3.63606E+00,+3.44865E+00
-131.21875E+00,+3.59585E+00,+3.44865E+00
-131.18750E+00,+3.55565E+00,+3.47599E+00
-131.15625E+00,+3.47525E+00,+3.50332E+00
-131.12500E+00,+3.47525E+00,+3.47599E+00
-131.09375E+00,+3.43505E+00,+3.53066E+00
-131.06250E+00,+3.35465E+00,+3.55800E+00
-131.03125E+00,+3.27425E+00,+3.55800E+00
-131.00000E+00,+3.27425E+00,+3.55800E+00
-130.96875E+00,+3.23405E+00,+3.61267E+00
-130.93750E+00,+3.15364E+00,+3.61267E+00
-130.90625E+00,+3.11344E+00,+3.64001E+00
-130.87500E+00,+3.03304E+00,+3.66734E+00
-130.84375E+00,+2.95264E+00,+3.66734E+00
-130.81250E+00,+2.91244E+00,+3.72202E+00
-130.78125E+00,+2.83204E+00,+3.72202E+00
-130.75000E+00,+2.79183E+00,+3.72202E+00
-130.71875E+00,+2.71143E+00,+3.74935E+00
-130.68750E+00,+2.63103E+00,+3.77669E+00
-130.65625E+00,+2.55063E+00,+3.80403E+00
-130.62500E+00,+2.47023E+00,+3.83136E+00
-130.59375E+00,+2.38982E+00,+3.83136E+00
-130.56250E+00,+2.30942E+00,+3.88604E+00
-130.53125E+00,+2.18882E+00,+3.91337E+00
-130.50000E+00,+2.10842E+00,+3.91337E+00
-130.46875E+00,+2.02802E+00,+3.94071E+00
-130.43750E+00,+1.94761E+00,+3.94071E+00
-130.40625E+00,+1.86721E+00,+3.96805E+00
-130.37500E+00,+1.74661E+00,+3.99538E+00
-130.34375E+00,+1.70641E+00,+3.99538E+00
-130.31250E+00,+1.54560E+00,+3.99538E+00
-130.28125E+00,+1.50540E+00,+3.99538E+00
-130.25000E+00,+1.42500E+00,+4.02272E+00
-130.21875E+00,+1.34460E+00,+3.99538E+00
-130.18750E+00,+1.22399E+00,+3.99538E+00
-130.15625E+00,+1.18379E+00,+3.99538E+00
-130.12500E+00,+1.10339E+00,+3.96805E+00
-130.09375E+00,+982.79E-03,+3.96805E+00
-130.06250E+00,+902.39E-03,+3.91337E+00
-130.03125E+00,+862.19E-03,+3.91337E+00
-130.00000E+00,+821.98E-03,+3.88604E+00
-129.96875E+00,+741.58E-03,+3.85870E+00
-129.93750E+00,+701.38E-03,+3.80403E+00
-129.90625E+00,+661.18E-03,+3.77669E+00
-129.87500E+00,+580.78E-03,+3.72202E+00
-129.84375E+00,+540.58E-03,+3.66734E+00
-129.81250E+00,+500.38E-03,+3.66734E+00
-129.78125E+00,+460.18E-03,+3.58533E+00
-129.75000E+00,+419.97E-03,+3.55800E+00
-129.71875E+00,+419.97E-03,+3.50332E+00
-129.68750E+00,+419.97E-03,+3.42131E+00
-129.65625E+00,+379.77E-03,+3.39398E+00
-129.62500E+00,+339.57E-03,+3.36664E+00
-129.59375E+00,+339.57E-03,+3.31197E+00
-129.56250E+00,+339.57E-03,+3.25729E+00
-129.53125E+00,+339.57E-03,+3.22996E+00
-129.50000E+00,+379.77E-03,+3.17528E+00
-129.46875E+00,+339.57E-03,+3.09327E+00
-129.43750E+00,+379.77E-03,+3.09327E+00
-129.40625E+00,+379.77E-03,+3.03860E+00
-129.37500E+00,+379.77E-03,+3.01126E+00
-129.34375E+00,+419.97E-03,+2.98393E+00
-129.31250E+00,+460.18E-03,+2.95659E+00
-129.28125E+00,+460.18E-03,+2.90192E+00
-129.25000E+00,+500.38E-03,+2.87458E+00
-129.21875E+00,+540.58E-03,+2.87458E+00
-129.18750E+00,+540.58E-03,+2.84724E+00
-129.15625E+00,+580.78E-03,+2.81991E+00
-129.12500E+00,+580.78E-03,+2.81991E+00
-129.09375E+00,+620.98E-03,+2.79257E+00
-129.06250E+00,+701.38E-03,+2.79257E+00
-129.03125E+00,+701.38E-03,+2.79257E+00
-129.00000E+00,+741.58E-03,+2.79257E+00
-128.96875E+00,+781.78E-03,+2.79257E+00
-128.93750E+00,+821.98E-03,+2.79257E+00
-128.90625E+00,+862.19E-03,+2.79257E+00
-128.87500E+00,+902.39E-03,+2.79257E+00
-128.84375E+00,+942.59E-03,+2.79257E+00
-128.81250E+00,+982.79E-03,+2.79257E+00
-128.78125E+00,+1.02299E+00,+2.81991E+00
-128.75000E+00,+1.06319E+00,+2.84724E+00
-128.71875E+00,+1.10339E+00,+2.81991E+00
-128.68750E+00,+1.14359E+00,+2.84724E+00
-128.65625E+00,+1.18379E+00,+2.87458E+00
-128.62500E+00,+1.22399E+00,+2.87458E+00
-128.59375E+00,+1.26420E+00,+2.90192E+00
-128.56250E+00,+1.26420E+00,+2.92925E+00
-128.53125E+00,+1.30440E+00,+2.92925E+00
-128.50000E+00,+1.38480E+00,+2.95659E+00
-128.46875E+00,+1.38480E+00,+2.98393E+00
-128.43750E+00,+1.42500E+00,+2.98393E+00
-128.40625E+00,+1.42500E+00,+3.01126E+00
-128.37500E+00,+1.46520E+00,+3.06594E+00
-128.34375E+00,+1.46520E+00,+3.06594E+00
-128.31250E+00,+1.46520E+00,+3.06594E+00
-128.28125E+00,+1.50540E+00,+3.12061E+00
-128.25000E+00,+1.54560E+00,+3.14795E+00
-128.21875E+00,+1.54560E+00,+3.14795E+00
-128.18750E+00,+1.58580E+00,+3.17528E+00
-128.15625E+00,+1.54560E+00,+3.20262E+00
-128.12500E+00,+1.54560E+00,+3.22996E+00
-128.09375E+00,+1.58580E+00,+3.25729E+00
-128.06250E+00,+1.54560E+00,+3.28463E+00
-128.03125E+00,+1.54560E+00,+3.31197E+00
-128.00000E+00,+1.50540E+00,+3.31197E+00
-127.96875E+00,+1.46520E+00,+3.33930E+00
-127.93750E+00,+1.46520E+00,+3.33930E+00
-127.90625E+00,+1.42500E+00,+3.36664E+00
-127.87500E+00,+1.38480E+00,+3.39398E+00
-127.84375E+00,+1.34460E+00,+3.39398E+00
-127.81250E+00,+1.30440E+00,+3.42131E+00
-127.78125E+00,+1.30440E+00,+3.42131E+00
-127.75000E+00,+1.22399E+00,+3.42131E+00
-127.71875E+00,+1.18379E+00,+3.42131E+00
-127.68750E+00,+1.10339E+00,+3.44865E+00
-127.65625E+00,+1.02299E+00,+3.42131E+00
-127.62500E+00,+982.79E-03,+3.44865E+00
-127.59375E+00,+902.39E-03,+3.39398E+00
-127.56250E+00,+821.98E-03,+3.39398E+00
-127.53125E+00,+741.58E-03,+3.42131E+00
-127.50000E+00,+701.38E-03,+3.33930E+00
-127.46875E+00,+620.98E-03,+3.31197E+00
-127.43750E+00,+540.58E-03,+3.28463E+00
-127.40625E+00,+460.18E-03,+3.28463E+00
-127.37500E+00,+339.57E-03,+3.20262E+00
-127.34375E+00,+339.57E-03,+3.14795E+00
-127.31250E+00,+259.17E-03,+3.09327E+00
-127.28125E+00,+138.57E-03,+3.06594E+00
-127.25000E+00,+98.37E-03,+3.01126E+00
-127.21875E+00,+98.37E-03,+2.92925E+00
-127.18750E+00,-22.24E-03,+2.90192E+00
-127.15625E+00,-62.44E-03,+2.79257E+00
-127.12500E+00,-102.64E-03,+2.73790E+00
-127.09375E+00,-142.84E-03,+2.65589E+00
-127.06250E+00,-183.04E-03,+2.57388E+00
-127.03125E+00,-263.44E-03,+2.54654E+00
-127.00000E+00,-263.44E-03,+2.43719E+00
-126.96875E+00,-303.64E-03,+2.30051E+00
-126.93750E+00,-303.64E-03,+2.27317E+00
-126.90625E+00,-343.84E-03,+2.16383E+00
-126.87500E+00,-343.84E-03,+2.10915E+00
-126.84375E+00,-384.05E-03,+1.99981E+00
-126.81250E+00,-424.25E-03,+1.91780E+00
-126.78125E+00,-424.25E-03,+1.86312E+00
-126.75000E+00,-424.25E-03,+1.80845E+00
-126.71875E+00,-464.45E-03,+1.75378E+00
-126.68750E+00,-464.45E-03,+1.64443E+00
-126.65625E+00,-464.45E-03,+1.58976E+00
-126.62500E+00,-464.45E-03,+1.48041E+00
-126.59375E+00,-504.65E-03,+1.45307E+00
-126.56250E+00,-464.45E-03,+1.34373E+00
-126.53125E+00,-464.45E-03,+1.31639E+00
-126.50000E+00,-464.45E-03,+1.26172E+00
-126.46875E+00,-464.45E-03,+1.20704E+00
-126.43750E+00,-424.25E-03,+1.15237E+00
-126.40625E+00,-424.25E-03,+1.09770E+00
-126.37500E+00,-424.25E-03,+1.07036E+00
-126.34375E+00,-384.05E-03,+1.04302E+00
-126.31250E+00,-384.05E-03,+988.35E-03
-126.28125E+00,-343.84E-03,+961.01E-03
-126.25000E+00,-343.84E-03,+933.68E-03
-126.21875E+00,-343.84E-03,+933.68E-03
-126.18750E+00,-303.64E-03,+879.00E-03
-126.15625E+00,-263.44E-03,+879.00E-03
-126.12500E+00,-223.24E-03,+851.67E-03
-126.09375E+00,-223.24E-03,+824.33E-03
-126.06250E+00,-223.24E-03,+824.33E-03
-126.03125E+00,-142.84E-03,+824.33E-03
-126.00000E+00,-102.64E-03,+796.99E-03
-125.96875E+00,-102.64E-03,+796.99E-03
-125.93750E+00,-62.44E-03,+796.99E-03
-125.90625E+00,-22.24E-03,+796.99E-03
-125.87500E+00,+17.96E-03,+796.99E-03
-125.84375E+00,+17.96E-03,+796.99E-03
-125.81250E+00,+98.37E-03,+796.99E-03
-125.78125E+00,+138.57E-03,+824.33E-03
-125.75000E+00,+178.77E-03,+824.33E-03
-125.71875E+00,+259.17E-03,+824.33E-03
-125.68750E+00,+259.17E-03,+824.33E-03
-125.65625E+00,+299.37E-03,+824.33E-03
-125.62500E+00,+379.77E-03,+824.33E-03
-125.59375E+00,+419.97E-03,+824.33E-03
-125.56250E+00,+500.38E-03,+824.33E-03
-125.53125E+00,+580.78E-03,+851.67E-03
-125.50000E+00,+620.98E-03,+879.00E-03
-125.46875E+00,+661.18E-03,+879.00E-03
-125.43750E+00,+701.38E-03,+906.34E-03
-125.40625E+00,+781.78E-03,+906.34E-03
-125.37500E+00,+781.78E-03,+933.68E-03
-125.34375E+00,+862.19E-03,+961.01E-03
-125.31250E+00,+942.59E-03,+961.01E-03
-125.28125E+00,+1.02299E+00,+988.35E-03
-125.25000E+00,+1.10339E+00,+988.35E-03
-125.21875E+00,+1.18379E+00,+1.04302E+00
-125.18750E+00,+1.22399E+00,+1.04302E+00
-125.15625E+00,+1.34460E+00,+1.07036E+00
-125.12500E+00,+1.38480E+00,+1.09770E+00
-125.09375E+00,+1.42500E+00,+1.09770E+00
-125.06250E+00,+1.46520E+00,+1.12503E+00
-125.03125E+00,+1.58580E+00,+1.15237E+00
-125.00000E+00,+1.66621E+00,+1.17971E+00
-124.96875E+00,+1.78681E+00,+1.23438E+00
-124.93750E+00,+1.90741E+00,+1.26172E+00
-124.90625E+00,+1.98781E+00,+1.26172E+00
-124.87500E+00,+2.10842E+00,+1.28905E+00
-124.84375E+00,+2.14862E+00,+1.31639E+00
-124.81250E+00,+2.30942E+00,+1.37106E+00
-124.78125E+00,+2.43003E+00,+1.37106E+00
-124.75000E+00,+2.47023E+00,+1.37106E+00
-124.71875E+00,+2.63103E+00,+1.45307E+00
-124.68750E+00,+2.67123E+00,+1.45307E+00
-124.65625E+00,+2.83204E+00,+1.48041E+00
-124.62500E+00,+2.95264E+00,+1.48041E+00
-124.59375E+00,+2.99284E+00,+1.53508E+00
-124.56250E+00,+3.15364E+00,+1.56242E+00
-124.53125E+00,+3.19384E+00,+1.56242E+00
-124.50000E+00,+3.31445E+00,+1.58976E+00
-124.46875E+00,+3.39485E+00,+1.61709E+00
-124.43750E+00,+3.51545E+00,+1.64443E+00
-124.40625E+00,+3.59585E+00,+1.64443E+00
-124.37500E+00,+3.67626E+00,+1.67177E+00
-124.34375E+00,+3.75666E+00,+1.69910E+00
-124.31250E+00,+3.83706E+00,+1.67177E+00
-124.28125E+00,+3.87726E+00,+1.69910E+00
-124.25000E+00,+3.91746E+00,+1.72644E+00
-124.21875E+00,+3.95766E+00,+1.75378E+00
-124.18750E+00,+3.99786E+00,+1.75378E+00
-124.15625E+00,+4.03807E+00,+1.78111E+00
-124.12500E+00,+4.07827E+00,+1.78111E+00
-124.09375E+00,+4.03807E+00,+1.80845E+00
-124.06250E+00,+4.07827E+00,+1.80845E+00
-124.03125E+00,+4.07827E+00,+1.86312E+00
-124.00000E+00,+4.07827E+00,+1.83579E+00
-123.96875E+00,+4.11847E+00,+1.86312E+00
-123.93750E+00,+4.07827E+00,+1.86312E+00
-123.90625E+00,+4.07827E+00,+1.86312E+00
-123.87500E+00,+4.11847E+00,+1.89046E+00
-123.84375E+00,+4.07827E+00,+1.91780E+00
-123.81250E+00,+4.07827E+00,+1.91780E+00
-123.78125E+00,+4.03807E+00,+1.94513E+00
-123.75000E+00,+4.03807E+00,+1.94513E+00
-123.71875E+00,+4.03807E+00,+1.97247E+00
-123.68750E+00,+3.99786E+00,+1.97247E+00
-123.65625E+00,+4.03807E+00,+1.99981E+00
-123.62500E+00,+3.99786E+00,+1.99981E+00
-123.59375E+00,+3.95766E+00,+2.02714E+00
-123.56250E+00,+3.95766E+00,+1.99981E+00
-123.53125E+00,+3.95766E+00,+2.05448E+00
-123.50000E+00,+3.91746E+00,+2.08182E+00
-123.46875E+00,+3.87726E+00,+2.05448E+00
-123.43750E+00,+3.91746E+00,+2.10915E+00
-123.40625E+00,+3.87726E+00,+2.13649E+00
-123.37500E+00,+3.87726E+00,+2.10915E+00
-123.34375E+00,+3.87726E+00,+2.13649E+00
-123.31250E+00,+3.83706E+00,+2.13649E+00
-123.28125E+00,+3.87726E+00,+2.16383E+00
-123.25000E+00,+3.83706E+00,+2.19116E+00
-123.21875E+00,+3.83706E+00,+2.19116E+00
-123.18750E+00,+3.83706E+00,+2.21850E+00
-123.15625E+00,+3.83706E+00,+2.21850E+00
-123.12500E+00,+3.87726E+00,+2.27317E+00
-123.09375E+00,+3.87726E+00,+2.27317E+00
-123.06250E+00,+3.87726E+00,+2.30051E+00
-123.03125E+00,+3.87726E+00,+2.30051E+00
-123.00000E+00,+3.87726E+00,+2.30051E+00
-122.96875E+00,+3.87726E+00,+2.32785E+00
-122.93750E+00,+3.91746E+00,+2.35518E+00
-122.90625E+00,+3.91746E+00,+2.32785E+00
-122.87500E+00,+3.95766E+00,+2.38252E+00
-122.84375E+00,+3.91746E+00,+2.38252E+00
-122.81250E+00,+3.95766E+00,+2.40986E+00
-122.78125E+00,+3.95766E+00,+2.40986E+00
-122.75000E+00,+3.95766E+00,+2.40986E+00
-122.71875E+00,+3.99786E+00,+2.43719E+00
-122.68750E+00,+4.03807E+00,+2.43719E+00
-122.65625E+00,+4.07827E+00,+2.46453E+00
-122.62500E+00,+4.07827E+00,+2.46453E+00
-122.59375E+00,+4.11847E+00,+2.49187E+00
-122.56250E+00,+4.11847E+00,+2.49187E+00
-122.53125E+00,+4.15867E+00,+2.49187E+00
-122.50000E+00,+4.15867E+00,+2.51920E+00
-122.46875E+00,+4.19887E+00,+2.51920E+00
-122.43750E+00,+4.23907E+00,+2.54654E+00
-122.40625E+00,+4.23907E+00,+2.57388E+00
-122.37500E+00,+4.27927E+00,+2.54654E+00
-122.34375E+00,+4.27927E+00,+2.57388E+00
-122.31250E+00,+4.31947E+00,+2.57388E+00
-122.28125E+00,+4.31947E+00,+2.57388E+00
-122.25000E+00,+4.39987E+00,+2.57388E+00
-122.21875E+00,+4.35967E+00,+2.60121E+00
-122.18750E+00,+4.44008E+00,+2.57388E+00
-122.15625E+00,+4.39987E+00,+2.60121E+00
-122.12500E+00,+4.39987E+00,+2.60121E+00
-122.09375E+00,+4.44008E+00,+2.62855E+00
-122.06250E+00,+4.44008E+00,+2.60121E+00
-122.03125E+00,+4.48028E+00,+2.62855E+00
-122.00000E+00,+4.52048E+00,+2.62855E+00
-121.96875E+00,+4.48028E+00,+2.62855E+00
-121.93750E+00,+4.52048E+00,+2.62855E+00
-121.90625E+00,+4.52048E+00,+2.62855E+00
-121.87500E+00,+4.56068E+00,+2.62855E+00
-121.84375E+00,+4.56068E+00,+2.65589E+00
-121.81250E+00,+4.56068E+00,+2.62855E+00
-121.78125E+00,+4.56068E+00,+2.65589E+00
-121.75000E+00,+4.52048E+00,+2.62855E+00
-121.71875E+00,+4.56068E+00,+2.65589E+00
-121.68750E+00,+4.56068E+00,+2.62855E+00
-121.65625E+00,+4.52048E+00,+2.62855E+00
-121.62500E+00,+4.56068E+00,+2.65589E+00
-121.59375E+00,+4.56068E+00,+2.65589E+00
-121.56250E+00,+4.56068E+00,+2.65589E+00
-121.53125E+00,+4.52048E+00,+2.68322E+00
-121.50000E+00,+4.52048E+00,+2.65589E+00
-121.46875E+00,+4.52048E+00,+2.65589E+00
-121.43750E+00,+4.52048E+00,+2.65589E+00
-121.40625E+00,+4.48028E+00,+2.65589E+00
-121.37500E+00,+4.48028E+00,+2.68322E+00
-121.34375E+00,+4.48028E+00,+2.65589E+00
-121.31250E+00,+4.48028E+00,+2.65589E+00
-121.28125E+00,+4.44008E+00,+2.68322E+00
-121.25000E+00,+4.44008E+00,+2.68322E+00
-121.21875E+00,+4.44008E+00,+2.68322E+00
-121.18750E+00,+4.39987E+00,+2.68322E+00
-121.15625E+00,+4.35967E+00,+2.71056E+00
-121.12500E+00,+4.35967E+00,+2.71056E+00
-121.09375E+00,+4.35967E+00,+2.71056E+00
-121.06250E+00,+4.31947E+00,+2.71056E+00
-121.03125E+00,+4.27927E+00,+2.71056E+00
-121.00000E+00,+4.27927E+00,+2.73790E+00
-120.96875E+00,+4.23907E+00,+2.73790E+00
-120.93750E+00,+4.19887E+00,+2.76523E+00
-120.90625E+00,+4.19887E+00,+2.76523E+00
-120.87500E+00,+4.19887E+00,+2.76523E+00
-120.84375E+00,+4.11847E+00,+2.76523E+00
-120.81250E+00,+4.07827E+00,+2.76523E+00
-120.78125E+00,+4.07827E+00,+2.79257E+00
-120.75000E+00,+4.03807E+00,+2.81991E+00
-120.71875E+00,+4.03807E+00,+2.81991E+00
-120.68750E+00,+3.95766E+00,+2.84724E+00
-120.65625E+00,+3.91746E+00,+2.81991E+00
-120.62500E+00,+3.87726E+00,+2.84724E+00
-120.59375E+00,+3.83706E+00,+2.87458E+00
-120.56250E+00,+3.83706E+00,+2.87458E+00
-120.53125E+00,+3.75666E+00,+2.90192E+00
-120.50000E+00,+3.71646E+00,+2.90192E+00
-120.46875E+00,+3.67626E+00,+2.92925E+00
-120.43750E+00,+3.63606E+00,+2.92925E+00
-120.40625E+00,+3.59585E+00,+2.95659E+00
-120.37500E+00,+3.55565E+00,+2.95659E+00
-120.34375E+00,+3.51545E+00,+2.98393E+00
-120.31250E+00,+3.47525E+00,+3.01126E+00
-120.28125E+00,+3.43505E+00,+3.03860E+00
-120.25000E+00,+3.39485E+00,+3.03860E+00
-120.21875E+00,+3.31445E+00,+3.06594E+00
-120.18750E+00,+3.31445E+00,+3.09327E+00
-120.15625E+00,+3.19384E+00,+3.12061E+00
-120.12500E+00,+3.19384E+00,+3.14795E+00
-120.09375E+00,+3.11344E+00,+3.17528E+00
-120.06250E+00,+3.11344E+00,+3.17528E+00
-120.03125E+00,+3.07324E+00,+3.20262E+00
-120.00000E+00,+2.99284E+00,+3.22996E+00
-119.96875E+00,+2.95264E+00,+3.25729E+00
-119.93750E+00,+2.87224E+00,+3.31197E+00
-119.90625E+00,+2.83204E+00,+3.28463E+00
-119.87500E+00,+2.79183E+00,+3.33930E+00
-119.84375E+00,+2.75163E+00,+3.36664E+00
-119.81250E+00,+2.67123E+00,+3.36664E+00
-119.78125E+00,+2.63103E+00,+3.42131E+00
-119.75000E+00,+2.63103E+00,+3.42131E+00
-119.71875E+00,+2.59083E+00,+3.44865E+00
-119.68750E+00,+2.51043E+00,+3.50332E+00
-119.65625E+00,+2.47023E+00,+3.50332E+00
-119.62500E+00,+2.38982E+00,+3.53066E+00
-119.59375E+00,+2.34962E+00,+3.55800E+00
-119.56250E+00,+2.30942E+00,+3.58533E+00
-119.53125E+00,+2.30942E+00,+3.61267E+00
-119.50000E+00,+2.22902E+00,+3.64001E+00
-119.46875E+00,+2.18882E+00,+3.66734E+00
-119.43750E+00,+2.14862E+00,+3.69468E+00
-119.40625E+00,+2.14862E+00,+3.72202E+00
-119.37500E+00,+2.06822E+00,+3.72202E+00
-119.34375E+00,+1.98781E+00,+3.74935E+00
-119.31250E+00,+1.98781E+00,+3.77669E+00
-119.28125E+00,+1.98781E+00,+3.80403E+00
-119.25000E+00,+1.94761E+00,+3.80403E+00
-119.21875E+00,+1.94761E+00,+3.83136E+00
-119.18750E+00,+1.86721E+00,+3.85870E+00
-119.15625E+00,+1.86721E+00,+3.85870E+00
-119.12500E+00,+1.82701E+00,+3.88604E+00
-119.09375E+00,+1.82701E+00,+3.88604E+00
-119.06250E+00,+1.82701E+00,+3.91337E+00
-119.03125E+00,+1.82701E+00,+3.91337E+00
-119.00000E+00,+1.82701E+00,+3.96805E+00
-118.96875E+00,+1.78681E+00,+3.96805E+00
-118.93750E+00,+1.78681E+00,+3.96805E+00
-118.90625E+00,+1.78681E+00,+3.99538E+00
-118.87500E+00,+1.78681E+00,+3.99538E+00
-118.84375E+00,+1.78681E+00,+4.02272E+00
-118.81250E+00,+1.82701E+00,+4.02272E+00
-118.78125E+00,+1.78681E+00,+4.05006E+00
-118.75000E+00,+1.86721E+00,+4.05006E+00
-118.71875E+00,+1.82701E+00,+4.07739E+00
-118.68750E+00,+1.82701E+00,+4.07739E+00
-118.65625E+00,+1.86721E+00,+4.07739E+00
-118.62500E+00,+1.90741E+00,+4.10473E+00
-118.59375E+00,+1.90741E+00,+4.13207E+00
-118.56250E+00,+1.90741E+00,+4.13207E+00
-118.53125E+00,+1.94761E+00,+4.18674E+00
-118.50000E+00,+1.98781E+00,+4.15940E+00
-118.46875E+00,+2.02802E+00,+4.15940E+00
-118.43750E+00,+2.02802E+00,+4.18674E+00
-118.40625E+00,+2.06822E+00,+4.21408E+00
-118.37500E+00,+2.06822E+00,+4.24141E+00
-118.34375E+00,+2.10842E+00,+4.24141E+00
-118.31250E+00,+2.14862E+00,+4.24141E+00
-118.28125E+00,+2.14862E+00,+4.26875E+00
-118.25000E+00,+2.18882E+00,+4.26875E+00
-118.21875E+00,+2.22902E+00,+4.32342E+00
-118.18750E+00,+2.22902E+00,+4.32342E+00
-118.15625E+00,+2.26922E+00,+4.32342E+00
-118.12500E+00,+2.26922E+00,+4.35076E+00
-118.09375E+00,+2.26922E+00,+4.37810E+00
-118.06250E+00,+2.30942E+00,+4.37810E+00
-118.03125E+00,+2.30942E+00,+4.37810E+00
-118.00000E+00,+2.30942E+00,+4.40543E+00
-117.96875E+00,+2.34962E+00,+4.40543E+00
-117.93750E+00,+2.34962E+00,+4.43277E+00
-117.90625E+00,+2.34962E+00,+4.43277E+00
-117.87500E+00,+2.34962E+00,+4.46011E+00
-117.84375E+00,+2.34962E+00,+4.43277E+00
-117.81250E+00,+2.30942E+00,+4.46011E+00
-117.78125E+00,+2.30942E+00,+4.48744E+00
-117.75000E+00,+2.30942E+00,+4.48744E+00
-117.71875E+00,+2.26922E+00,+4.51478E+00
-117.68750E+00,+2.26922E+00,+4.51478E+00
-117.65625E+00,+2.22902E+00,+4.54212E+00
-117.62500E+00,+2.18882E+00,+4.54212E+00
-117.59375E+00,+2.14862E+00,+4.56945E+00
-117.56250E+00,+2.06822E+00,+4.56945E+00
-117.53125E+00,+2.06822E+00,+4.54212E+00
-117.50000E+00,+2.06822E+00,+4.56945E+00
-117.46875E+00,+1.98781E+00,+4.56945E+00
-117.43750E+00,+1.90741E+00,+4.56945E+00
-117.40625E+00,+1.82701E+00,+4.56945E+00
-117.37500E+00,+1.74661E+00,+4.59679E+00
-117.34375E+00,+1.74661E+00,+4.59679E+00
-117.31250E+00,+1.62600E+00,+4.59679E+00
-117.28125E+00,+1.58580E+00,+4.56945E+00
-117.25000E+00,+1.50540E+00,+4.54212E+00
-117.21875E+00,+1.38480E+00,+4.54212E+00
-117.18750E+00,+1.34460E+00,+4.54212E+00
-117.15625E+00,+1.26420E+00,+4.51478E+00
-117.12500E+00,+1.22399E+00,+4.48744E+00
-117.09375E+00,+1.10339E+00,+4.46011E+00
-117.06250E+00,+1.02299E+00,+4.40543E+00
-117.03125E+00,+902.39E-03,+4.37810E+00
-117.00000E+00,+821.98E-03,+4.32342E+00
-116.96875E+00,+741.58E-03,+4.29609E+00
-116.93750E+00,+701.38E-03,+4.24141E+00
-116.90625E+00,+620.98E-03,+4.21408E+00
-116.87500E+00,+500.38E-03,+4.13207E+00
-116.84375E+00,+379.77E-03,+4.07739E+00
-116.81250E+00,+379.77E-03,+4.05006E+00
-116.78125E+00,+299.37E-03,+3.91337E+00
-116.75000E+00,+218.97E-03,+3.83136E+00
-116.71875E+00,+178.77E-03,+3.77669E+00
-116.68750E+00,+98.37E-03,+3.69468E+00
-116.65625E+00,+17.96E-03,+3.64001E+00
-116.62500E+00,-62.44E-03,+3.50332E+00
-116.59375E+00,-62.44E-03,+3.39398E+00
-116.56250E+00,-142.84E-03,+3.36664E+00
-116.53125E+00,-183.04E-03,+3.25729E+00
-116.50000E+00,-183.04E-03,+3.12061E+00
-116.46875E+00,-223.24E-03,+3.09327E+00
-116.43750E+00,-263.44E-03,+2.95659E+00
-116.40625E+00,-303.64E-03,+2.90192E+00
-116.37500E+00,-343.84E-03,+2.73790E+00
-116.34375E+00,-343.84E-03,+2.65589E+00
-116.31250E+00,-343.84E-03,+2.57388E+00
-116.28125E+00,-384.05E-03,+2.46453E+00
-116.25000E+00,-384.05E-03,+2.43719E+00
-116.21875E+00,-424.25E-03,+2.30051E+00
-116.18750E+00,-424.25E-03,+2.21850E+00
-116.15625E+00,-424.25E-03,+2.13649E+00
-116.12500E+00,-424.25E-03,+2.05448E+00
-116.09375E+00,-424.25E-03,+1.99981E+00
-116.06250E+00,-384.05E-03,+1.91780E+00
-116.03125E+00,-384.05E-03,+1.80845E+00
-116.00000E+00,-424.25E-03,+1.75378E+00
-115.96875E+00,-384.05E-03,+1.69910E+00
-115.93750E+00,-384.05E-03,+1.61709E+00
-115.90625E+00,-343.84E-03,+1.58976E+00
-115.87500E+00,-384.05E-03,+1.50775E+00
-115.84375E+00,-343.84E-03,+1.45307E+00
-115.81250E+00,-303.64E-03,+1.42574E+00
-115.78125E+00,-303.64E-03,+1.37106E+00
-115.75000E+00,-263.44E-03,+1.28905E+00
-115.71875E+00,-263.44E-03,+1.31639E+00
-115.68750E+00,-263.44E-03,+1.23438E+00
-115.65625E+00,-223.24E-03,+1.23438E+00
-115.62500E+00,-183.04E-03,+1.23438E+00
-115.59375E+00,-142.84E-03,+1.17971E+00
-115.56250E+00,-142.84E-03,+1.17971E+00
-115.53125E+00,-102.64E-03,+1.15237E+00
-115.50000E+00,-62.44E-03,+1.12503E+00
-115.46875E+00,-22.24E-03,+1.15237E+00
-115.43750E+00,+17.96E-03,+1.09770E+00
-115.40625E+00,+17.96E-03,+1.12503E+00
-115.37500E+00,+98.37E-03,+1.09770E+00
-115.34375E+00,+138.57E-03,+1.09770E+00
-115.31250E+00,+178.77E-03,+1.09770E+00
-115.28125E+00,+178.77E-03,+1.09770E+00
-115.25000E+00,+218.97E-03,+1.09770E+00
-115.21875E+00,+299.37E-03,+1.12503E+00
-115.18750E+00,+339.57E-03,+1.09770E+00
-115.15625E+00,+379.77E-03,+1.09770E+00
-115.12500E+00,+460.18E-03,+1.12503E+00
-115.09375E+00,+500.38E-03,+1.12503E+00
-115.06250E+00,+500.38E-03,+1.12503E+00
-115.03125E+00,+620.98E-03,+1.17971E+00
-115.00000E+00,+661.18E-03,+1.17971E+00
-114.96875E+00,+741.58E-03,+1.17971E+00
-114.93750E+00,+781.78E-03,+1.20704E+00
-114.90625E+00,+821.98E-03,+1.23438E+00
-114.87500E+00,+862.19E-03,+1.26172E+00
-114.84375E+00,+942.59E-03,+1.26172E+00
-114.81250E+00,+1.02299E+00,+1.28905E+00
-114.78125E+00,+1.02299E+00,+1.31639E+00
-114.75000E+00,+1.14359E+00,+1.31639E+00
-114.71875E+00,+1.22399E+00,+1.34373E+00
-114.68750E+00,+1.22399E+00,+1.37106E+00
-114.65625E+00,+1.30440E+00,+1.39840E+00
-114.62500E+00,+1.38480E+00,+1.42574E+00
-114.59375E+00,+1.46520E+00,+1.42574E+00
-114.56250E+00,+1.50540E+00,+1.48041E+00
-114.53125E+00,+1.58580E+00,+1.48041E+00
-114.50000E+00,+1.62600E+00,+1.53508E+00
-114.46875E+00,+1.74661E+00,+1.56242E+00
-114.43750E+00,+1.78681E+00,+1.56242E+00
-114.40625E+00,+1.94761E+00,+1.64443E+00
-114.37500E+00,+1.98781E+00,+1.64443E+00
-114.34375E+00,+2.06822E+00,+1.67177E+00
-114.31250E+00,+2.18882E+00,+1.69910E+00
-114.28125E+00,+2.22902E+00,+1.72644E+00
-114.25000E+00,+2.34962E+00,+1.78111E+00
-114.21875E+00,+2.43003E+00,+1.78111E+00
-114.18750E+00,+2.43003E+00,+1.83579E+00
-114.15625E+00,+2.59083E+00,+1.86312E+00
-114.12500E+00,+2.59083E+00,+1.86312E+00
-114.09375E+00,+2.71143E+00,+1.91780E+00
-114.06250E+00,+2.79183E+00,+1.91780E+00
-114.03125E+00,+2.87224E+00,+1.94513E+00
-114.00000E+00,+2.95264E+00,+1.97247E+00
-113.96875E+00,+2.99284E+00,+2.02714E+00
-113.93750E+00,+3.07324E+00,+2.02714E+00
-113.90625E+00,+3.11344E+00,+2.02714E+00
-113.87500E+00,+3.15364E+00,+2.08182E+00
-113.84375E+00,+3.23405E+00,+2.08182E+00
-113.81250E+00,+3.27425E+00,+2.13649E+00
-113.78125E+00,+3.31445E+00,+2.16383E+00
-113.75000E+00,+3.35465E+00,+2.19116E+00
-113.71875E+00,+3.39485E+00,+2.21850E+00
-113.68750E+00,+3.35465E+00,+2.21850E+00
-113.65625E+00,+3.43505E+00,+2.24584E+00
-113.62500E+00,+3.43505E+00,+2.27317E+00
-113.59375E+00,+3.47525E+00,+2.27317E+00
-113.56250E+00,+3.47525E+00,+2.32785E+00
-113.53125E+00,+3.47525E+00,+2.35518E+00
-113.50000E+00,+3.47525E+00,+2.35518E+00
-113.46875E+00,+3.51545E+00,+2.35518E+00
-113.43750E+00,+3.47525E+00,+2.38252E+00
-113.40625E+00,+3.47525E+00,+2.40986E+00
-113.37500E+00,+3.43505E+00,+2.43719E+00
-113.34375E+00,+3.47525E+00,+2.46453E+00
-113.31250E+00,+3.43505E+00,+2.49187E+00
-113.28125E+00,+3.43505E+00,+2.49187E+00
-113.25000E+00,+3.43505E+00,+2.51920E+00
-113.21875E+00,+3.39485E+00,+2.57388E+00
-113.18750E+00,+3.35465E+00,+2.54654E+00
-113.15625E+00,+3.35465E+00,+2.57388E+00
-113.12500E+00,+3.31445E+00,+2.60121E+00
-113.09375E+00,+3.31445E+00,+2.62855E+00
-113.06250E+00,+3.27425E+00,+2.65589E+00
-113.03125E+00,+3.23405E+00,+2.65589E+00
-113.00000E+00,+3.19384E+00,+2.71056E+00
-112.96875E+00,+3.19384E+00,+2.73790E+00
-112.93750E+00,+3.19384E+00,+2.73790E+00
-112.90625E+00,+3.19384E+00,+2.76523E+00
-112.87500E+00,+3.11344E+00,+2.81991E+00
-112.84375E+00,+3.11344E+00,+2.81991E+00
-112.81250E+00,+3.11344E+00,+2.84724E+00
-112.78125E+00,+3.07324E+00,+2.87458E+00
-112.75000E+00,+2.99284E+00,+2.87458E+00
-112.71875E+00,+2.99284E+00,+2.92925E+00
-112.68750E+00,+2.95264E+00,+2.92925E+00
-112.65625E+00,+2.99284E+00,+2.98393E+00
-112.62500E+00,+2.95264E+00,+3.01126E+00
-112.59375E+00,+2.91244E+00,+3.01126E+00
-112.56250E+00,+2.91244E+00,+3.06594E+00
-112.53125E+00,+2.91244E+00,+3.06594E+00
-112.50000E+00,+2.91244E+00,+3.12061E+00
-112.46875E+00,+2.87224E+00,+3.12061E+00
-112.43750E+00,+2.87224E+00,+3.14795E+00
-112.40625E+00,+2.87224E+00,+3.17528E+00
-112.37500E+00,+2.87224E+00,+3.20262E+00
-112.34375E+00,+2.87224E+00,+3.22996E+00
-112.31250E+00,+2.87224E+00,+3.25729E+00
-112.28125E+00,+2.91244E+00,+3.28463E+00
-112.25000E+00,+2.87224E+00,+3.28463E+00
-112.21875E+00,+2.91244E+00,+3.31197E+00
-112.18750E+00,+2.91244E+00,+3.36664E+00
-112.15625E+00,+2.91244E+00,+3.36664E+00
-112.12500E+00,+2.95264E+00,+3.42131E+00
-112.09375E+00,+2.99284E+00,+3.42131E+00
-112.06250E+00,+2.99284E+00,+3.44865E+00
-112.03125E+00,+3.03304E+00,+3.47599E+00
-112.00000E+00,+3.07324E+00,+3.50332E+00
-111.96875E+00,+3.07324E+00,+3.55800E+00
-111.93750E+00,+3.11344E+00,+3.53066E+00
-111.90625E+00,+3.15364E+00,+3.58533E+00
-111.87500E+00,+3.15364E+00,+3.58533E+00
-111.84375E+00,+3.23405E+00,+3.61267E+00
-111.81250E+00,+3.23405E+00,+3.61267E+00
-111.78125E+00,+3.27425E+00,+3.64001E+00
-111.75000E+00,+3.31445E+00,+3.66734E+00
-111.71875E+00,+3.35465E+00,+3.66734E+00
-111.68750E+00,+3.39485E+00,+3.69468E+00
-111.65625E+00,+3.43505E+00,+3.72202E+00
-111.62500E+00,+3.47525E+00,+3.69468E+00
-111.59375E+00,+3.47525E+00,+3.72202E+00
-111.56250E+00,+3.51545E+00,+3.74935E+00
-111.53125E+00,+3.55565E+00,+3.77669E+00
-111.50000E+00,+3.55565E+00,+3.74935E+00
-111.46875E+00,+3.63606E+00,+3.77669E+00
-111.43750E+00,+3.63606E+00,+3.80403E+00
-111.40625E+00,+3.67626E+00,+3.77669E+00
-111.37500E+00,+3.71646E+00,+3.83136E+00
-111.34375E+00,+3.67626E+00,+3.80403E+00
-111.31250E+00,+3.71646E+00,+3.83136E+00
-111.28125E+00,+3.75666E+00,+3.83136E+00
-111.25000E+00,+3.75666E+00,+3.83136E+00
-111.21875E+00,+3.75666E+00,+3.85870E+00
-111.18750E+00,+3.75666E+00,+3.88604E+00
-111.15625E+00,+3.75666E+00,+3.85870E+00
-111.12500E+00,+3.79686E+00,+3.85870E+00
-111.09375E+00,+3.79686E+00,+3.85870E+00
-111.06250E+00,+3.79686E+00,+3.88604E+00
-111.03125E+00,+3.79686E+00,+3.88604E+00
-111.00000E+00,+3.79686E+00,+3.91337E+00
-110.96875E+00,+3.75666E+00,+3.88604E+00
-110.93750E+00,+3.75666E+00,+3.88604E+00
-110.90625E+00,+3.75666E+00,+3.91337E+00
-110.87500E+00,+3.75666E+00,+3.91337E+00
-110.84375E+00,+3.75666E+00,+3.94071E+00
-110.81250E+00,+3.67626E+00,+3.94071E+00
-110.78125E+00,+3.71646E+00,+3.94071E+00
-110.75000E+00,+3.63606E+00,+3.94071E+00
-110.71875E+00,+3.63606E+00,+3.94071E+00
-110.68750E+00,+3.63606E+00,+3.96805E+00
-110.65625E+00,+3.55565E+00,+3.96805E+00
-110.62500E+00,+3.55565E+00,+3.99538E+00
-110.59375E+00,+3.51545E+00,+3.99538E+00
-110.56250E+00,+3.51545E+00,+3.99538E+00
-110.53125E+00,+3.43505E+00,+3.99538E+00
-110.50000E+00,+3.39485E+00,+4.02272E+00
-110.46875E+00,+3.39485E+00,+4.02272E+00
-110.43750E+00,+3.31445E+00,+4.05006E+00
-110.40625E+00,+3.31445E+00,+4.07739E+00
-110.37500E+00,+3.19384E+00,+4.07739E+00
-110.34375E+00,+3.15364E+00,+4.07739E+00
-110.31250E+00,+3.11344E+00,+4.10473E+00
-110.28125E+00,+3.03304E+00,+4.13207E+00
-110.25000E+00,+2.99284E+00,+4.13207E+00
-110.21875E+00,+2.91244E+00,+4.15940E+00
-110.18750E+00,+2.87224E+00,+4.21408E+00
-110.15625E+00,+2.75163E+00,+4.18674E+00
-110.12500E+00,+2.71143E+00,+4.21408E+00
-110.09375E+00,+2.63103E+00,+4.21408E+00
-110.06250E+00,+2.51043E+00,+4.24141E+00
-110.03125E+00,+2.51043E+00,+4.24141E+00
-110.00000E+00,+2.38982E+00,+4.26875E+00
-109.96875E+00,+2.30942E+00,+4.29609E+00
-109.93750E+00,+2.22902E+00,+4.32342E+00
-109.90625E+00,+2.14862E+00,+4.32342E+00
-109.87500E+00,+2.02802E+00,+4.35076E+00
-109.84375E+00,+1.94761E+00,+4.32342E+00
-109.81250E+00,+1.82701E+00,+4.35076E+00
-109.78125E+00,+1.74661E+00,+4.35076E+00
-109.75000E+00,+1.62600E+00,+4.37810E+00
-109.71875E+00,+1.50540E+00,+4.35076E+00
-109.68750E+00,+1.42500E+00,+4.35076E+00
-109.65625E+00,+1.26420E+00,+4.35076E+00
-109.62500E+00,+1.22399E+00,+4.32342E+00
-109.59375E+00,+1.10339E+00,+4.32342E+00
-109.56250E+00,+1.06319E+00,+4.26875E+00
-109.53125E+00,+902.39E-03,+4.24141E+00
-109.50000E+00,+862.19E-03,+4.18674E+00
-109.46875E+00,+741.58E-03,+4.13207E+00
-109.43750E+00,+620.98E-03,+4.07739E+00
-109.40625E+00,+580.78E-03,+4.07739E+00
-109.37500E+00,+460.18E-03,+3.99538E+00
-109.34375E+00,+379.77E-03,+3.96805E+00
-109.31250E+00,+339.57E-03,+3.88604E+00
-109.28125E+00,+259.17E-03,+3.80403E+00
-109.25000E+00,+218.97E-03,+3.72202E+00
-109.21875E+00,+178.77E-03,+3.66734E+00
-109.18750E+00,+98.37E-03,+3.61267E+00
-109.15625E+00,+17.96E-03,+3.47599E+00
-109.12500E+00,+58.17E-03,+3.39398E+00
-109.09375E+00,-22.24E-03,+3.33930E+00
-109.06250E+00,-22.24E-03,+3.25729E+00
-109.03125E+00,-62.44E-03,+3.17528E+00
-109.00000E+00,-62.44E-03,+3.03860E+00
-108.96875E+00,-102.64E-03,+3.01126E+00
-108.93750E+00,-102.64E-03,+2.90192E+00
-108.90625E+00,-102.64E-03,+2.81991E+00
-108.87500E+00,-102.64E-03,+2.76523E+00
-108.84375E+00,-102.64E-03,+2.68322E+00
-108.81250E+00,-102.64E-03,+2.62855E+00
-108.78125E+00,-102.64E-03,+2.54654E+00
-108.75000E+00,-62.44E-03,+2.51920E+00
-108.71875E+00,-102.64E-03,+2.40986E+00
-108.68750E+00,-62.44E-03,+2.38252E+00
-108.65625E+00,-22.24E-03,+2.32785E+00
-108.62500E+00,-22.24E-03,+2.27317E+00
-108.59375E+00,-22.24E-03,+2.21850E+00
-108.56250E+00,+17.96E-03,+2.21850E+00
-108.53125E+00,+17.96E-03,+2.19116E+00
-108.50000E+00,+58.17E-03,+2.10915E+00
-108.46875E+00,+98.37E-03,+2.08182E+00
-108.43750E+00,+138.57E-03,+2.02714E+00
-108.40625E+00,+178.77E-03,+2.02714E+00
-108.37500E+00,+218.97E-03,+1.99981E+00
-108.34375E+00,+218.97E-03,+1.97247E+00
-108.31250E+00,+259.17E-03,+1.97247E+00
-108.28125E+00,+339.57E-03,+1.97247E+00
-108.25000E+00,+339.57E-03,+1.97247E+00
-108.21875E+00,+379.77E-03,+1.94513E+00
-108.18750E+00,+419.97E-03,+1.97247E+00
-108.15625E+00,+460.18E-03,+1.94513E+00
-108.12500E+00,+500.38E-03,+1.91780E+00
-108.09375E+00,+540.58E-03,+1.94513E+00
-108.06250E+00,+620.98E-03,+1.94513E+00
-108.03125E+00,+661.18E-03,+1.97247E+00
-108.00000E+00,+701.38E-03,+1.97247E+00
-107.96875E+00,+741.58E-03,+1.99981E+00
-107.93750E+00,+821.98E-03,+1.99981E+00
-107.90625E+00,+821.98E-03,+1.99981E+00
-107.87500E+00,+902.39E-03,+2.05448E+00
-107.84375E+00,+942.59E-03,+2.05448E+00
-107.81250E+00,+982.79E-03,+2.05448E+00
-107.78125E+00,+1.06319E+00,+2.08182E+00
-107.75000E+00,+1.06319E+00,+2.10915E+00
-107.71875E+00,+1.14359E+00,+2.13649E+00
-107.68750E+00,+1.22399E+00,+2.13649E+00
-107.65625E+00,+1.22399E+00,+2.16383E+00
-107.62500E+00,+1.30440E+00,+2.21850E+00
-107.59375E+00,+1.34460E+00,+2.24584E+00
-107.56250E+00,+1.38480E+00,+2.24584E+00
-107.53125E+00,+1.42500E+00,+2.30051E+00
-107.50000E+00,+1.46520E+00,+2.30051E+00
-107.46875E+00,+1.50540E+00,+2.32785E+00
-107.43750E+00,+1.54560E+00,+2.35518E+00
-107.40625E+00,+1.62600E+00,+2.38252E+00
-107.37500E+00,+1.66621E+00,+2.40986E+00
-107.34375E+00,+1.70641E+00,+2.43719E+00
-107.31250E+00,+1.74661E+00,+2.49187E+00
-107.28125E+00,+1.78681E+00,+2.51920E+00
-107.25000E+00,+1.78681E+00,+2.51920E+00
-107.21875E+00,+1.82701E+00,+2.57388E+00
-107.18750E+00,+1.82701E+00,+2.60121E+00
-107.15625E+00,+1.86721E+00,+2.60121E+00
-107.12500E+00,+1.90741E+00,+2.65589E+00
-107.09375E+00,+1.90741E+00,+2.68322E+00
-107.06250E+00,+1.94761E+00,+2.71056E+00
-107.03125E+00,+1.94761E+00,+2.73790E+00
-107.00000E+00,+1.94761E+00,+2.79257E+00
-106.96875E+00,+1.90741E+00,+2.81991E+00
-106.93750E+00,+1.94761E+00,+2.81991E+00
-106.90625E+00,+1.94761E+00,+2.87458E+00
-106.87500E+00,+1.90741E+00,+2.90192E+00
-106.84375E+00,+1.90741E+00,+2.92925E+00
-106.81250E+00,+1.86721E+00,+2.95659E+00
-106.78125E+00,+1.82701E+00,+3.01126E+00
-106.75000E+00,+1.78681E+00,+3.03860E+00
-106.71875E+00,+1.74661E+00,+3.01126E+00
-106.68750E+00,+1.74661E+00,+3.09327E+00
-106.65625E+00,+1.66621E+00,+3.09327E+00
-106.62500E+00,+1.58580E+00,+3.12061E+00
-106.59375E+00,+1.58580E+00,+3.14795E+00
-106.56250E+00,+1.46520E+00,+3.14795E+00
-106.53125E+00,+1.46520E+00,+3.17528E+00
-106.50000E+00,+1.34460E+00,+3.20262E+00
-106.46875E+00,+1.26420E+00,+3.22996E+00
-106.43750E+00,+1.22399E+00,+3.22996E+00
-106.40625E+00,+1.14359E+00,+3.22996E+00
-106.37500E+00,+1.02299E+00,+3.25729E+00
-106.34375E+00,+902.39E-03,+3.22996E+00
-106.31250E+00,+862.19E-03,+3.22996E+00
-106.28125E+00,+781.78E-03,+3.20262E+00
-106.25000E+00,+701.38E-03,+3.20262E+00
-106.21875E+00,+620.98E-03,+3.14795E+00
-106.18750E+00,+540.58E-03,+3.14795E+00
-106.15625E+00,+419.97E-03,+3.12061E+00
-106.12500E+00,+379.77E-03,+3.09327E+00
-106.09375E+00,+259.17E-03,+3.03860E+00
-106.06250E+00,+178.77E-03,+2.92925E+00
-106.03125E+00,+98.37E-03,+2.90192E+00
-106.00000E+00,+58.17E-03,+2.87458E+00
-105.96875E+00,+17.96E-03,+2.79257E+00
-105.93750E+00,-22.24E-03,+2.76523E+00
-105.90625E+00,-62.44E-03,+2.65589E+00
-105.87500E+00,-102.64E-03,+2.60121E+00
-105.84375E+00,-183.04E-03,+2.51920E+00
-105.81250E+00,-183.04E-03,+2.43719E+00
-105.78125E+00,-223.24E-03,+2.40986E+00
-105.75000E+00,-263.44E-03,+2.27317E+00
-105.71875E+00,-263.44E-03,+2.21850E+00
-105.68750E+00,-263.44E-03,+2.16383E+00
-105.65625E+00,-303.64E-03,+2.05448E+00
-105.62500E+00,-303.64E-03,+1.97247E+00
-105.59375E+00,-343.84E-03,+1.91780E+00
-105.56250E+00,-303.64E-03,+1.86312E+00
-105.53125E+00,-303.64E-03,+1.80845E+00
-105.50000E+00,-343.84E-03,+1.69910E+00
-105.46875E+00,-303.64E-03,+1.64443E+00
-105.43750E+00,-303.64E-03,+1.61709E+00
-105.40625E+00,-303.64E-03,+1.56242E+00
-105.37500E+00,-303.64E-03,+1.48041E+00
-105.34375E+00,-303.64E-03,+1.45307E+00
-105.31250E+00,-303.64E-03,+1.39840E+00
-105.28125E+00,-263.44E-03,+1.39840E+00
-105.25000E+00,-263.44E-03,+1.34373E+00
-105.21875E+00,-183.04E-03,+1.31639E+00
-105.18750E+00,-183.04E-03,+1.28905E+00
-105.15625E+00,-183.04E-03,+1.28905E+00
-105.12500E+00,-142.84E-03,+1.23438E+00
-105.09375E+00,-102.64E-03,+1.23438E+00
-105.06250E+00,-62.44E-03,+1.20704E+00
-105.03125E+00,-62.44E-03,+1.20704E+00
-105.00000E+00,-62.44E-03,+1.17971E+00
-104.96875E+00,+17.96E-03,+1.17971E+00
-104.93750E+00,+58.17E-03,+1.17971E+00
-104.90625E+00,+58.17E-03,+1.15237E+00
-104.87500E+00,+98.37E-03,+1.15237E+00
-104.84375E+00,+178.77E-03,+1.15237E+00
-104.81250E+00,+218.97E-03,+1.15237E+00
-104.78125E+00,+259.17E-03,+1.15237E+00
-104.75000E+00,+299.37E-03,+1.15237E+00
-104.71875E+00,+339.57E-03,+1.17971E+00
-104.68750E+00,+419.97E-03,+1.17971E+00
-104.65625E+00,+460.18E-03,+1.20704E+00
-104.62500E+00,+500.38E-03,+1.17971E+00
-104.59375E+00,+540.58E-03,+1.20704E+00
-104.56250E+00,+620.98E-03,+1.20704E+00
-104.53125E+00,+701.38E-03,+1.23438E+00
-104.50000E+00,+701.38E-03,+1.23438E+00
-104.46875E+00,+781.78E-03,+1.26172E+00
-104.43750E+00,+821.98E-03,+1.28905E+00
-104.40625E+00,+862.19E-03,+1.28905E+00
-104.37500E+00,+902.39E-03,+1.31639E+00
-104.34375E+00,+982.79E-03,+1.34373E+00
-104.31250E+00,+1.06319E+00,+1.37106E+00
-104.28125E+00,+1.10339E+00,+1.37106E+00
-104.25000E+00,+1.22399E+00,+1.42574E+00
-104.21875E+00,+1.26420E+00,+1.42574E+00
-104.18750E+00,+1.34460E+00,+1.45307E+00
-104.15625E+00,+1.38480E+00,+1.48041E+00
-104.12500E+00,+1.46520E+00,+1.50775E+00
-104.09375E+00,+1.58580E+00,+1.53508E+00
-104.06250E+00,+1.58580E+00,+1.56242E+00
-104.03125E+00,+1.70641E+00,+1.58976E+00
-104.00000E+00,+1.78681E+00,+1.61709E+00
-103.96875E+00,+1.90741E+00,+1.64443E+00
-103.93750E+00,+1.94761E+00,+1.67177E+00
-103.90625E+00,+1.98781E+00,+1.69910E+00
-103.87500E+00,+2.06822E+00,+1.72644E+00
-103.84375E+00,+2.10842E+00,+1.72644E+00
-103.81250E+00,+2.18882E+00,+1.80845E+00
-103.78125E+00,+2.30942E+00,+1.80845E+00
-103.75000E+00,+2.38982E+00,+1.83579E+00
-103.71875E+00,+2.43003E+00,+1.86312E+00
-103.68750E+00,+2.59083E+00,+1.91780E+00
-103.65625E+00,+2.63103E+00,+1.94513E+00
-103.62500E+00,+2.67123E+00,+1.97247E+00
-103.59375E+00,+2.75163E+00,+1.99981E+00
-103.56250E+00,+2.83204E+00,+2.02714E+00
-103.53125E+00,+2.95264E+00,+2.05448E+00
-103.50000E+00,+2.99284E+00,+2.08182E+00
-103.46875E+00,+3.03304E+00,+2.10915E+00
-103.43750E+00,+3.07324E+00,+2.13649E+00
-103.40625E+00,+3.11344E+00,+2.16383E+00
-103.37500E+00,+3.19384E+00,+2.19116E+00
-103.34375E+00,+3.23405E+00,+2.19116E+00
-103.31250E+00,+3.27425E+00,+2.21850E+00
-103.28125E+00,+3.27425E+00,+2.24584E+00
-103.25000E+00,+3.31445E+00,+2.30051E+00
-103.21875E+00,+3.35465E+00,+2.30051E+00
-103.18750E+00,+3.35465E+00,+2.32785E+00
-103.15625E+00,+3.39485E+00,+2.32785E+00
-103.12500E+00,+3.39485E+00,+2.35518E+00
-103.09375E+00,+3.39485E+00,+2.38252E+00
-103.06250E+00,+3.39485E+00,+2.40986E+00
-103.03125E+00,+3.39485E+00,+2.43719E+00
-103.00000E+00,+3.39485E+00,+2.46453E+00
-102.96875E+00,+3.39485E+00,+2.46453E+00
-102.93750E+00,+3.39485E+00,+2.49187E+00
-102.90625E+00,+3.39485E+00,+2.51920E+00
-102.87500E+00,+3.35465E+00,+2.54654E+00
-102.84375E+00,+3.35465E+00,+2.54654E+00
-102.81250E+00,+3.31445E+00,+2.57388E+00
-102.78125E+00,+3.31445E+00,+2.60121E+00
-102.75000E+00,+3.31445E+00,+2.62855E+00
-102.71875E+00,+3.27425E+00,+2.65589E+00
-102.68750E+00,+3.23405E+00,+2.68322E+00
-102.65625E+00,+3.23405E+00,+2.73790E+00
-102.62500E+00,+3.19384E+00,+2.71056E+00
-102.59375E+00,+3.15364E+00,+2.73790E+00
-102.56250E+00,+3.15364E+00,+2.79257E+00
-102.53125E+00,+3.07324E+00,+2.79257E+00
-102.50000E+00,+3.03304E+00,+2.81991E+00
-102.46875E+00,+2.99284E+00,+2.84724E+00
-102.43750E+00,+2.99284E+00,+2.87458E+00
-102.40625E+00,+2.95264E+00,+2.90192E+00
-102.37500E+00,+2.95264E+00,+2.92925E+00
-102.34375E+00,+2.91244E+00,+2.95659E+00
-102.31250E+00,+2.87224E+00,+2.98393E+00
-102.28125E+00,+2.87224E+00,+3.01126E+00
-102.25000E+00,+2.83204E+00,+3.03860E+00
-102.21875E+00,+2.79183E+00,+3.06594E+00
-102.18750E+00,+2.79183E+00,+3.09327E+00
-102.15625E+00,+2.75163E+00,+3.09327E+00
-102.12500E+00,+2.71143E+00,+3.14795E+00
-102.09375E+00,+2.71143E+00,+3.17528E+00
-102.06250E+00,+2.67123E+00,+3.20262E+00
-102.03125E+00,+2.71143E+00,+3.22996E+00
-102.00000E+00,+2.67123E+00,+3.25729E+00
-101.96875E+00,+2.63103E+00,+3.25729E+00
-101.93750E+00,+2.63103E+00,+3.31197E+00
-101.90625E+00,+2.59083E+00,+3.33930E+00
-101.87500E+00,+2.63103E+00,+3.36664E+00
-101.84375E+00,+2.63103E+00,+3.36664E+00
-101.81250E+00,+2.63103E+00,+3.44865E+00
-101.78125E+00,+2.59083E+00,+3.42131E+00
-101.75000E+00,+2.59083E+00,+3.47599E+00
-101.71875E+00,+2.59083E+00,+3.50332E+00
-101.68750E+00,+2.59083E+00,+3.50332E+00
-101.65625E+00,+2.63103E+00,+3.53066E+00
-101.62500E+00,+2.63103E+00,+3.58533E+00
-101.59375E+00,+2.63103E+00,+3.58533E+00
-101.56250E+00,+2.71143E+00,+3.61267E+00
-101.53125E+00,+2.67123E+00,+3.66734E+00
-101.50000E+00,+2.67123E+00,+3.66734E+00
-101.46875E+00,+2.75163E+00,+3.69468E+00
-101.43750E+00,+2.75163E+00,+3.69468E+00
-101.40625E+00,+2.79183E+00,+3.74935E+00
-101.37500E+00,+2.79183E+00,+3.77669E+00
-101.34375E+00,+2.87224E+00,+3.77669E+00
-101.31250E+00,+2.91244E+00,+3.80403E+00
-101.28125E+00,+2.91244E+00,+3.80403E+00
-101.25000E+00,+2.95264E+00,+3.83136E+00
-101.21875E+00,+2.99284E+00,+3.85870E+00
-101.18750E+00,+2.99284E+00,+3.88604E+00
-101.15625E+00,+3.03304E+00,+3.91337E+00
-101.12500E+00,+3.11344E+00,+3.91337E+00
-101.09375E+00,+3.15364E+00,+3.94071E+00
-101.06250E+00,+3.19384E+00,+3.94071E+00
-101.03125E+00,+3.19384E+00,+3.96805E+00
-101.00000E+00,+3.23405E+00,+3.96805E+00
-100.96875E+00,+3.31445E+00,+4.02272E+00
-100.93750E+00,+3.35465E+00,+3.99538E+00
-100.90625E+00,+3.35465E+00,+4.02272E+00
-100.87500E+00,+3.39485E+00,+4.05006E+00
-100.84375E+00,+3.39485E+00,+4.02272E+00
-100.81250E+00,+3.43505E+00,+4.05006E+00
-100.78125E+00,+3.43505E+00,+4.07739E+00
-100.75000E+00,+3.43505E+00,+4.07739E+00
-100.71875E+00,+3.47525E+00,+4.10473E+00
-100.68750E+00,+3.51545E+00,+4.10473E+00
-100.65625E+00,+3.51545E+00,+4.10473E+00
-100.62500E+00,+3.47525E+00,+4.10473E+00
-100.59375E+00,+3.51545E+00,+4.13207E+00
-100.56250E+00,+3.51545E+00,+4.15940E+00
-100.53125E+00,+3.51545E+00,+4.15940E+00
-100.50000E+00,+3.51545E+00,+4.15940E+00
-100.46875E+00,+3.51545E+00,+4.15940E+00
-100.43750E+00,+3.47525E+00,+4.15940E+00
-100.40625E+00,+3.51545E+00,+4.15940E+00
-100.37500E+00,+3.47525E+00,+4.18674E+00
-100.34375E+00,+3.47525E+00,+4.21408E+00
-100.31250E+00,+3.43505E+00,+4.18674E+00
-100.28125E+00,+3.39485E+00,+4.21408E+00
-100.25000E+00,+3.39485E+00,+4.21408E+00
-100.21875E+00,+3.39485E+00,+4.24141E+00
-100.18750E+00,+3.31445E+00,+4.26875E+00
-100.15625E+00,+3.27425E+00,+4.24141E+00
-100.12500E+00,+3.27425E+00,+4.26875E+00
-100.09375E+00,+3.23405E+00,+4.29609E+00
-100.06250E+00,+3.19384E+00,+4.29609E+00
-100.03125E+00,+3.15364E+00,+4.29609E+00
-100.00000E+00,+3.07324E+00,+4.32342E+00
-99.96875E+00,+3.03304E+00,+4.32342E+00
-99.93750E+00,+2.99284E+00,+4.32342E+00
-99.90625E+00,+2.91244E+00,+4.37810E+00
-99.87500E+00,+2.91244E+00,+4.37810E+00
-99.84375E+00,+2.83204E+00,+4.37810E+00
-99.81250E+00,+2.71143E+00,+4.37810E+00
-99.78125E+00,+2.63103E+00,+4.40543E+00
-99.75000E+00,+2.63103E+00,+4.40543E+00
-99.71875E+00,+2.55063E+00,+4.43277E+00
-99.68750E+00,+2.43003E+00,+4.46011E+00
-99.65625E+00,+2.38982E+00,+4.48744E+00
-99.62500E+00,+2.22902E+00,+4.46011E+00
-99.59375E+00,+2.14862E+00,+4.48744E+00
-99.56250E+00,+2.02802E+00,+4.48744E+00
-99.53125E+00,+1.98781E+00,+4.48744E+00
-99.50000E+00,+1.86721E+00,+4.51478E+00
-99.46875E+00,+1.74661E+00,+4.54212E+00
-99.43750E+00,+1.70641E+00,+4.51478E+00
-99.40625E+00,+1.58580E+00,+4.51478E+00
-99.37500E+00,+1.50540E+00,+4.51478E+00
-99.34375E+00,+1.38480E+00,+4.46011E+00
-99.31250E+00,+1.30440E+00,+4.46011E+00
-99.28125E+00,+1.18379E+00,+4.46011E+00
-99.25000E+00,+1.06319E+00,+4.43277E+00
-99.21875E+00,+982.79E-03,+4.40543E+00
-99.18750E+00,+902.39E-03,+4.35076E+00
-99.15625E+00,+741.58E-03,+4.29609E+00
-99.12500E+00,+701.38E-03,+4.26875E+00
-99.09375E+00,+580.78E-03,+4.18674E+00
-99.06250E+00,+500.38E-03,+4.13207E+00
-99.03125E+00,+379.77E-03,+4.05006E+00
-99.00000E+00,+299.37E-03,+3.99538E+00
-98.96875E+00,+259.17E-03,+3.91337E+00
-98.93750E+00,+218.97E-03,+3.85870E+00
-98.90625E+00,+98.37E-03,+3.74935E+00
-98.87500E+00,+58.17E-03,+3.72202E+00
-98.84375E+00,+17.96E-03,+3.55800E+00
-98.81250E+00,-22.24E-03,+3.50332E+00
-98.78125E+00,-62.44E-03,+3.39398E+00
-98.75000E+00,-102.64E-03,+3.28463E+00
-98.71875E+00,-102.64E-03,+3.22996E+00
-98.68750E+00,-142.84E-03,+3.14795E+00
-98.65625E+00,-183.04E-03,+3.06594E+00
-98.62500E+00,-183.04E-03,+2.98393E+00
-98.59375E+00,-183.04E-03,+2.90192E+00
-98.56250E+00,-183.04E-03,+2.81991E+00
-98.53125E+00,-223.24E-03,+2.68322E+00
-98.50000E+00,-223.24E-03,+2.68322E+00
-98.46875E+00,-223.24E-03,+2.54654E+00
-98.43750E+00,-223.24E-03,+2.49187E+00
-98.40625E+00,-223.24E-03,+2.40986E+00
-98.37500E+00,-223.24E-03,+2.35518E+00
-98.34375E+00,-183.04E-03,+2.24584E+00
-98.31250E+00,-183.04E-03,+2.19116E+00
-98.28125E+00,-183.04E-03,+2.13649E+00
-98.25000E+00,-142.84E-03,+2.05448E+00
-98.21875E+00,-142.84E-03,+2.05448E+00
-98.18750E+00,-102.64E-03,+1.97247E+00
-98.15625E+00,-102.64E-03,+1.97247E+00
-98.12500E+00,-62.44E-03,+1.89046E+00
-98.09375E+00,-22.24E-03,+1.86312E+00
-98.06250E+00,+17.96E-03,+1.86312E+00
-98.03125E+00,+17.96E-03,+1.80845E+00
-98.00000E+00,+58.17E-03,+1.78111E+00
-97.96875E+00,+98.37E-03,+1.75378E+00
-97.93750E+00,+98.37E-03,+1.75378E+00
-97.90625E+00,+138.57E-03,+1.72644E+00
-97.87500E+00,+178.77E-03,+1.69910E+00
-97.84375E+00,+218.97E-03,+1.69910E+00
-97.81250E+00,+259.17E-03,+1.69910E+00
-97.78125E+00,+299.37E-03,+1.69910E+00
-97.75000E+00,+339.57E-03,+1.67177E+00
-97.71875E+00,+419.97E-03,+1.69910E+00
-97.68750E+00,+419.97E-03,+1.67177E+00
-97.65625E+00,+500.38E-03,+1.69910E+00
-97.62500E+00,+580.78E-03,+1.67177E+00
-97.59375E+00,+580.78E-03,+1.72644E+00
-97.56250E+00,+620.98E-03,+1.69910E+00
-97.53125E+00,+701.38E-03,+1.72644E+00
-97.50000E+00,+741.58E-03,+1.72644E+00
-97.46875E+00,+781.78E-03,+1.75378E+00
-97.43750E+00,+821.98E-03,+1.78111E+00
-97.40625E+00,+902.39E-03,+1.78111E+00
-97.37500E+00,+902.39E-03,+1.80845E+00
-97.34375E+00,+942.59E-03,+1.80845E+00
-97.31250E+00,+1.06319E+00,+1.86312E+00
-97.28125E+00,+1.10339E+00,+1.89046E+00
-97.25000E+00,+1.18379E+00,+1.89046E+00
-97.21875E+00,+1.22399E+00,+1.91780E+00
-97.18750E+00,+1.26420E+00,+1.94513E+00
-97.15625E+00,+1.30440E+00,+1.97247E+00
-97.12500E+00,+1.34460E+00,+2.02714E+00
-97.09375E+00,+1.42500E+00,+2.05448E+00
-97.06250E+00,+1.50540E+00,+2.05448E+00
-97.03125E+00,+1.54560E+00,+2.08182E+00
-97.00000E+00,+1.58580E+00,+2.08182E+00
-96.96875E+00,+1.62600E+00,+2.13649E+00
-96.93750E+00,+1.70641E+00,+2.16383E+00
-96.90625E+00,+1.74661E+00,+2.21850E+00
-96.87500E+00,+1.74661E+00,+2.21850E+00
-96.84375E+00,+1.86721E+00,+2.24584E+00
-96.81250E+00,+1.86721E+00,+2.32785E+00
-96.78125E+00,+1.90741E+00,+2.30051E+00
-96.75000E+00,+1.94761E+00,+2.35518E+00
-96.71875E+00,+2.02802E+00,+2.38252E+00
-96.68750E+00,+2.02802E+00,+2.40986E+00
-96.65625E+00,+2.10842E+00,+2.46453E+00
-96.62500E+00,+2.14862E+00,+2.49187E+00
-96.59375E+00,+2.14862E+00,+2.54654E+00
-96.56250E+00,+2.18882E+00,+2.57388E+00
-96.53125E+00,+2.22902E+00,+2.57388E+00
-96.50000E+00,+2.18882E+00,+2.65589E+00
-96.46875E+00,+2.22902E+00,+2.62855E+00
-96.43750E+00,+2.22902E+00,+2.68322E+00
-96.40625E+00,+2.22902E+00,+2.71056E+00
-96.37500E+00,+2.22902E+00,+2.73790E+00
-96.34375E+00,+2.22902E+00,+2.73790E+00
-96.31250E+00,+2.22902E+00,+2.76523E+00
-96.28125E+00,+2.22902E+00,+2.84724E+00
-96.25000E+00,+2.18882E+00,+2.87458E+00
-96.21875E+00,+2.18882E+00,+2.87458E+00
-96.18750E+00,+2.14862E+00,+2.90192E+00
-96.15625E+00,+2.10842E+00,+2.92925E+00
-96.12500E+00,+2.06822E+00,+2.98393E+00
-96.09375E+00,+1.98781E+00,+3.01126E+00
-96.06250E+00,+1.98781E+00,+3.01126E+00
-96.03125E+00,+1.90741E+00,+3.06594E+00
-96.00000E+00,+1.86721E+00,+3.09327E+00
-95.96875E+00,+1.78681E+00,+3.09327E+00
-95.93750E+00,+1.70641E+00,+3.14795E+00
-95.90625E+00,+1.62600E+00,+3.17528E+00
-95.87500E+00,+1.54560E+00,+3.20262E+00
-95.84375E+00,+1.46520E+00,+3.20262E+00
-95.81250E+00,+1.42500E+00,+3.20262E+00
-95.78125E+00,+1.34460E+00,+3.25729E+00
-95.75000E+00,+1.30440E+00,+3.25729E+00
-95.71875E+00,+1.14359E+00,+3.25729E+00
-95.68750E+00,+1.06319E+00,+3.25729E+00
-95.65625E+00,+942.59E-03,+3.25729E+00
-95.62500E+00,+862.19E-03,+3.25729E+00
-95.59375E+00,+781.78E-03,+3.22996E+00
-95.56250E+00,+701.38E-03,+3.22996E+00
-95.53125E+00,+620.98E-03,+3.20262E+00
-95.50000E+00,+580.78E-03,+3.14795E+00
-95.46875E+00,+460.18E-03,+3.14795E+00
-95.43750E+00,+379.77E-03,+3.09327E+00
-95.40625E+00,+299.37E-03,+3.03860E+00
-95.37500E+00,+259.17E-03,+3.01126E+00
-95.34375E+00,+178.77E-03,+2.95659E+00
-95.31250E+00,+138.57E-03,+2.92925E+00
-95.28125E+00,+58.17E-03,+2.87458E+00
-95.25000E+00,+58.17E-03,+2.81991E+00
-95.21875E+00,+17.96E-03,+2.73790E+00
-95.18750E+00,-62.44E-03,+2.65589E+00
-95.15625E+00,-62.44E-03,+2.57388E+00
-95.12500E+00,-62.44E-03,+2.51920E+00
-95.09375E+00,-102.64E-03,+2.46453E+00
-95.06250E+00,-102.64E-03,+2.38252E+00
-95.03125E+00,-142.84E-03,+2.32785E+00
-95.00000E+00,-183.04E-03,+2.27317E+00
-94.96875E+00,-183.04E-03,+2.21850E+00
-94.93750E+00,-142.84E-03,+2.13649E+00
-94.90625E+00,-142.84E-03,+2.08182E+00
-94.87500E+00,-183.04E-03,+2.02714E+00
-94.84375E+00,-183.04E-03,+1.97247E+00
-94.81250E+00,-142.84E-03,+1.91780E+00
-94.78125E+00,-102.64E-03,+1.89046E+00
-94.75000E+00,-102.64E-03,+1.80845E+00
-94.71875E+00,-102.64E-03,+1.78111E+00
-94.68750E+00,-62.44E-03,+1.75378E+00
-94.65625E+00,-62.44E-03,+1.75378E+00
-94.62500E+00,-22.24E-03,+1.69910E+00
-94.59375E+00,-22.24E-03,+1.64443E+00
-94.56250E+00,+17.96E-03,+1.64443E+00
-94.53125E+00,+17.96E-03,+1.61709E+00
-94.50000E+00,+98.37E-03,+1.64443E+00
-94.46875E+00,+138.57E-03,+1.58976E+00
-94.43750E+00,+138.57E-03,+1.56242E+00
-94.40625E+00,+178.77E-03,+1.56242E+00
-94.37500E+00,+218.97E-03,+1.58976E+00
-94.34375E+00,+259.17E-03,+1.56242E+00
-94.31250E+00,+299.37E-03,+1.56242E+00
-94.28125E+00,+339.57E-03,+1.56242E+00
-94.25000E+00,+379.77E-03,+1.56242E+00
-94.21875E+00,+419.97E-03,+1.56242E+00
-94.18750E+00,+500.38E-03,+1.56242E+00
-94.15625E+00,+500.38E-03,+1.58976E+00
-94.12500E+00,+540.58E-03,+1.58976E+00
-94.09375E+00,+580.78E-03,+1.58976E+00
-94.06250E+00,+701.38E-03,+1.61709E+00
-94.03125E+00,+701.38E-03,+1.64443E+00
-94.00000E+00,+781.78E-03,+1.61709E+00
-93.96875E+00,+862.19E-03,+1.67177E+00
-93.93750E+00,+902.39E-03,+1.67177E+00
-93.90625E+00,+942.59E-03,+1.69910E+00
-93.87500E+00,+1.02299E+00,+1.72644E+00
-93.84375E+00,+1.06319E+00,+1.72644E+00
-93.81250E+00,+1.10339E+00,+1.72644E+00
-93.78125E+00,+1.14359E+00,+1.78111E+00
-93.75000E+00,+1.18379E+00,+1.80845E+00
-93.71875E+00,+1.30440E+00,+1.83579E+00
-93.68750E+00,+1.34460E+00,+1.86312E+00
-93.65625E+00,+1.38480E+00,+1.89046E+00
-93.62500E+00,+1.42500E+00,+1.91780E+00
-93.59375E+00,+1.50540E+00,+1.97247E+00
-93.56250E+00,+1.54560E+00,+1.97247E+00
-93.53125E+00,+1.58580E+00,+1.99981E+00
-93.50000E+00,+1.70641E+00,+2.05448E+00
-93.46875E+00,+1.78681E+00,+2.05448E+00
-93.43750E+00,+1.82701E+00,+2.10915E+00
-93.40625E+00,+1.86721E+00,+2.10915E+00
-93.37500E+00,+1.90741E+00,+2.13649E+00
-93.34375E+00,+1.98781E+00,+2.19116E+00
-93.31250E+00,+2.06822E+00,+2.24584E+00
-93.28125E+00,+2.10842E+00,+2.24584E+00
-93.25000E+00,+2.18882E+00,+2.27317E+00
-93.21875E+00,+2.22902E+00,+2.30051E+00
-93.18750E+00,+2.22902E+00,+2.35518E+00
-93.15625E+00,+2.26922E+00,+2.35518E+00
-93.12500E+00,+2.34962E+00,+2.40986E+00
-93.09375E+00,+2.38982E+00,+2.43719E+00
-93.06250E+00,+2.38982E+00,+2.46453E+00
-93.03125E+00,+2.47023E+00,+2.49187E+00
-93.00000E+00,+2.47023E+00,+2.51920E+00
-92.96875E+00,+2.51043E+00,+2.54654E+00
-92.93750E+00,+2.51043E+00,+2.60121E+00
-92.90625E+00,+2.55063E+00,+2.60121E+00
-92.87500E+00,+2.55063E+00,+2.65589E+00
-92.84375E+00,+2.55063E+00,+2.65589E+00
-92.81250E+00,+2.55063E+00,+2.68322E+00
-92.78125E+00,+2.59083E+00,+2.73790E+00
-92.75000E+00,+2.55063E+00,+2.76523E+00
-92.71875E+00,+2.55063E+00,+2.79257E+00
-92.68750E+00,+2.55063E+00,+2.81991E+00
-92.65625E+00,+2.51043E+00,+2.84724E+00
-92.62500E+00,+2.51043E+00,+2.90192E+00
-92.59375E+00,+2.47023E+00,+2.90192E+00
-92.56250E+00,+2.43003E+00,+2.95659E+00
-92.53125E+00,+2.34962E+00,+2.98393E+00
-92.50000E+00,+2.38982E+00,+3.01126E+00
-92.46875E+00,+2.34962E+00,+3.06594E+00
-92.43750E+00,+2.26922E+00,+3.09327E+00
-92.40625E+00,+2.18882E+00,+3.09327E+00
-92.37500E+00,+2.18882E+00,+3.12061E+00
-92.34375E+00,+2.10842E+00,+3.17528E+00
-92.31250E+00,+2.02802E+00,+3.20262E+00
-92.28125E+00,+1.98781E+00,+3.17528E+00
-92.25000E+00,+1.86721E+00,+3.22996E+00
-92.21875E+00,+1.78681E+00,+3.25729E+00
-92.18750E+00,+1.70641E+00,+3.28463E+00
-92.15625E+00,+1.62600E+00,+3.31197E+00
-92.12500E+00,+1.58580E+00,+3.33930E+00
-92.09375E+00,+1.46520E+00,+3.33930E+00
-92.06250E+00,+1.38480E+00,+3.36664E+00
-92.03125E+00,+1.30440E+00,+3.36664E+00
-92.00000E+00,+1.22399E+00,+3.39398E+00
-91.96875E+00,+1.14359E+00,+3.36664E+00
-91.93750E+00,+1.06319E+00,+3.36664E+00
-91.90625E+00,+982.79E-03,+3.39398E+00
-91.87500E+00,+902.39E-03,+3.36664E+00
-91.84375E+00,+781.78E-03,+3.36664E+00
-91.81250E+00,+701.38E-03,+3.33930E+00
-91.78125E+00,+661.18E-03,+3.28463E+00
-91.75000E+00,+580.78E-03,+3.31197E+00
-91.71875E+00,+540.58E-03,+3.25729E+00
-91.68750E+00,+419.97E-03,+3.22996E+00
-91.65625E+00,+379.77E-03,+3.17528E+00
-91.62500E+00,+339.57E-03,+3.09327E+00
-91.59375E+00,+299.37E-03,+3.06594E+00
-91.56250E+00,+218.97E-03,+3.06594E+00
-91.53125E+00,+259.17E-03,+2.98393E+00
-91.50000E+00,+178.77E-03,+2.92925E+00
-91.46875E+00,+178.77E-03,+2.87458E+00
-91.43750E+00,+138.57E-03,+2.81991E+00
-91.40625E+00,+138.57E-03,+2.73790E+00
-91.37500E+00,+98.37E-03,+2.71056E+00
-91.34375E+00,+138.57E-03,+2.62855E+00
-91.31250E+00,+138.57E-03,+2.60121E+00
-91.28125E+00,+98.37E-03,+2.60121E+00
-91.25000E+00,+98.37E-03,+2.51920E+00
-91.21875E+00,+138.57E-03,+2.46453E+00
-91.18750E+00,+98.37E-03,+2.43719E+00
-91.15625E+00,+138.57E-03,+2.38252E+00
-91.12500E+00,+98.37E-03,+2.32785E+00
-91.09375E+00,+138.57E-03,+2.30051E+00
-91.06250E+00,+218.97E-03,+2.30051E+00
-91.03125E+00,+178.77E-03,+2.24584E+00
-91.00000E+00,+259.17E-03,+2.24584E+00
-90.96875E+00,+259.17E-03,+2.19116E+00
-90.93750E+00,+299.37E-03,+2.19116E+00
-90.90625E+00,+339.57E-03,+2.16383E+00
-90.87500E+00,+339.57E-03,+2.16383E+00
-90.84375E+00,+379.77E-03,+2.16383E+00
-90.81250E+00,+419.97E-03,+2.13649E+00
-90.78125E+00,+419.97E-03,+2.13649E+00
-90.75000E+00,+500.38E-03,+2.10915E+00
-90.71875E+00,+540.58E-03,+2.13649E+00
-90.68750E+00,+580.78E-03,+2.10915E+00
-90.65625E+00,+620.98E-03,+2.10915E+00
-90.62500E+00,+661.18E-03,+2.13649E+00
-90.59375E+00,+701.38E-03,+2.13649E+00
-90.56250E+00,+741.58E-03,+2.13649E+00
-90.53125E+00,+781.78E-03,+2.16383E+00
-90.50000E+00,+862.19E-03,+2.16383E+00
-90.46875E+00,+862.19E-03,+2.19116E+00
-90.43750E+00,+942.59E-03,+2.19116E+00
-90.40625E+00,+982.79E-03,+2.21850E+00
-90.37500E+00,+1.02299E+00,+2.21850E+00
-90.34375E+00,+1.10339E+00,+2.24584E+00
-90.31250E+00,+1.14359E+00,+2.27317E+00
-90.28125E+00,+1.14359E+00,+2.27317E+00
-90.25000E+00,+1.18379E+00,+2.32785E+00
-90.21875E+00,+1.26420E+00,+2.32785E+00
-90.18750E+00,+1.30440E+00,+2.38252E+00
-90.15625E+00,+1.34460E+00,+2.40986E+00
-90.12500E+00,+1.42500E+00,+2.40986E+00
-90.09375E+00,+1.46520E+00,+2.43719E+00
-90.06250E+00,+1.54560E+00,+2.46453E+00
-90.03125E+00,+1.54560E+00,+2.49187E+00
-90.00000E+00,+1.62600E+00,+2.51920E+00
-89.96875E+00,+1.66621E+00,+2.57388E+00
-89.93750E+00,+1.66621E+00,+2.60121E+00
-89.90625E+00,+1.70641E+00,+2.60121E+00
-89.87500E+00,+1.70641E+00,+2.62855E+00
-89.84375E+00,+1.78681E+00,+2.68322E+00
-89.81250E+00,+1.82701E+00,+2.71056E+00
-89.78125E+00,+1.82701E+00,+2.76523E+00
-89.75000E+00,+1.86721E+00,+2.76523E+00
-89.71875E+00,+1.82701E+00,+2.79257E+00
-89.68750E+00,+1.90741E+00,+2.81991E+00
-89.65625E+00,+1.90741E+00,+2.87458E+00
-89.62500E+00,+1.90741E+00,+2.90192E+00
-89.59375E+00,+1.90741E+00,+2.90192E+00
-89.56250E+00,+1.90741E+00,+2.92925E+00
-89.53125E+00,+1.90741E+00,+2.98393E+00
-89.50000E+00,+1.94761E+00,+3.01126E+00
-89.46875E+00,+1.90741E+00,+3.03860E+00
-89.43750E+00,+1.86721E+00,+3.06594E+00
-89.40625E+00,+1.86721E+00,+3.09327E+00
-89.37500E+00,+1.82701E+00,+3.09327E+00
-89.34375E+00,+1.78681E+00,+3.12061E+00
-89.31250E+00,+1.78681E+00,+3.17528E+00
-89.28125E+00,+1.70641E+00,+3.20262E+00
-89.25000E+00,+1.66621E+00,+3.22996E+00
-89.21875E+00,+1.58580E+00,+3.22996E+00
-89.18750E+00,+1.54560E+00,+3.25729E+00
-89.15625E+00,+1.50540E+00,+3.28463E+00
-89.12500E+00,+1.46520E+00,+3.28463E+00
-89.09375E+00,+1.34460E+00,+3.31197E+00
-89.06250E+00,+1.30440E+00,+3.33930E+00
-89.03125E+00,+1.18379E+00,+3.33930E+00
-89.00000E+00,+1.10339E+00,+3.33930E+00
-88.96875E+00,+1.02299E+00,+3.33930E+00
-88.93750E+00,+942.59E-03,+3.33930E+00
-88.90625E+00,+821.98E-03,+3.33930E+00
-88.87500E+00,+821.98E-03,+3.31197E+00
-88.84375E+00,+661.18E-03,+3.25729E+00
-88.81250E+00,+620.98E-03,+3.25729E+00
-88.78125E+00,+540.58E-03,+3.22996E+00
-88.75000E+00,+460.18E-03,+3.20262E+00
-88.71875E+00,+379.77E-03,+3.14795E+00
-88.68750E+00,+259.17E-03,+3.09327E+00
-88.65625E+00,+218.97E-03,+3.03860E+00
-88.62500E+00,+138.57E-03,+3.01126E+00
-88.59375E+00,+58.17E-03,+2.92925E+00
-88.56250E+00,-22.24E-03,+2.81991E+00
-88.53125E+00,-102.64E-03,+2.79257E+00
-88.50000E+00,-62.44E-03,+2.71056E+00
-88.46875E+00,-142.84E-03,+2.65589E+00
-88.43750E+00,-183.04E-03,+2.60121E+00
-88.40625E+00,-223.24E-03,+2.51920E+00
-88.37500E+00,-223.24E-03,+2.35518E+00
-88.34375E+00,-263.44E-03,+2.30051E+00
-88.31250E+00,-303.64E-03,+2.30051E+00
-88.28125E+00,-343.84E-03,+2.16383E+00
-88.25000E+00,-343.84E-03,+2.10915E+00
-88.21875E+00,-384.05E-03,+2.02714E+00
-88.18750E+00,-343.84E-03,+1.94513E+00
-88.15625E+00,-384.05E-03,+1.86312E+00
-88.12500E+00,-384.05E-03,+1.83579E+00
-88.09375E+00,-343.84E-03,+1.72644E+00
-88.06250E+00,-343.84E-03,+1.67177E+00
-88.03125E+00,-343.84E-03,+1.56242E+00
-88.00000E+00,-343.84E-03,+1.53508E+00
-87.96875E+00,-343.84E-03,+1.48041E+00
-87.93750E+00,-343.84E-03,+1.42574E+00
-87.90625E+00,-303.64E-03,+1.39840E+00
-87.87500E+00,-303.64E-03,+1.34373E+00
-87.84375E+00,-303.64E-03,+1.31639E+00
-87.81250E+00,-263.44E-03,+1.28905E+00
-87.78125E+00,-263.44E-03,+1.26172E+00
-87.75000E+00,-183.04E-03,+1.20704E+00
-87.71875E+00,-183.04E-03,+1.20704E+00
-87.68750E+00,-142.84E-03,+1.17971E+00
-87.65625E+00,-102.64E-03,+1.17971E+00
-87.62500E+00,-62.44E-03,+1.17971E+00
-87.59375E+00,-102.64E-03,+1.15237E+00
-87.56250E+00,-62.44E-03,+1.12503E+00
-87.53125E+00,-22.24E-03,+1.09770E+00
-87.50000E+00,+17.96E-03,+1.09770E+00
-87.46875E+00,+58.17E-03,+1.09770E+00
-87.43750E+00,+138.57E-03,+1.09770E+00
-87.40625E+00,+178.77E-03,+1.07036E+00
-87.37500E+00,+178.77E-03,+1.07036E+00
-87.34375E+00,+218.97E-03,+1.09770E+00
-87.31250E+00,+259.17E-03,+1.09770E+00
-87.28125E+00,+339.57E-03,+1.09770E+00
-87.25000E+00,+379.77E-03,+1.09770E+00
-87.21875E+00,+419.97E-03,+1.12503E+00
-87.18750E+00,+500.38E-03,+1.12503E+00
-87.15625E+00,+540.58E-03,+1.12503E+00
-87.12500E+00,+580.78E-03,+1.17971E+00
-87.09375E+00,+580.78E-03,+1.17971E+00
-87.06250E+00,+701.38E-03,+1.17971E+00
-87.03125E+00,+741.58E-03,+1.20704E+00
-87.00000E+00,+781.78E-03,+1.20704E+00
-86.96875E+00,+821.98E-03,+1.23438E+00
-86.93750E+00,+942.59E-03,+1.26172E+00
-86.90625E+00,+942.59E-03,+1.26172E+00
-86.87500E+00,+1.06319E+00,+1.28905E+00
-86.84375E+00,+1.06319E+00,+1.31639E+00
-86.81250E+00,+1.18379E+00,+1.31639E+00
-86.78125E+00,+1.26420E+00,+1.37106E+00
-86.75000E+00,+1.30440E+00,+1.37106E+00
-86.71875E+00,+1.38480E+00,+1.42574E+00
-86.68750E+00,+1.42500E+00,+1.42574E+00
-86.65625E+00,+1.54560E+00,+1.48041E+00
-86.62500E+00,+1.58580E+00,+1.50775E+00
-86.59375E+00,+1.66621E+00,+1.53508E+00
-86.56250E+00,+1.70641E+00,+1.53508E+00
-86.53125E+00,+1.86721E+00,+1.58976E+00
-86.50000E+00,+1.90741E+00,+1.61709E+00
-86.46875E+00,+2.02802E+00,+1.61709E+00
-86.43750E+00,+2.10842E+00,+1.67177E+00
-86.40625E+00,+2.10842E+00,+1.67177E+00
-86.37500E+00,+2.18882E+00,+1.69910E+00
-86.34375E+00,+2.30942E+00,+1.72644E+00
-86.31250E+00,+2.43003E+00,+1.78111E+00
-86.28125E+00,+2.51043E+00,+1.80845E+00
-86.25000E+00,+2.55063E+00,+1.83579E+00
-86.21875E+00,+2.59083E+00,+1.83579E+00
-86.18750E+00,+2.71143E+00,+1.91780E+00
-86.15625E+00,+2.83204E+00,+1.91780E+00
-86.12500E+00,+2.87224E+00,+1.91780E+00
-86.09375E+00,+2.91244E+00,+1.94513E+00
-86.06250E+00,+3.03304E+00,+1.99981E+00
-86.03125E+00,+3.11344E+00,+2.02714E+00
-86.00000E+00,+3.15364E+00,+2.02714E+00
-85.96875E+00,+3.23405E+00,+2.08182E+00
-85.93750E+00,+3.27425E+00,+2.08182E+00
-85.90625E+00,+3.27425E+00,+2.10915E+00
-85.87500E+00,+3.35465E+00,+2.13649E+00
-85.84375E+00,+3.39485E+00,+2.16383E+00
-85.81250E+00,+3.43505E+00,+2.19116E+00
-85.78125E+00,+3.47525E+00,+2.19116E+00
-85.75000E+00,+3.47525E+00,+2.21850E+00
-85.71875E+00,+3.51545E+00,+2.24584E+00
-85.68750E+00,+3.51545E+00,+2.27317E+00
-85.65625E+00,+3.55565E+00,+2.27317E+00
-85.62500E+00,+3.51545E+00,+2.27317E+00
-85.59375E+00,+3.51545E+00,+2.32785E+00
-85.56250E+00,+3.51545E+00,+2.35518E+00
-85.53125E+00,+3.51545E+00,+2.35518E+00
-85.50000E+00,+3.55565E+00,+2.35518E+00
-85.46875E+00,+3.51545E+00,+2.38252E+00
-85.43750E+00,+3.51545E+00,+2.40986E+00
-85.40625E+00,+3.51545E+00,+2.46453E+00
-85.37500E+00,+3.47525E+00,+2.46453E+00
-85.34375E+00,+3.47525E+00,+2.49187E+00
-85.31250E+00,+3.47525E+00,+2.51920E+00
-85.28125E+00,+3.43505E+00,+2.51920E+00
-85.25000E+00,+3.43505E+00,+2.54654E+00
-85.21875E+00,+3.39485E+00,+2.57388E+00
-85.18750E+00,+3.39485E+00,+2.57388E+00
-85.15625E+00,+3.35465E+00,+2.62855E+00
-85.12500E+00,+3.31445E+00,+2.65589E+00
-85.09375E+00,+3.31445E+00,+2.65589E+00
-85.06250E+00,+3.27425E+00,+2.68322E+00
-85.03125E+00,+3.23405E+00,+2.71056E+00
-85.00000E+00,+3.19384E+00,+2.73790E+00
-84.96875E+00,+3.23405E+00,+2.73790E+00
-84.93750E+00,+3.19384E+00,+2.79257E+00
-84.90625E+00,+3.15364E+00,+2.81991E+00
-84.87500E+00,+3.11344E+00,+2.81991E+00
-84.84375E+00,+3.11344E+00,+2.84724E+00
-84.81250E+00,+3.11344E+00,+2.90192E+00
-84.78125E+00,+3.07324E+00,+2.92925E+00
-84.75000E+00,+3.07324E+00,+2.92925E+00
-84.71875E+00,+3.07324E+00,+2.95659E+00
-84.68750E+00,+3.03304E+00,+2.98393E+00
-84.65625E+00,+2.99284E+00,+3.01126E+00
-84.62500E+00,+2.99284E+00,+3.03860E+00
-84.59375E+00,+2.99284E+00,+3.03860E+00
-84.56250E+00,+2.99284E+00,+3.06594E+00
-84.53125E+00,+2.99284E+00,+3.12061E+00
-84.50000E+00,+2.99284E+00,+3.09327E+00
-84.46875E+00,+2.95264E+00,+3.14795E+00
-84.43750E+00,+2.95264E+00,+3.17528E+00
-84.40625E+00,+2.95264E+00,+3.20262E+00
-84.37500E+00,+2.99284E+00,+3.20262E+00
-84.34375E+00,+2.99284E+00,+3.25729E+00
-84.31250E+00,+2.99284E+00,+3.28463E+00
-84.28125E+00,+3.03304E+00,+3.28463E+00
-84.25000E+00,+3.07324E+00,+3.33930E+00
-84.21875E+00,+3.07324E+00,+3.33930E+00
-84.18750E+00,+3.11344E+00,+3.36664E+00
-84.15625E+00,+3.11344E+00,+3.39398E+00
-84.12500E+00,+3.11344E+00,+3.42131E+00
-84.09375E+00,+3.15364E+00,+3.44865E+00
-84.06250E+00,+3.19384E+00,+3.47599E+00
-84.03125E+00,+3.23405E+00,+3.50332E+00
-84.00000E+00,+3.23405E+00,+3.50332E+00
-83.96875E+00,+3.27425E+00,+3.53066E+00
-83.93750E+00,+3.31445E+00,+3.53066E+00
-83.90625E+00,+3.35465E+00,+3.55800E+00
-83.87500E+00,+3.39485E+00,+3.58533E+00
-83.84375E+00,+3.43505E+00,+3.58533E+00
-83.81250E+00,+3.47525E+00,+3.61267E+00
-83.78125E+00,+3.47525E+00,+3.61267E+00
-83.75000E+00,+3.55565E+00,+3.64001E+00
-83.71875E+00,+3.59585E+00,+3.64001E+00
-83.68750E+00,+3.59585E+00,+3.66734E+00
-83.65625E+00,+3.59585E+00,+3.66734E+00
-83.62500E+00,+3.63606E+00,+3.66734E+00
-83.59375E+00,+3.67626E+00,+3.66734E+00
-83.56250E+00,+3.67626E+00,+3.69468E+00
-83.53125E+00,+3.71646E+00,+3.69468E+00
-83.50000E+00,+3.75666E+00,+3.72202E+00
-83.46875E+00,+3.75666E+00,+3.72202E+00
-83.43750E+00,+3.75666E+00,+3.74935E+00
-83.40625E+00,+3.79686E+00,+3.72202E+00
-83.37500E+00,+3.79686E+00,+3.74935E+00
-83.34375E+00,+3.79686E+00,+3.74935E+00
-83.31250E+00,+3.83706E+00,+3.77669E+00
-83.28125E+00,+3.87726E+00,+3.74935E+00
-83.25000E+00,+3.83706E+00,+3.77669E+00
-83.21875E+00,+3.83706E+00,+3.80403E+00
-83.18750E+00,+3.87726E+00,+3.77669E+00
-83.15625E+00,+3.87726E+00,+3.77669E+00
-83.12500E+00,+3.87726E+00,+3.80403E+00
-83.09375E+00,+3.83706E+00,+3.80403E+00
-83.06250E+00,+3.83706E+00,+3.77669E+00
-83.03125E+00,+3.83706E+00,+3.80403E+00
-83.00000E+00,+3.83706E+00,+3.83136E+00
-82.96875E+00,+3.83706E+00,+3.80403E+00
-82.93750E+00,+3.79686E+00,+3.83136E+00
-82.90625E+00,+3.75666E+00,+3.83136E+00
-82.87500E+00,+3.75666E+00,+3.83136E+00
-82.84375E+00,+3.75666E+00,+3.83136E+00
-82.81250E+00,+3.75666E+00,+3.85870E+00
-82.78125E+00,+3.67626E+00,+3.85870E+00
-82.75000E+00,+3.67626E+00,+3.88604E+00
-82.71875E+00,+3.63606E+00,+3.88604E+00
-82.68750E+00,+3.59585E+00,+3.88604E+00
-82.65625E+00,+3.55565E+00,+3.91337E+00
-82.62500E+00,+3.55565E+00,+3.91337E+00
-82.59375E+00,+3.47525E+00,+3.94071E+00
-82.56250E+00,+3.47525E+00,+3.94071E+00
-82.53125E+00,+3.39485E+00,+3.94071E+00
-82.50000E+00,+3.35465E+00,+3.96805E+00
-82.46875E+00,+3.31445E+00,+3.96805E+00
-82.43750E+00,+3.27425E+00,+3.96805E+00
-82.40625E+00,+3.27425E+00,+3.99538E+00
-82.37500E+00,+3.15364E+00,+4.02272E+00
-82.34375E+00,+3.11344E+00,+4.05006E+00
-82.31250E+00,+3.03304E+00,+4.05006E+00
-82.28125E+00,+2.99284E+00,+4.05006E+00
-82.25000E+00,+2.95264E+00,+4.07739E+00
-82.21875E+00,+2.83204E+00,+4.10473E+00
-82.18750E+00,+2.75163E+00,+4.13207E+00
-82.15625E+00,+2.71143E+00,+4.13207E+00
-82.12500E+00,+2.67123E+00,+4.13207E+00
-82.09375E+00,+2.55063E+00,+4.18674E+00
-82.06250E+00,+2.51043E+00,+4.18674E+00
-82.03125E+00,+2.34962E+00,+4.21408E+00
-82.00000E+00,+2.30942E+00,+4.24141E+00
-81.96875E+00,+2.26922E+00,+4.21408E+00
-81.93750E+00,+2.14862E+00,+4.26875E+00
-81.90625E+00,+1.98781E+00,+4.26875E+00
-81.87500E+00,+1.90741E+00,+4.29609E+00
-81.84375E+00,+1.82701E+00,+4.32342E+00
-81.81250E+00,+1.74661E+00,+4.32342E+00
-81.78125E+00,+1.58580E+00,+4.32342E+00
-81.75000E+00,+1.46520E+00,+4.32342E+00
-81.71875E+00,+1.38480E+00,+4.29609E+00
-81.68750E+00,+1.30440E+00,+4.29609E+00
-81.65625E+00,+1.18379E+00,+4.29609E+00
-81.62500E+00,+1.14359E+00,+4.26875E+00
-81.59375E+00,+1.02299E+00,+4.21408E+00
-81.56250E+00,+942.59E-03,+4.21408E+00
-81.53125E+00,+862.19E-03,+4.15940E+00
-81.50000E+00,+701.38E-03,+4.13207E+00
-81.46875E+00,+661.18E-03,+4.05006E+00
-81.43750E+00,+580.78E-03,+4.02272E+00
-81.40625E+00,+460.18E-03,+3.99538E+00
-81.37500E+00,+419.97E-03,+3.91337E+00
-81.34375E+00,+339.57E-03,+3.83136E+00
-81.31250E+00,+299.37E-03,+3.77669E+00
-81.28125E+00,+259.17E-03,+3.74935E+00
-81.25000E+00,+178.77E-03,+3.58533E+00
-81.21875E+00,+98.37E-03,+3.53066E+00
-81.18750E+00,+98.37E-03,+3.44865E+00
-81.15625E+00,+58.17E-03,+3.39398E+00
-81.12500E+00,+17.96E-03,+3.31197E+00
-81.09375E+00,+17.96E-03,+3.22996E+00
-81.06250E+00,-22.24E-03,+3.20262E+00
-81.03125E+00,-62.44E-03,+3.03860E+00
-81.00000E+00,-62.44E-03,+2.98393E+00
-80.96875E+00,-62.44E-03,+2.90192E+00
-80.93750E+00,-62.44E-03,+2.84724E+00
-80.90625E+00,-62.44E-03,+2.73790E+00
-80.87500E+00,-62.44E-03,+2.68322E+00
-80.84375E+00,-62.44E-03,+2.65589E+00
-80.81250E+00,-62.44E-03,+2.57388E+00
-80.78125E+00,-22.24E-03,+2.51920E+00
-80.75000E+00,-22.24E-03,+2.46453E+00
-80.71875E+00,+17.96E-03,+2.43719E+00
-80.68750E+00,+17.96E-03,+2.35518E+00
-80.65625E+00,+17.96E-03,+2.30051E+00
-80.62500E+00,+58.17E-03,+2.27317E+00
-80.59375E+00,+58.17E-03,+2.24584E+00
-80.56250E+00,+98.37E-03,+2.21850E+00
-80.53125E+00,+138.57E-03,+2.16383E+00
-80.50000E+00,+178.77E-03,+2.16383E+00
-80.46875E+00,+218.97E-03,+2.13649E+00
-80.43750E+00,+218.97E-03,+2.10915E+00
-80.40625E+00,+259.17E-03,+2.08182E+00
-80.37500E+00,+299.37E-03,+2.08182E+00
-80.34375E+00,+339.57E-03,+2.05448E+00
-80.31250E+00,+379.77E-03,+2.05448E+00
-80.28125E+00,+419.97E-03,+2.02714E+00
-80.25000E+00,+460.18E-03,+2.05448E+00
-80.21875E+00,+500.38E-03,+2.02714E+00
-80.18750E+00,+540.58E-03,+2.02714E+00
-80.15625E+00,+580.78E-03,+2.02714E+00
-80.12500E+00,+661.18E-03,+2.02714E+00
-80.09375E+00,+701.38E-03,+2.05448E+00
-80.06250E+00,+741.58E-03,+2.05448E+00
-80.03125E+00,+741.58E-03,+2.08182E+00
-80.00000E+00,+821.98E-03,+2.08182E+00
-79.96875E+00,+862.19E-03,+2.10915E+00
-79.93750E+00,+942.59E-03,+2.10915E+00
-79.90625E+00,+982.79E-03,+2.16383E+00
-79.87500E+00,+982.79E-03,+2.13649E+00
-79.84375E+00,+1.10339E+00,+2.19116E+00
-79.81250E+00,+1.14359E+00,+2.21850E+00
-79.78125E+00,+1.14359E+00,+2.24584E+00
-79.75000E+00,+1.22399E+00,+2.24584E+00
-79.71875E+00,+1.22399E+00,+2.27317E+00
-79.68750E+00,+1.30440E+00,+2.27317E+00
-79.65625E+00,+1.38480E+00,+2.32785E+00
-79.62500E+00,+1.42500E+00,+2.32785E+00
-79.59375E+00,+1.42500E+00,+2.35518E+00
-79.56250E+00,+1.50540E+00,+2.38252E+00
-79.53125E+00,+1.50540E+00,+2.40986E+00
-79.50000E+00,+1.54560E+00,+2.46453E+00
-79.46875E+00,+1.58580E+00,+2.49187E+00
-79.43750E+00,+1.62600E+00,+2.51920E+00
-79.40625E+00,+1.70641E+00,+2.54654E+00
-79.37500E+00,+1.70641E+00,+2.54654E+00
-79.34375E+00,+1.74661E+00,+2.62855E+00
-79.31250E+00,+1.78681E+00,+2.62855E+00
-79.28125E+00,+1.78681E+00,+2.65589E+00
-79.25000E+00,+1.82701E+00,+2.68322E+00
-79.21875E+00,+1.82701E+00,+2.73790E+00
-79.18750E+00,+1.82701E+00,+2.73790E+00
-79.15625E+00,+1.86721E+00,+2.79257E+00
-79.12500E+00,+1.86721E+00,+2.81991E+00
-79.09375E+00,+1.86721E+00,+2.84724E+00
-79.06250E+00,+1.86721E+00,+2.87458E+00
-79.03125E+00,+1.86721E+00,+2.90192E+00
-79.00000E+00,+1.82701E+00,+2.92925E+00
-78.96875E+00,+1.82701E+00,+2.92925E+00
-78.93750E+00,+1.78681E+00,+2.95659E+00
-78.90625E+00,+1.78681E+00,+3.03860E+00
-78.87500E+00,+1.74661E+00,+3.03860E+00
-78.84375E+00,+1.70641E+00,+3.03860E+00
-78.81250E+00,+1.62600E+00,+3.09327E+00
-78.78125E+00,+1.62600E+00,+3.12061E+00
-78.75000E+00,+1.58580E+00,+3.12061E+00
-78.71875E+00,+1.50540E+00,+3.17528E+00
-78.68750E+00,+1.42500E+00,+3.17528E+00
-78.65625E+00,+1.38480E+00,+3.20262E+00
-78.62500E+00,+1.34460E+00,+3.22996E+00
-78.59375E+00,+1.26420E+00,+3.22996E+00
-78.56250E+00,+1.14359E+00,+3.22996E+00
-78.53125E+00,+1.10339E+00,+3.22996E+00
-78.50000E+00,+1.02299E+00,+3.22996E+00
-78.46875E+00,+902.39E-03,+3.25729E+00
-78.43750E+00,+862.19E-03,+3.22996E+00
-78.40625E+00,+741.58E-03,+3.20262E+00
-78.37500E+00,+661.18E-03,+3.22996E+00
-78.34375E+00,+580.78E-03,+3.17528E+00
-78.31250E+00,+500.38E-03,+3.14795E+00
-78.28125E+00,+419.97E-03,+3.09327E+00
-78.25000E+00,+339.57E-03,+3.06594E+00
-78.21875E+00,+218.97E-03,+3.03860E+00
-78.18750E+00,+218.97E-03,+2.95659E+00
-78.15625E+00,+98.37E-03,+2.90192E+00
-78.12500E+00,+58.17E-03,+2.87458E+00
-78.09375E+00,-22.24E-03,+2.76523E+00
-78.06250E+00,-62.44E-03,+2.68322E+00
-78.03125E+00,-102.64E-03,+2.65589E+00
-78.00000E+00,-142.84E-03,+2.62855E+00
-77.96875E+00,-183.04E-03,+2.49187E+00
-77.93750E+00,-183.04E-03,+2.46453E+00
-77.90625E+00,-263.44E-03,+2.35518E+00
-77.87500E+00,-303.64E-03,+2.21850E+00
-77.84375E+00,-303.64E-03,+2.19116E+00
-77.81250E+00,-343.84E-03,+2.10915E+00
-77.78125E+00,-343.84E-03,+2.05448E+00
-77.75000E+00,-343.84E-03,+1.94513E+00
-77.71875E+00,-343.84E-03,+1.91780E+00
-77.68750E+00,-384.05E-03,+1.83579E+00
-77.65625E+00,-384.05E-03,+1.80845E+00
-77.62500E+00,-384.05E-03,+1.67177E+00
-77.59375E+00,-343.84E-03,+1.61709E+00
-77.56250E+00,-343.84E-03,+1.58976E+00
-77.53125E+00,-343.84E-03,+1.53508E+00
-77.50000E+00,-303.64E-03,+1.48041E+00
-77.46875E+00,-303.64E-03,+1.42574E+00
-77.43750E+00,-303.64E-03,+1.39840E+00
-77.40625E+00,-303.64E-03,+1.34373E+00
-77.37500E+00,-263.44E-03,+1.31639E+00
-77.34375E+00,-263.44E-03,+1.28905E+00
-77.31250E+00,-263.44E-03,+1.26172E+00
-77.28125E+00,-223.24E-03,+1.20704E+00
-77.25000E+00,-183.04E-03,+1.17971E+00
-77.21875E+00,-142.84E-03,+1.17971E+00
-77.18750E+00,-142.84E-03,+1.15237E+00
-77.15625E+00,-62.44E-03,+1.12503E+00
-77.12500E+00,-62.44E-03,+1.09770E+00
-77.09375E+00,-22.24E-03,+1.09770E+00
-77.06250E+00,-22.24E-03,+1.09770E+00
-77.03125E+00,+58.17E-03,+1.07036E+00
-77.00000E+00,+98.37E-03,+1.09770E+00
-76.96875E+00,+138.57E-03,+1.07036E+00
-76.93750E+00,+138.57E-03,+1.07036E+00
-76.90625E+00,+218.97E-03,+1.07036E+00
-76.87500E+00,+218.97E-03,+1.09770E+00
-76.84375E+00,+259.17E-03,+1.07036E+00
-76.81250E+00,+299.37E-03,+1.09770E+00
-76.78125E+00,+339.57E-03,+1.07036E+00
-76.75000E+00,+419.97E-03,+1.09770E+00
-76.71875E+00,+460.18E-03,+1.09770E+00
-76.68750E+00,+540.58E-03,+1.12503E+00
-76.65625E+00,+580.78E-03,+1.12503E+00
-76.62500E+00,+620.98E-03,+1.15237E+00
-76.59375E+00,+701.38E-03,+1.15237E+00
-76.56250E+00,+701.38E-03,+1.17971E+00
-76.53125E+00,+781.78E-03,+1.20704E+00
-76.50000E+00,+902.39E-03,+1.20704E+00
-76.46875E+00,+902.39E-03,+1.23438E+00
-76.43750E+00,+942.59E-03,+1.26172E+00
-76.40625E+00,+1.02299E+00,+1.26172E+00
-76.37500E+00,+1.14359E+00,+1.28905E+00
-76.34375E+00,+1.18379E+00,+1.28905E+00
-76.31250E+00,+1.22399E+00,+1.34373E+00
-76.28125E+00,+1.30440E+00,+1.34373E+00
-76.25000E+00,+1.34460E+00,+1.39840E+00
-76.21875E+00,+1.42500E+00,+1.39840E+00
-76.18750E+00,+1.54560E+00,+1.42574E+00
-76.15625E+00,+1.62600E+00,+1.45307E+00
-76.12500E+00,+1.66621E+00,+1.48041E+00
-76.09375E+00,+1.74661E+00,+1.50775E+00
-76.06250E+00,+1.82701E+00,+1.56242E+00
-76.03125E+00,+1.90741E+00,+1.56242E+00
-76.00000E+00,+1.98781E+00,+1.56242E+00
-75.96875E+00,+2.06822E+00,+1.61709E+00
-75.93750E+00,+2.18882E+00,+1.64443E+00
-75.90625E+00,+2.22902E+00,+1.72644E+00
-75.87500E+00,+2.34962E+00,+1.69910E+00
-75.84375E+00,+2.38982E+00,+1.75378E+00
-75.81250E+00,+2.47023E+00,+1.78111E+00
-75.78125E+00,+2.63103E+00,+1.80845E+00
-75.75000E+00,+2.63103E+00,+1.83579E+00
-75.71875E+00,+2.75163E+00,+1.86312E+00
-75.68750E+00,+2.83204E+00,+1.89046E+00
-75.65625E+00,+2.87224E+00,+1.91780E+00
-75.62500E+00,+3.03304E+00,+1.97247E+00
-75.59375E+00,+3.03304E+00,+1.97247E+00
-75.56250E+00,+3.07324E+00,+1.99981E+00
-75.53125E+00,+3.19384E+00,+2.02714E+00
-75.50000E+00,+3.27425E+00,+2.05448E+00
-75.46875E+00,+3.31445E+00,+2.05448E+00
-75.43750E+00,+3.35465E+00,+2.10915E+00
-75.40625E+00,+3.35465E+00,+2.10915E+00
-75.37500E+00,+3.43505E+00,+2.13649E+00
-75.34375E+00,+3.51545E+00,+2.16383E+00
-75.31250E+00,+3.47525E+00,+2.19116E+00
-75.28125E+00,+3.51545E+00,+2.19116E+00
-75.25000E+00,+3.55565E+00,+2.21850E+00
-75.21875E+00,+3.55565E+00,+2.24584E+00
-75.18750E+00,+3.55565E+00,+2.24584E+00
-75.15625E+00,+3.59585E+00,+2.24584E+00
-75.12500E+00,+3.59585E+00,+2.30051E+00
-75.09375E+00,+3.59585E+00,+2.30051E+00
-75.06250E+00,+3.59585E+00,+2.32785E+00
-75.03125E+00,+3.55565E+00,+2.38252E+00
-75.00000E+00,+3.55565E+00,+2.35518E+00
-74.96875E+00,+3.55565E+00,+2.40986E+00
-74.93750E+00,+3.55565E+00,+2.40986E+00
-74.90625E+00,+3.51545E+00,+2.43719E+00
-74.87500E+00,+3.51545E+00,+2.43719E+00
-74.84375E+00,+3.47525E+00,+2.46453E+00
-74.81250E+00,+3.51545E+00,+2.49187E+00
-74.78125E+00,+3.43505E+00,+2.51920E+00
-74.75000E+00,+3.43505E+00,+2.54654E+00
-74.71875E+00,+3.43505E+00,+2.54654E+00
-74.68750E+00,+3.39485E+00,+2.60121E+00
-74.65625E+00,+3.39485E+00,+2.60121E+00
-74.62500E+00,+3.35465E+00,+2.62855E+00
-74.59375E+00,+3.31445E+00,+2.65589E+00
-74.56250E+00,+3.31445E+00,+2.65589E+00
-74.53125E+00,+3.27425E+00,+2.68322E+00
-74.50000E+00,+3.27425E+00,+2.68322E+00
-74.46875E+00,+3.23405E+00,+2.71056E+00
-74.43750E+00,+3.23405E+00,+2.76523E+00
-74.40625E+00,+3.19384E+00,+2.76523E+00
-74.37500E+00,+3.19384E+00,+2.81991E+00
-74.34375E+00,+3.15364E+00,+2.84724E+00
-74.31250E+00,+3.15364E+00,+2.84724E+00
-74.28125E+00,+3.11344E+00,+2.90192E+00
-74.25000E+00,+3.11344E+00,+2.90192E+00
-74.21875E+00,+3.11344E+00,+2.92925E+00
-74.18750E+00,+3.07324E+00,+2.95659E+00
-74.15625E+00,+3.11344E+00,+2.98393E+00
-74.12500E+00,+3.07324E+00,+2.98393E+00
-74.09375E+00,+3.07324E+00,+3.03860E+00
-74.06250E+00,+3.07324E+00,+3.03860E+00
-74.03125E+00,+3.07324E+00,+3.06594E+00
-74.00000E+00,+3.07324E+00,+3.09327E+00
-73.96875E+00,+3.07324E+00,+3.14795E+00
-73.93750E+00,+3.07324E+00,+3.17528E+00
-73.90625E+00,+3.07324E+00,+3.14795E+00
-73.87500E+00,+3.07324E+00,+3.20262E+00
-73.84375E+00,+3.11344E+00,+3.22996E+00
-73.81250E+00,+3.11344E+00,+3.25729E+00
-73.78125E+00,+3.15364E+00,+3.28463E+00
-73.75000E+00,+3.15364E+00,+3.28463E+00
-73.71875E+00,+3.19384E+00,+3.31197E+00
-73.68750E+00,+3.23405E+00,+3.31197E+00
-73.65625E+00,+3.27425E+00,+3.33930E+00
-73.62500E+00,+3.27425E+00,+3.36664E+00
-73.59375E+00,+3.31445E+00,+3.39398E+00
-73.56250E+00,+3.35465E+00,+3.42131E+00
-73.53125E+00,+3.39485E+00,+3.44865E+00
-73.50000E+00,+3.39485E+00,+3.42131E+00
-73.46875E+00,+3.43505E+00,+3.44865E+00
-73.43750E+00,+3.47525E+00,+3.47599E+00
-73.40625E+00,+3.51545E+00,+3.50332E+00
-73.37500E+00,+3.55565E+00,+3.50332E+00
-73.34375E+00,+3.59585E+00,+3.53066E+00
-73.31250E+00,+3.59585E+00,+3.53066E+00
-73.28125E+00,+3.63606E+00,+3.53066E+00
-73.25000E+00,+3.63606E+00,+3.55800E+00
-73.21875E+00,+3.67626E+00,+3.55800E+00
-73.18750E+00,+3.71646E+00,+3.58533E+00
-73.15625E+00,+3.75666E+00,+3.58533E+00
-73.12500E+00,+3.79686E+00,+3.58533E+00
-73.09375E+00,+3.83706E+00,+3.61267E+00
-73.06250E+00,+3.87726E+00,+3.61267E+00
-73.03125E+00,+3.83706E+00,+3.64001E+00
-73.00000E+00,+3.87726E+00,+3.64001E+00
-72.96875E+00,+3.87726E+00,+3.64001E+00
-72.93750E+00,+3.87726E+00,+3.66734E+00
-72.90625E+00,+3.91746E+00,+3.66734E+00
-72.87500E+00,+3.91746E+00,+3.66734E+00
-72.84375E+00,+3.91746E+00,+3.66734E+00
-72.81250E+00,+3.91746E+00,+3.69468E+00
-72.78125E+00,+3.95766E+00,+3.66734E+00
-72.75000E+00,+3.91746E+00,+3.66734E+00
-72.71875E+00,+3.95766E+00,+3.69468E+00
-72.68750E+00,+3.95766E+00,+3.66734E+00
-72.65625E+00,+3.95766E+00,+3.69468E+00
-72.62500E+00,+3.95766E+00,+3.69468E+00
-72.59375E+00,+3.95766E+00,+3.69468E+00
-72.56250E+00,+3.91746E+00,+3.72202E+00
-72.53125E+00,+3.87726E+00,+3.72202E+00
-72.50000E+00,+3.91746E+00,+3.69468E+00
-72.46875E+00,+3.87726E+00,+3.72202E+00
-72.43750E+00,+3.87726E+00,+3.72202E+00
-72.40625E+00,+3.87726E+00,+3.72202E+00
-72.37500E+00,+3.83706E+00,+3.77669E+00
-72.34375E+00,+3.79686E+00,+3.74935E+00
-72.31250E+00,+3.75666E+00,+3.77669E+00
-72.28125E+00,+3.71646E+00,+3.77669E+00
-72.25000E+00,+3.71646E+00,+3.77669E+00
-72.21875E+00,+3.67626E+00,+3.77669E+00
-72.18750E+00,+3.67626E+00,+3.80403E+00
-72.15625E+00,+3.63606E+00,+3.80403E+00
-72.12500E+00,+3.59585E+00,+3.80403E+00
-72.09375E+00,+3.55565E+00,+3.85870E+00
-72.06250E+00,+3.47525E+00,+3.83136E+00
-72.03125E+00,+3.47525E+00,+3.85870E+00
-72.00000E+00,+3.43505E+00,+3.85870E+00
-71.96875E+00,+3.35465E+00,+3.88604E+00
-71.93750E+00,+3.31445E+00,+3.88604E+00
-71.90625E+00,+3.23405E+00,+3.91337E+00
-71.87500E+00,+3.23405E+00,+3.94071E+00
-71.84375E+00,+3.19384E+00,+3.94071E+00
-71.81250E+00,+3.11344E+00,+3.96805E+00
-71.78125E+00,+3.03304E+00,+3.96805E+00
-71.75000E+00,+2.95264E+00,+3.99538E+00
-71.71875E+00,+2.91244E+00,+3.99538E+00
-71.68750E+00,+2.87224E+00,+4.02272E+00
-71.65625E+00,+2.79183E+00,+4.02272E+00
-71.62500E+00,+2.71143E+00,+4.05006E+00
-71.59375E+00,+2.59083E+00,+4.10473E+00
-71.56250E+00,+2.59083E+00,+4.13207E+00
-71.53125E+00,+2.51043E+00,+4.13207E+00
-71.50000E+00,+2.38982E+00,+4.15940E+00
-71.46875E+00,+2.26922E+00,+4.15940E+00
-71.43750E+00,+2.18882E+00,+4.18674E+00
-71.40625E+00,+2.14862E+00,+4.21408E+00
-71.37500E+00,+2.02802E+00,+4.21408E+00
-71.34375E+00,+1.90741E+00,+4.21408E+00
-71.31250E+00,+1.78681E+00,+4.24141E+00
-71.28125E+00,+1.70641E+00,+4.24141E+00
-71.25000E+00,+1.58580E+00,+4.26875E+00
-71.21875E+00,+1.50540E+00,+4.26875E+00
-71.18750E+00,+1.42500E+00,+4.24141E+00
-71.15625E+00,+1.30440E+00,+4.24141E+00
-71.12500E+00,+1.22399E+00,+4.21408E+00
-71.09375E+00,+1.10339E+00,+4.21408E+00
-71.06250E+00,+982.79E-03,+4.18674E+00
-71.03125E+00,+902.39E-03,+4.15940E+00
-71.00000E+00,+821.98E-03,+4.10473E+00
-70.96875E+00,+781.78E-03,+4.05006E+00
-70.93750E+00,+620.98E-03,+4.02272E+00
-70.90625E+00,+580.78E-03,+3.99538E+00
-70.87500E+00,+540.58E-03,+3.91337E+00
-70.84375E+00,+419.97E-03,+3.85870E+00
-70.81250E+00,+339.57E-03,+3.83136E+00
-70.78125E+00,+299.37E-03,+3.77669E+00
-70.75000E+00,+259.17E-03,+3.66734E+00
-70.71875E+00,+218.97E-03,+3.58533E+00
-70.68750E+00,+138.57E-03,+3.50332E+00
-70.65625E+00,+98.37E-03,+3.44865E+00
-70.62500E+00,+98.37E-03,+3.39398E+00
-70.59375E+00,+98.37E-03,+3.31197E+00
-70.56250E+00,+58.17E-03,+3.20262E+00
-70.53125E+00,+17.96E-03,+3.12061E+00
-70.50000E+00,+17.96E-03,+3.06594E+00
-70.46875E+00,-22.24E-03,+2.98393E+00
-70.43750E+00,-22.24E-03,+2.95659E+00
-70.40625E+00,-22.24E-03,+2.84724E+00
-70.37500E+00,-22.24E-03,+2.81991E+00
-70.34375E+00,+17.96E-03,+2.71056E+00
-70.31250E+00,-22.24E-03,+2.68322E+00
-70.28125E+00,+17.96E-03,+2.62855E+00
-70.25000E+00,+58.17E-03,+2.57388E+00
-70.21875E+00,+17.96E-03,+2.54654E+00
-70.18750E+00,+58.17E-03,+2.46453E+00
-70.15625E+00,+98.37E-03,+2.43719E+00
-70.12500E+00,+98.37E-03,+2.35518E+00
-70.09375E+00,+98.37E-03,+2.35518E+00
-70.06250E+00,+138.57E-03,+2.32785E+00
-70.03125E+00,+178.77E-03,+2.27317E+00
-70.00000E+00,+218.97E-03,+2.27317E+00
-69.96875E+00,+218.97E-03,+2.21850E+00
-69.93750E+00,+299.37E-03,+2.19116E+00
-69.90625E+00,+299.37E-03,+2.19116E+00
-69.87500E+00,+339.57E-03,+2.16383E+00
-69.84375E+00,+379.77E-03,+2.16383E+00
-69.81250E+00,+419.97E-03,+2.13649E+00
-69.78125E+00,+500.38E-03,+2.13649E+00
-69.75000E+00,+500.38E-03,+2.10915E+00
-69.71875E+00,+580.78E-03,+2.16383E+00
-69.68750E+00,+580.78E-03,+2.16383E+00
-69.65625E+00,+661.18E-03,+2.16383E+00
-69.62500E+00,+661.18E-03,+2.16383E+00
-69.59375E+00,+701.38E-03,+2.16383E+00
-69.56250E+00,+821.98E-03,+2.19116E+00
-69.53125E+00,+821.98E-03,+2.21850E+00
-69.50000E+00,+862.19E-03,+2.19116E+00
-69.46875E+00,+982.79E-03,+2.24584E+00
-69.43750E+00,+982.79E-03,+2.24584E+00
-69.40625E+00,+982.79E-03,+2.24584E+00
-69.37500E+00,+1.06319E+00,+2.27317E+00
-69.34375E+00,+1.10339E+00,+2.32785E+00
-69.31250E+00,+1.14359E+00,+2.30051E+00
-69.28125E+00,+1.18379E+00,+2.35518E+00
-69.25000E+00,+1.22399E+00,+2.35518E+00
-69.21875E+00,+1.30440E+00,+2.40986E+00
-69.18750E+00,+1.34460E+00,+2.40986E+00
-69.15625E+00,+1.38480E+00,+2.40986E+00
-69.12500E+00,+1.42500E+00,+2.46453E+00
-69.09375E+00,+1.46520E+00,+2.46453E+00
-69.06250E+00,+1.50540E+00,+2.51920E+00
-69.03125E+00,+1.54560E+00,+2.51920E+00
-69.00000E+00,+1.54560E+00,+2.54654E+00
-68.96875E+00,+1.66621E+00,+2.60121E+00
-68.93750E+00,+1.62600E+00,+2.62855E+00
-68.90625E+00,+1.66621E+00,+2.62855E+00
-68.87500E+00,+1.70641E+00,+2.68322E+00
-68.84375E+00,+1.74661E+00,+2.71056E+00
-68.81250E+00,+1.74661E+00,+2.73790E+00
-68.78125E+00,+1.78681E+00,+2.76523E+00
-68.75000E+00,+1.74661E+00,+2.81991E+00
-68.71875E+00,+1.78681E+00,+2.81991E+00
-68.68750E+00,+1.78681E+00,+2.87458E+00
-68.65625E+00,+1.78681E+00,+2.87458E+00
-68.62500E+00,+1.82701E+00,+2.90192E+00
-68.59375E+00,+1.78681E+00,+2.95659E+00
-68.56250E+00,+1.78681E+00,+2.95659E+00
-68.53125E+00,+1.74661E+00,+3.01126E+00
-68.50000E+00,+1.74661E+00,+3.01126E+00
-68.46875E+00,+1.70641E+00,+3.03860E+00
-68.43750E+00,+1.66621E+00,+3.06594E+00
-68.40625E+00,+1.62600E+00,+3.09327E+00
-68.37500E+00,+1.62600E+00,+3.14795E+00
-68.34375E+00,+1.50540E+00,+3.14795E+00
-68.31250E+00,+1.46520E+00,+3.17528E+00
-68.28125E+00,+1.46520E+00,+3.20262E+00
-68.25000E+00,+1.38480E+00,+3.20262E+00
-68.21875E+00,+1.34460E+00,+3.22996E+00
-68.18750E+00,+1.22399E+00,+3.22996E+00
-68.15625E+00,+1.14359E+00,+3.22996E+00
-68.12500E+00,+1.10339E+00,+3.25729E+00
-68.09375E+00,+1.02299E+00,+3.25729E+00
-68.06250E+00,+902.39E-03,+3.25729E+00
-68.03125E+00,+862.19E-03,+3.22996E+00
-68.00000E+00,+821.98E-03,+3.22996E+00
-67.96875E+00,+701.38E-03,+3.22996E+00
-67.93750E+00,+580.78E-03,+3.20262E+00
-67.90625E+00,+500.38E-03,+3.14795E+00
-67.87500E+00,+419.97E-03,+3.12061E+00
-67.84375E+00,+339.57E-03,+3.09327E+00
-67.81250E+00,+259.17E-03,+3.03860E+00
-67.78125E+00,+178.77E-03,+2.98393E+00
-67.75000E+00,+178.77E-03,+2.92925E+00
-67.71875E+00,+98.37E-03,+2.90192E+00
-67.68750E+00,+17.96E-03,+2.84724E+00
-67.65625E+00,-62.44E-03,+2.73790E+00
-67.62500E+00,-102.64E-03,+2.68322E+00
-67.59375E+00,-102.64E-03,+2.60121E+00
-67.56250E+00,-142.84E-03,+2.54654E+00
-67.53125E+00,-183.04E-03,+2.43719E+00
-67.50000E+00,-263.44E-03,+2.38252E+00
-67.46875E+00,-303.64E-03,+2.24584E+00
-67.43750E+00,-303.64E-03,+2.24584E+00
-67.40625E+00,-343.84E-03,+2.19116E+00
-67.37500E+00,-303.64E-03,+2.05448E+00
-67.34375E+00,-384.05E-03,+1.99981E+00
-67.31250E+00,-384.05E-03,+1.94513E+00
-67.28125E+00,-384.05E-03,+1.86312E+00
-67.25000E+00,-384.05E-03,+1.78111E+00
-67.21875E+00,-384.05E-03,+1.72644E+00
-67.18750E+00,-384.05E-03,+1.64443E+00
-67.15625E+00,-424.25E-03,+1.58976E+00
-67.12500E+00,-424.25E-03,+1.56242E+00
-67.09375E+00,-343.84E-03,+1.48041E+00
-67.06250E+00,-384.05E-03,+1.42574E+00
-67.03125E+00,-384.05E-03,+1.37106E+00
-67.00000E+00,-343.84E-03,+1.34373E+00
-66.96875E+00,-343.84E-03,+1.28905E+00
-66.93750E+00,-343.84E-03,+1.23438E+00
-66.90625E+00,-303.64E-03,+1.20704E+00
-66.87500E+00,-263.44E-03,+1.15237E+00
-66.84375E+00,-263.44E-03,+1.15237E+00
-66.81250E+00,-263.44E-03,+1.12503E+00
-66.78125E+00,-183.04E-03,+1.07036E+00
-66.75000E+00,-183.04E-03,+1.07036E+00
-66.71875E+00,-142.84E-03,+1.04302E+00
-66.68750E+00,-142.84E-03,+1.04302E+00
-66.65625E+00,-62.44E-03,+1.04302E+00
-66.62500E+00,-22.24E-03,+1.01569E+00
-66.59375E+00,-22.24E-03,+1.01569E+00
-66.56250E+00,+17.96E-03,+1.01569E+00
-66.53125E+00,+58.17E-03,+1.01569E+00
-66.50000E+00,+98.37E-03,+1.01569E+00
-66.46875E+00,+138.57E-03,+988.35E-03
-66.43750E+00,+178.77E-03,+988.35E-03
-66.40625E+00,+218.97E-03,+988.35E-03
-66.37500E+00,+259.17E-03,+988.35E-03
-66.34375E+00,+339.57E-03,+1.01569E+00
-66.31250E+00,+379.77E-03,+988.35E-03
-66.28125E+00,+379.77E-03,+1.04302E+00
-66.25000E+00,+460.18E-03,+1.04302E+00
-66.21875E+00,+500.38E-03,+1.04302E+00
-66.18750E+00,+540.58E-03,+1.04302E+00
-66.15625E+00,+580.78E-03,+1.07036E+00
-66.12500E+00,+661.18E-03,+1.07036E+00
-66.09375E+00,+701.38E-03,+1.09770E+00
-66.06250E+00,+781.78E-03,+1.09770E+00
-66.03125E+00,+862.19E-03,+1.15237E+00
-66.00000E+00,+942.59E-03,+1.15237E+00
-65.96875E+00,+982.79E-03,+1.15237E+00
-65.93750E+00,+1.02299E+00,+1.17971E+00
-65.90625E+00,+1.10339E+00,+1.20704E+00
-65.87500E+00,+1.14359E+00,+1.23438E+00
-65.84375E+00,+1.22399E+00,+1.23438E+00
-65.81250E+00,+1.30440E+00,+1.28905E+00
-65.78125E+00,+1.42500E+00,+1.31639E+00
-65.75000E+00,+1.46520E+00,+1.31639E+00
-65.71875E+00,+1.50540E+00,+1.34373E+00
-65.68750E+00,+1.58580E+00,+1.39840E+00
-65.65625E+00,+1.70641E+00,+1.42574E+00
-65.62500E+00,+1.78681E+00,+1.42574E+00
-65.59375E+00,+1.82701E+00,+1.45307E+00
-65.56250E+00,+1.94761E+00,+1.48041E+00
-65.53125E+00,+1.98781E+00,+1.50775E+00
-65.50000E+00,+2.14862E+00,+1.56242E+00
-65.46875E+00,+2.18882E+00,+1.58976E+00
-65.43750E+00,+2.26922E+00,+1.61709E+00
-65.40625E+00,+2.38982E+00,+1.61709E+00
-65.37500E+00,+2.47023E+00,+1.67177E+00
-65.34375E+00,+2.59083E+00,+1.69910E+00
-65.31250E+00,+2.67123E+00,+1.72644E+00
-65.28125E+00,+2.75163E+00,+1.72644E+00
-65.25000E+00,+2.79183E+00,+1.75378E+00
-65.21875E+00,+2.91244E+00,+1.80845E+00
-65.18750E+00,+2.99284E+00,+1.83579E+00
-65.15625E+00,+3.07324E+00,+1.83579E+00
-65.12500E+00,+3.19384E+00,+1.86312E+00
-65.09375E+00,+3.19384E+00,+1.89046E+00
-65.06250E+00,+3.27425E+00,+1.91780E+00
-65.03125E+00,+3.39485E+00,+1.94513E+00
-65.00000E+00,+3.43505E+00,+1.97247E+00
-64.96875E+00,+3.47525E+00,+1.99981E+00
-64.93750E+00,+3.51545E+00,+2.02714E+00
-64.90625E+00,+3.59585E+00,+2.02714E+00
-64.87500E+00,+3.63606E+00,+2.05448E+00
-64.84375E+00,+3.63606E+00,+2.08182E+00
-64.81250E+00,+3.67626E+00,+2.08182E+00
-64.78125E+00,+3.71646E+00,+2.10915E+00
-64.75000E+00,+3.75666E+00,+2.10915E+00
-64.71875E+00,+3.71646E+00,+2.13649E+00
-64.68750E+00,+3.75666E+00,+2.16383E+00
-64.65625E+00,+3.75666E+00,+2.16383E+00
-64.62500E+00,+3.75666E+00,+2.19116E+00
-64.59375E+00,+3.75666E+00,+2.19116E+00
-64.56250E+00,+3.75666E+00,+2.21850E+00
-64.53125E+00,+3.75666E+00,+2.24584E+00
-64.50000E+00,+3.71646E+00,+2.24584E+00
-64.46875E+00,+3.71646E+00,+2.27317E+00
-64.43750E+00,+3.71646E+00,+2.30051E+00
-64.40625E+00,+3.67626E+00,+2.32785E+00
-64.37500E+00,+3.67626E+00,+2.32785E+00
-64.34375E+00,+3.67626E+00,+2.35518E+00
-64.31250E+00,+3.63606E+00,+2.38252E+00
-64.28125E+00,+3.59585E+00,+2.38252E+00
-64.25000E+00,+3.59585E+00,+2.38252E+00
-64.21875E+00,+3.55565E+00,+2.43719E+00
-64.18750E+00,+3.59585E+00,+2.46453E+00
-64.15625E+00,+3.51545E+00,+2.49187E+00
-64.12500E+00,+3.51545E+00,+2.49187E+00
-64.09375E+00,+3.51545E+00,+2.49187E+00
-64.06250E+00,+3.47525E+00,+2.51920E+00
-64.03125E+00,+3.47525E+00,+2.54654E+00
-64.00000E+00,+3.47525E+00,+2.54654E+00
-63.96875E+00,+3.47525E+00,+2.57388E+00
-63.93750E+00,+3.43505E+00,+2.62855E+00
-63.90625E+00,+3.43505E+00,+2.62855E+00
-63.87500E+00,+3.43505E+00,+2.62855E+00
-63.84375E+00,+3.39485E+00,+2.68322E+00
-63.81250E+00,+3.39485E+00,+2.68322E+00
-63.78125E+00,+3.39485E+00,+2.71056E+00
-63.75000E+00,+3.35465E+00,+2.71056E+00
-63.71875E+00,+3.35465E+00,+2.73790E+00
-63.68750E+00,+3.39485E+00,+2.76523E+00
-63.65625E+00,+3.35465E+00,+2.79257E+00
-63.62500E+00,+3.35465E+00,+2.81991E+00
-63.59375E+00,+3.35465E+00,+2.81991E+00
-63.56250E+00,+3.35465E+00,+2.84724E+00
-63.53125E+00,+3.35465E+00,+2.90192E+00
-63.50000E+00,+3.39485E+00,+2.90192E+00
-63.46875E+00,+3.39485E+00,+2.92925E+00
-63.43750E+00,+3.43505E+00,+2.95659E+00
-63.40625E+00,+3.39485E+00,+2.98393E+00
-63.37500E+00,+3.47525E+00,+2.98393E+00
-63.34375E+00,+3.47525E+00,+3.01126E+00
-63.31250E+00,+3.51545E+00,+3.03860E+00
-63.28125E+00,+3.51545E+00,+3.03860E+00
-63.25000E+00,+3.55565E+00,+3.06594E+00
-63.21875E+00,+3.55565E+00,+3.06594E+00
-63.18750E+00,+3.59585E+00,+3.09327E+00
-63.15625E+00,+3.63606E+00,+3.09327E+00
-63.12500E+00,+3.67626E+00,+3.12061E+00
-63.09375E+00,+3.67626E+00,+3.12061E+00
-63.06250E+00,+3.71646E+00,+3.14795E+00
-63.03125E+00,+3.75666E+00,+3.14795E+00
-63.00000E+00,+3.79686E+00,+3.17528E+00
-62.96875E+00,+3.83706E+00,+3.20262E+00
-62.93750E+00,+3.83706E+00,+3.20262E+00
-62.90625E+00,+3.87726E+00,+3.22996E+00
-62.87500E+00,+3.91746E+00,+3.22996E+00
-62.84375E+00,+3.95766E+00,+3.25729E+00
-62.81250E+00,+3.99786E+00,+3.25729E+00
-62.78125E+00,+3.95766E+00,+3.25729E+00
-62.75000E+00,+3.99786E+00,+3.25729E+00
-62.71875E+00,+4.03807E+00,+3.25729E+00
-62.68750E+00,+4.03807E+00,+3.28463E+00
-62.65625E+00,+4.07827E+00,+3.28463E+00
-62.62500E+00,+4.07827E+00,+3.28463E+00
-62.59375E+00,+4.11847E+00,+3.28463E+00
-62.56250E+00,+4.11847E+00,+3.31197E+00
-62.53125E+00,+4.11847E+00,+3.28463E+00
-62.50000E+00,+4.15867E+00,+3.31197E+00
-62.46875E+00,+4.11847E+00,+3.31197E+00
-62.43750E+00,+4.15867E+00,+3.33930E+00
-62.40625E+00,+4.19887E+00,+3.31197E+00
-62.37500E+00,+4.15867E+00,+3.31197E+00
-62.34375E+00,+4.15867E+00,+3.33930E+00
-62.31250E+00,+4.19887E+00,+3.33930E+00
-62.28125E+00,+4.19887E+00,+3.33930E+00
-62.25000E+00,+4.19887E+00,+3.33930E+00
-62.21875E+00,+4.19887E+00,+3.36664E+00
-62.18750E+00,+4.15867E+00,+3.36664E+00
-62.15625E+00,+4.15867E+00,+3.36664E+00
-62.12500E+00,+4.15867E+00,+3.36664E+00
-62.09375E+00,+4.15867E+00,+3.36664E+00
-62.06250E+00,+4.11847E+00,+3.36664E+00
-62.03125E+00,+4.11847E+00,+3.36664E+00
-62.00000E+00,+4.11847E+00,+3.36664E+00
-61.96875E+00,+4.07827E+00,+3.36664E+00
-61.93750E+00,+4.07827E+00,+3.39398E+00
-61.90625E+00,+4.03807E+00,+3.39398E+00
-61.87500E+00,+4.03807E+00,+3.39398E+00
-61.84375E+00,+3.99786E+00,+3.42131E+00
-61.81250E+00,+3.99786E+00,+3.42131E+00
-61.78125E+00,+3.99786E+00,+3.42131E+00
-61.75000E+00,+3.91746E+00,+3.42131E+00
-61.71875E+00,+3.91746E+00,+3.44865E+00
-61.68750E+00,+3.87726E+00,+3.44865E+00
-61.65625E+00,+3.87726E+00,+3.44865E+00
-61.62500E+00,+3.83706E+00,+3.47599E+00
-61.59375E+00,+3.79686E+00,+3.47599E+00
-61.56250E+00,+3.75666E+00,+3.47599E+00
-61.53125E+00,+3.71646E+00,+3.50332E+00
-61.50000E+00,+3.63606E+00,+3.50332E+00
-61.46875E+00,+3.63606E+00,+3.50332E+00
-61.43750E+00,+3.55565E+00,+3.53066E+00
-61.40625E+00,+3.55565E+00,+3.58533E+00
-61.37500E+00,+3.47525E+00,+3.53066E+00
-61.34375E+00,+3.47525E+00,+3.58533E+00
-61.31250E+00,+3.39485E+00,+3.61267E+00
-61.28125E+00,+3.35465E+00,+3.61267E+00
-61.25000E+00,+3.27425E+00,+3.61267E+00
-61.21875E+00,+3.19384E+00,+3.66734E+00
-61.18750E+00,+3.11344E+00,+3.66734E+00
-61.15625E+00,+3.11344E+00,+3.69468E+00
-61.12500E+00,+3.03304E+00,+3.72202E+00
-61.09375E+00,+2.99284E+00,+3.72202E+00
-61.06250E+00,+2.87224E+00,+3.74935E+00
-61.03125E+00,+2.83204E+00,+3.77669E+00
-61.00000E+00,+2.75163E+00,+3.80403E+00
-60.96875E+00,+2.67123E+00,+3.83136E+00
-60.93750E+00,+2.59083E+00,+3.83136E+00
-60.90625E+00,+2.55063E+00,+3.85870E+00
-60.87500E+00,+2.47023E+00,+3.88604E+00
-60.84375E+00,+2.38982E+00,+3.91337E+00
-60.81250E+00,+2.26922E+00,+3.94071E+00
-60.78125E+00,+2.22902E+00,+3.94071E+00
-60.75000E+00,+2.10842E+00,+3.96805E+00
-60.71875E+00,+2.02802E+00,+3.99538E+00
-60.68750E+00,+1.90741E+00,+4.02272E+00
-60.65625E+00,+1.82701E+00,+4.02272E+00
-60.62500E+00,+1.74661E+00,+4.05006E+00
-60.59375E+00,+1.66621E+00,+4.05006E+00
-60.56250E+00,+1.58580E+00,+4.05006E+00
-60.53125E+00,+1.50540E+00,+4.05006E+00
-60.50000E+00,+1.42500E+00,+4.05006E+00
-60.46875E+00,+1.26420E+00,+4.05006E+00
-60.43750E+00,+1.22399E+00,+4.05006E+00
-60.40625E+00,+1.14359E+00,+4.02272E+00
-60.37500E+00,+982.79E-03,+3.99538E+00
-60.34375E+00,+942.59E-03,+3.99538E+00
-60.31250E+00,+862.19E-03,+3.99538E+00
-60.28125E+00,+821.98E-03,+3.94071E+00
-60.25000E+00,+701.38E-03,+3.91337E+00
-60.21875E+00,+661.18E-03,+3.88604E+00
-60.18750E+00,+661.18E-03,+3.80403E+00
-60.15625E+00,+540.58E-03,+3.77669E+00
-60.12500E+00,+540.58E-03,+3.72202E+00
-60.09375E+00,+460.18E-03,+3.69468E+00
-60.06250E+00,+419.97E-03,+3.64001E+00
-60.03125E+00,+379.77E-03,+3.58533E+00
-60.00000E+00,+339.57E-03,+3.50332E+00
-59.96875E+00,+299.37E-03,+3.44865E+00
-59.93750E+00,+299.37E-03,+3.39398E+00
-59.90625E+00,+299.37E-03,+3.36664E+00
-59.87500E+00,+299.37E-03,+3.28463E+00
-59.84375E+00,+299.37E-03,+3.22996E+00
-59.81250E+00,+259.17E-03,+3.17528E+00
-59.78125E+00,+259.17E-03,+3.12061E+00
-59.75000E+00,+259.17E-03,+3.09327E+00
-59.71875E+00,+299.37E-03,+3.03860E+00
-59.68750E+00,+259.17E-03,+3.01126E+00
-59.65625E+00,+299.37E-03,+2.95659E+00
-59.62500E+00,+299.37E-03,+2.90192E+00
-59.59375E+00,+299.37E-03,+2.84724E+00
-59.56250E+00,+339.57E-03,+2.84724E+00
-59.53125E+00,+339.57E-03,+2.79257E+00
-59.50000E+00,+379.77E-03,+2.76523E+00
-59.46875E+00,+419.97E-03,+2.73790E+00
-59.43750E+00,+460.18E-03,+2.73790E+00
-59.40625E+00,+460.18E-03,+2.71056E+00
-59.37500E+00,+500.38E-03,+2.68322E+00
-59.34375E+00,+540.58E-03,+2.68322E+00
-59.31250E+00,+580.78E-03,+2.65589E+00
-59.28125E+00,+580.78E-03,+2.65589E+00
-59.25000E+00,+620.98E-03,+2.62855E+00
-59.21875E+00,+661.18E-03,+2.62855E+00
-59.18750E+00,+701.38E-03,+2.62855E+00
-59.15625E+00,+781.78E-03,+2.62855E+00
-59.12500E+00,+781.78E-03,+2.65589E+00
-59.09375E+00,+862.19E-03,+2.62855E+00
-59.06250E+00,+862.19E-03,+2.62855E+00
-59.03125E+00,+902.39E-03,+2.65589E+00
-59.00000E+00,+982.79E-03,+2.65589E+00
-58.96875E+00,+982.79E-03,+2.65589E+00
-58.93750E+00,+1.06319E+00,+2.68322E+00
-58.90625E+00,+1.10339E+00,+2.71056E+00
-58.87500E+00,+1.14359E+00,+2.71056E+00
-58.84375E+00,+1.18379E+00,+2.73790E+00
-58.81250E+00,+1.22399E+00,+2.76523E+00
-58.78125E+00,+1.22399E+00,+2.76523E+00
-58.75000E+00,+1.30440E+00,+2.79257E+00
-58.71875E+00,+1.30440E+00,+2.81991E+00
-58.68750E+00,+1.34460E+00,+2.81991E+00
-58.65625E+00,+1.38480E+00,+2.87458E+00
-58.62500E+00,+1.46520E+00,+2.87458E+00
-58.59375E+00,+1.46520E+00,+2.90192E+00
-58.56250E+00,+1.46520E+00,+2.92925E+00
-58.53125E+00,+1.50540E+00,+2.95659E+00
-58.50000E+00,+1.54560E+00,+2.98393E+00
-58.46875E+00,+1.50540E+00,+3.01126E+00
-58.43750E+00,+1.54560E+00,+3.03860E+00
-58.40625E+00,+1.54560E+00,+3.03860E+00
-58.37500E+00,+1.58580E+00,+3.09327E+00
-58.34375E+00,+1.58580E+00,+3.09327E+00
-58.31250E+00,+1.58580E+00,+3.09327E+00
-58.28125E+00,+1.58580E+00,+3.12061E+00
-58.25000E+00,+1.58580E+00,+3.20262E+00
-58.21875E+00,+1.54560E+00,+3.20262E+00
-58.18750E+00,+1.54560E+00,+3.20262E+00
-58.15625E+00,+1.54560E+00,+3.22996E+00
-58.12500E+00,+1.50540E+00,+3.25729E+00
-58.09375E+00,+1.50540E+00,+3.28463E+00
-58.06250E+00,+1.46520E+00,+3.28463E+00
-58.03125E+00,+1.42500E+00,+3.31197E+00
-58.00000E+00,+1.38480E+00,+3.33930E+00
-57.96875E+00,+1.34460E+00,+3.36664E+00
-57.93750E+00,+1.30440E+00,+3.33930E+00
-57.90625E+00,+1.22399E+00,+3.36664E+00
-57.87500E+00,+1.14359E+00,+3.36664E+00
-57.84375E+00,+1.10339E+00,+3.36664E+00
-57.81250E+00,+1.06319E+00,+3.39398E+00
-57.78125E+00,+982.79E-03,+3.36664E+00
-57.75000E+00,+902.39E-03,+3.36664E+00
-57.71875E+00,+781.78E-03,+3.36664E+00
-57.68750E+00,+741.58E-03,+3.31197E+00
-57.65625E+00,+661.18E-03,+3.31197E+00
-57.62500E+00,+620.98E-03,+3.28463E+00
-57.59375E+00,+540.58E-03,+3.25729E+00
-57.56250E+00,+419.97E-03,+3.22996E+00
-57.53125E+00,+339.57E-03,+3.20262E+00
-57.50000E+00,+299.37E-03,+3.12061E+00
-57.46875E+00,+218.97E-03,+3.03860E+00
-57.43750E+00,+138.57E-03,+2.98393E+00
-57.40625E+00,+98.37E-03,+2.95659E+00
-57.37500E+00,+17.96E-03,+2.87458E+00
-57.34375E+00,+17.96E-03,+2.84724E+00
-57.31250E+00,-62.44E-03,+2.76523E+00
-57.28125E+00,-102.64E-03,+2.65589E+00
-57.25000E+00,-142.84E-03,+2.60121E+00
-57.21875E+00,-183.04E-03,+2.49187E+00
-57.18750E+00,-223.24E-03,+2.43719E+00
-57.15625E+00,-263.44E-03,+2.38252E+00
-57.12500E+00,-303.64E-03,+2.27317E+00
-57.09375E+00,-384.05E-03,+2.21850E+00
-57.06250E+00,-384.05E-03,+2.13649E+00
-57.03125E+00,-343.84E-03,+2.08182E+00
-57.00000E+00,-424.25E-03,+1.97247E+00
-56.96875E+00,-424.25E-03,+1.89046E+00
-56.93750E+00,-424.25E-03,+1.80845E+00
-56.90625E+00,-464.45E-03,+1.75378E+00
-56.87500E+00,-424.25E-03,+1.64443E+00
-56.84375E+00,-464.45E-03,+1.58976E+00
-56.81250E+00,-464.45E-03,+1.53508E+00
-56.78125E+00,-464.45E-03,+1.48041E+00
-56.75000E+00,-464.45E-03,+1.39840E+00
-56.71875E+00,-464.45E-03,+1.34373E+00
-56.68750E+00,-424.25E-03,+1.26172E+00
-56.65625E+00,-464.45E-03,+1.23438E+00
-56.62500E+00,-424.25E-03,+1.15237E+00
-56.59375E+00,-384.05E-03,+1.15237E+00
-56.56250E+00,-424.25E-03,+1.09770E+00
-56.53125E+00,-384.05E-03,+1.07036E+00
-56.50000E+00,-384.05E-03,+1.01569E+00
-56.46875E+00,-343.84E-03,+1.04302E+00
-56.43750E+00,-343.84E-03,+961.01E-03
-56.40625E+00,-343.84E-03,+933.68E-03
-56.37500E+00,-303.64E-03,+933.68E-03
-56.34375E+00,-303.64E-03,+906.34E-03
-56.31250E+00,-223.24E-03,+879.00E-03
-56.28125E+00,-223.24E-03,+879.00E-03
-56.25000E+00,-183.04E-03,+851.67E-03
-56.21875E+00,-142.84E-03,+851.67E-03
-56.18750E+00,-142.84E-03,+851.67E-03
-56.15625E+00,-102.64E-03,+824.33E-03
-56.12500E+00,-102.64E-03,+824.33E-03
-56.09375E+00,-22.24E-03,+824.33E-03
-56.06250E+00,+17.96E-03,+824.33E-03
-56.03125E+00,+58.17E-03,+824.33E-03
-56.00000E+00,+98.37E-03,+796.99E-03
-55.96875E+00,+138.57E-03,+824.33E-03
-55.93750E+00,+178.77E-03,+824.33E-03
-55.90625E+00,+218.97E-03,+851.67E-03
-55.87500E+00,+299.37E-03,+824.33E-03
-55.84375E+00,+339.57E-03,+824.33E-03
-55.81250E+00,+379.77E-03,+824.33E-03
-55.78125E+00,+419.97E-03,+879.00E-03
-55.75000E+00,+500.38E-03,+879.00E-03
-55.71875E+00,+540.58E-03,+879.00E-03
-55.68750E+00,+580.78E-03,+906.34E-03
-55.65625E+00,+661.18E-03,+933.68E-03
-55.62500E+00,+701.38E-03,+906.34E-03
-55.59375E+00,+781.78E-03,+933.68E-03
-55.56250E+00,+821.98E-03,+961.01E-03
-55.53125E+00,+902.39E-03,+988.35E-03
-55.50000E+00,+982.79E-03,+988.35E-03
-55.46875E+00,+1.02299E+00,+1.01569E+00
-55.43750E+00,+1.14359E+00,+1.04302E+00
-55.40625E+00,+1.18379E+00,+1.07036E+00
-55.37500E+00,+1.30440E+00,+1.09770E+00
-55.34375E+00,+1.34460E+00,+1.09770E+00
-55.31250E+00,+1.38480E+00,+1.12503E+00
-55.28125E+00,+1.42500E+00,+1.15237E+00
-55.25000E+00,+1.58580E+00,+1.17971E+00
-55.21875E+00,+1.66621E+00,+1.17971E+00
-55.18750E+00,+1.70641E+00,+1.20704E+00
-55.15625E+00,+1.78681E+00,+1.26172E+00
-55.12500E+00,+1.90741E+00,+1.28905E+00
-55.09375E+00,+2.02802E+00,+1.28905E+00
-55.06250E+00,+2.10842E+00,+1.31639E+00
-55.03125E+00,+2.14862E+00,+1.37106E+00
-55.00000E+00,+2.26922E+00,+1.37106E+00
-54.96875E+00,+2.38982E+00,+1.39840E+00
-54.93750E+00,+2.51043E+00,+1.45307E+00
-54.90625E+00,+2.63103E+00,+1.45307E+00
-54.87500E+00,+2.71143E+00,+1.48041E+00
-54.84375E+00,+2.83204E+00,+1.53508E+00
-54.81250E+00,+2.95264E+00,+1.50775E+00
-54.78125E+00,+3.11344E+00,+1.56242E+00
-54.75000E+00,+3.19384E+00,+1.58976E+00
-54.71875E+00,+3.27425E+00,+1.58976E+00
-54.68750E+00,+3.35465E+00,+1.61709E+00
-54.65625E+00,+3.35465E+00,+1.64443E+00
-54.62500E+00,+3.51545E+00,+1.67177E+00
-54.59375E+00,+3.59585E+00,+1.69910E+00
-54.56250E+00,+3.67626E+00,+1.72644E+00
-54.53125E+00,+3.75666E+00,+1.72644E+00
-54.50000E+00,+3.75666E+00,+1.75378E+00
-54.46875E+00,+3.87726E+00,+1.75378E+00
-54.43750E+00,+3.87726E+00,+1.78111E+00
-54.40625E+00,+3.91746E+00,+1.80845E+00
-54.37500E+00,+3.99786E+00,+1.78111E+00
-54.34375E+00,+3.99786E+00,+1.83579E+00
-54.31250E+00,+4.03807E+00,+1.83579E+00
-54.28125E+00,+4.03807E+00,+1.83579E+00
-54.25000E+00,+4.03807E+00,+1.86312E+00
-54.21875E+00,+4.03807E+00,+1.86312E+00
-54.18750E+00,+4.07827E+00,+1.89046E+00
-54.15625E+00,+4.07827E+00,+1.91780E+00
-54.12500E+00,+4.07827E+00,+1.91780E+00
-54.09375E+00,+4.07827E+00,+1.89046E+00
-54.06250E+00,+4.03807E+00,+1.94513E+00
-54.03125E+00,+4.03807E+00,+1.97247E+00
-54.00000E+00,+4.03807E+00,+1.94513E+00
-53.96875E+00,+3.99786E+00,+1.99981E+00
-53.93750E+00,+3.99786E+00,+1.99981E+00
-53.90625E+00,+3.99786E+00,+1.99981E+00
-53.87500E+00,+3.95766E+00,+1.99981E+00
-53.84375E+00,+3.95766E+00,+2.05448E+00
-53.81250E+00,+3.95766E+00,+2.05448E+00
-53.78125E+00,+3.91746E+00,+2.05448E+00
-53.75000E+00,+3.91746E+00,+2.08182E+00
-53.71875E+00,+3.91746E+00,+2.10915E+00
-53.68750E+00,+3.87726E+00,+2.10915E+00
-53.65625E+00,+3.83706E+00,+2.10915E+00
-53.62500E+00,+3.87726E+00,+2.13649E+00
-53.59375E+00,+3.87726E+00,+2.16383E+00
-53.56250E+00,+3.83706E+00,+2.16383E+00
-53.53125E+00,+3.83706E+00,+2.21850E+00
-53.50000E+00,+3.83706E+00,+2.21850E+00
-53.46875E+00,+3.79686E+00,+2.24584E+00
-53.43750E+00,+3.79686E+00,+2.24584E+00
-53.40625E+00,+3.75666E+00,+2.24584E+00
-53.37500E+00,+3.79686E+00,+2.24584E+00
-53.34375E+00,+3.79686E+00,+2.27317E+00
-53.31250E+00,+3.79686E+00,+2.32785E+00
-53.28125E+00,+3.79686E+00,+2.35518E+00
-53.25000E+00,+3.75666E+00,+2.35518E+00
-53.21875E+00,+3.83706E+00,+2.35518E+00
-53.18750E+00,+3.83706E+00,+2.38252E+00
-53.15625E+00,+3.83706E+00,+2.38252E+00
-53.12500E+00,+3.83706E+00,+2.43719E+00
-53.09375E+00,+3.87726E+00,+2.43719E+00
-53.06250E+00,+3.87726E+00,+2.43719E+00
-53.03125E+00,+3.87726E+00,+2.43719E+00
-53.00000E+00,+3.91746E+00,+2.46453E+00
-52.96875E+00,+3.91746E+00,+2.46453E+00
-52.93750E+00,+3.95766E+00,+2.49187E+00
-52.90625E+00,+3.95766E+00,+2.49187E+00
-52.87500E+00,+3.99786E+00,+2.51920E+00
-52.84375E+00,+3.99786E+00,+2.51920E+00
-52.81250E+00,+4.03807E+00,+2.54654E+00
-52.78125E+00,+4.03807E+00,+2.54654E+00
-52.75000E+00,+4.07827E+00,+2.57388E+00
-52.71875E+00,+4.11847E+00,+2.57388E+00
-52.68750E+00,+4.15867E+00,+2.57388E+00
-52.65625E+00,+4.15867E+00,+2.60121E+00
-52.62500E+00,+4.19887E+00,+2.60121E+00
-52.59375E+00,+4.23907E+00,+2.62855E+00
-52.56250E+00,+4.23907E+00,+2.62855E+00
-52.53125E+00,+4.27927E+00,+2.65589E+00
-52.50000E+00,+4.27927E+00,+2.62855E+00
-52.46875E+00,+4.31947E+00,+2.65589E+00
-52.43750E+00,+4.31947E+00,+2.65589E+00
-52.40625E+00,+4.31947E+00,+2.65589E+00
-52.37500E+00,+4.39987E+00,+2.65589E+00
-52.34375E+00,+4.39987E+00,+2.65589E+00
-52.31250E+00,+4.39987E+00,+2.68322E+00
-52.28125E+00,+4.44008E+00,+2.71056E+00
-52.25000E+00,+4.44008E+00,+2.65589E+00
-52.21875E+00,+4.44008E+00,+2.71056E+00
-52.18750E+00,+4.48028E+00,+2.68322E+00
-52.15625E+00,+4.48028E+00,+2.68322E+00
-52.12500E+00,+4.48028E+00,+2.68322E+00
-52.09375E+00,+4.48028E+00,+2.68322E+00
-52.06250E+00,+4.48028E+00,+2.71056E+00
-52.03125E+00,+4.52048E+00,+2.71056E+00
-52.00000E+00,+4.52048E+00,+2.71056E+00
-51.96875E+00,+4.52048E+00,+2.71056E+00
-51.93750E+00,+4.52048E+00,+2.71056E+00
-51.90625E+00,+4.52048E+00,+2.73790E+00
-51.87500E+00,+4.52048E+00,+2.71056E+00
-51.84375E+00,+4.52048E+00,+2.73790E+00
-51.81250E+00,+4.52048E+00,+2.71056E+00
-51.78125E+00,+4.52048E+00,+2.73790E+00
-51.75000E+00,+4.48028E+00,+2.71056E+00
-51.71875E+00,+4.52048E+00,+2.73790E+00
-51.68750E+00,+4.48028E+00,+2.73790E+00
-51.65625E+00,+4.48028E+00,+2.73790E+00
-51.62500E+00,+4.48028E+00,+2.73790E+00
-51.59375E+00,+4.48028E+00,+2.73790E+00
-51.56250E+00,+4.44008E+00,+2.73790E+00
-51.53125E+00,+4.44008E+00,+2.76523E+00
-51.50000E+00,+4.39987E+00,+2.73790E+00
-51.46875E+00,+4.39987E+00,+2.76523E+00
-51.43750E+00,+4.39987E+00,+2.76523E+00
-51.40625E+00,+4.39987E+00,+2.76523E+00
-51.37500E+00,+4.35967E+00,+2.79257E+00
-51.34375E+00,+4.31947E+00,+2.79257E+00
-51.31250E+00,+4.31947E+00,+2.76523E+00
-51.28125E+00,+4.31947E+00,+2.79257E+00
-51.25000E+00,+4.27927E+00,+2.81991E+00
-51.21875E+00,+4.27927E+00,+2.79257E+00
-51.18750E+00,+4.23907E+00,+2.79257E+00
-51.15625E+00,+4.19887E+00,+2.81991E+00
-51.12500E+00,+4.15867E+00,+2.79257E+00
-51.09375E+00,+4.15867E+00,+2.81991E+00
-51.06250E+00,+4.11847E+00,+2.81991E+00
-51.03125E+00,+4.07827E+00,+2.84724E+00
-51.00000E+00,+4.03807E+00,+2.84724E+00
-50.96875E+00,+3.99786E+00,+2.87458E+00
-50.93750E+00,+3.95766E+00,+2.87458E+00
-50.90625E+00,+3.91746E+00,+2.90192E+00
-50.87500E+00,+3.87726E+00,+2.92925E+00
-50.84375E+00,+3.87726E+00,+2.92925E+00
-50.81250E+00,+3.79686E+00,+2.92925E+00
-50.78125E+00,+3.75666E+00,+2.92925E+00
-50.75000E+00,+3.75666E+00,+2.95659E+00
-50.71875E+00,+3.75666E+00,+2.95659E+00
-50.68750E+00,+3.67626E+00,+2.98393E+00
-50.65625E+00,+3.63606E+00,+3.03860E+00
-50.62500E+00,+3.59585E+00,+3.03860E+00
-50.59375E+00,+3.55565E+00,+3.03860E+00
-50.56250E+00,+3.47525E+00,+3.06594E+00
-50.53125E+00,+3.47525E+00,+3.09327E+00
-50.50000E+00,+3.35465E+00,+3.09327E+00
-50.46875E+00,+3.35465E+00,+3.12061E+00
-50.43750E+00,+3.27425E+00,+3.14795E+00
-50.40625E+00,+3.23405E+00,+3.17528E+00
-50.37500E+00,+3.19384E+00,+3.20262E+00
-50.34375E+00,+3.15364E+00,+3.20262E+00
-50.31250E+00,+3.07324E+00,+3.22996E+00
-50.28125E+00,+3.07324E+00,+3.25729E+00
-50.25000E+00,+2.99284E+00,+3.28463E+00
-50.21875E+00,+2.91244E+00,+3.31197E+00
-50.18750E+00,+2.91244E+00,+3.31197E+00
-50.15625E+00,+2.79183E+00,+3.36664E+00
-50.12500E+00,+2.79183E+00,+3.36664E+00
-50.09375E+00,+2.75163E+00,+3.39398E+00
-50.06250E+00,+2.67123E+00,+3.42131E+00
-50.03125E+00,+2.59083E+00,+3.47599E+00
-50.00000E+00,+2.59083E+00,+3.47599E+00
-49.96875E+00,+2.47023E+00,+3.50332E+00
-49.93750E+00,+2.47023E+00,+3.53066E+00
-49.90625E+00,+2.38982E+00,+3.55800E+00
-49.87500E+00,+2.34962E+00,+3.58533E+00
-49.84375E+00,+2.26922E+00,+3.61267E+00
-49.81250E+00,+2.22902E+00,+3.64001E+00
-49.78125E+00,+2.18882E+00,+3.66734E+00
-49.75000E+00,+2.14862E+00,+3.69468E+00
-49.71875E+00,+2.06822E+00,+3.69468E+00
-49.68750E+00,+2.02802E+00,+3.72202E+00
-49.65625E+00,+1.98781E+00,+3.74935E+00
-49.62500E+00,+1.90741E+00,+3.77669E+00
-49.59375E+00,+1.86721E+00,+3.80403E+00
-49.56250E+00,+1.78681E+00,+3.83136E+00
-49.53125E+00,+1.78681E+00,+3.80403E+00
-49.50000E+00,+1.74661E+00,+3.83136E+00
-49.46875E+00,+1.70641E+00,+3.83136E+00
-49.43750E+00,+1.70641E+00,+3.85870E+00
-49.40625E+00,+1.70641E+00,+3.85870E+00
-49.37500E+00,+1.62600E+00,+3.91337E+00
-49.34375E+00,+1.62600E+00,+3.91337E+00
-49.31250E+00,+1.58580E+00,+3.91337E+00
-49.28125E+00,+1.58580E+00,+3.91337E+00
-49.25000E+00,+1.54560E+00,+3.94071E+00
-49.21875E+00,+1.50540E+00,+3.94071E+00
-49.18750E+00,+1.50540E+00,+3.94071E+00
-49.15625E+00,+1.50540E+00,+3.96805E+00
-49.12500E+00,+1.50540E+00,+3.96805E+00
-49.09375E+00,+1.50540E+00,+3.94071E+00
-49.06250E+00,+1.46520E+00,+3.96805E+00
-49.03125E+00,+1.50540E+00,+3.96805E+00
-49.00000E+00,+1.54560E+00,+3.99538E+00
-48.96875E+00,+1.50540E+00,+3.99538E+00
-48.93750E+00,+1.50540E+00,+3.96805E+00
-48.90625E+00,+1.50540E+00,+3.99538E+00
-48.87500E+00,+1.54560E+00,+3.99538E+00
-48.84375E+00,+1.54560E+00,+3.99538E+00
-48.81250E+00,+1.58580E+00,+4.02272E+00
-48.78125E+00,+1.58580E+00,+4.02272E+00
-48.75000E+00,+1.58580E+00,+4.02272E+00
-48.71875E+00,+1.62600E+00,+4.05006E+00
-48.68750E+00,+1.66621E+00,+4.05006E+00
-48.65625E+00,+1.70641E+00,+4.05006E+00
-48.62500E+00,+1.66621E+00,+4.05006E+00
-48.59375E+00,+1.70641E+00,+4.07739E+00
-48.56250E+00,+1.74661E+00,+4.07739E+00
-48.53125E+00,+1.74661E+00,+4.07739E+00
-48.50000E+00,+1.78681E+00,+4.13207E+00
-48.46875E+00,+1.82701E+00,+4.10473E+00
-48.43750E+00,+1.82701E+00,+4.13207E+00
-48.40625E+00,+1.86721E+00,+4.13207E+00
-48.37500E+00,+1.86721E+00,+4.15940E+00
-48.34375E+00,+1.90741E+00,+4.18674E+00
-48.31250E+00,+1.90741E+00,+4.18674E+00
-48.28125E+00,+1.94761E+00,+4.18674E+00
-48.25000E+00,+1.98781E+00,+4.21408E+00
-48.21875E+00,+1.98781E+00,+4.21408E+00
-48.18750E+00,+1.98781E+00,+4.24141E+00
-48.15625E+00,+1.98781E+00,+4.24141E+00
-48.12500E+00,+1.98781E+00,+4.26875E+00
-48.09375E+00,+2.02802E+00,+4.26875E+00
-48.06250E+00,+2.02802E+00,+4.29609E+00
-48.03125E+00,+1.98781E+00,+4.29609E+00
-48.00000E+00,+1.98781E+00,+4.29609E+00
-47.96875E+00,+1.94761E+00,+4.32342E+00
-47.93750E+00,+1.98781E+00,+4.32342E+00
-47.90625E+00,+1.94761E+00,+4.35076E+00
-47.87500E+00,+1.90741E+00,+4.35076E+00
-47.84375E+00,+1.90741E+00,+4.35076E+00
-47.81250E+00,+1.90741E+00,+4.35076E+00
-47.78125E+00,+1.82701E+00,+4.37810E+00
-47.75000E+00,+1.78681E+00,+4.37810E+00
-47.71875E+00,+1.74661E+00,+4.40543E+00
-47.68750E+00,+1.70641E+00,+4.37810E+00
-47.65625E+00,+1.62600E+00,+4.37810E+00
-47.62500E+00,+1.62600E+00,+4.37810E+00
-47.59375E+00,+1.54560E+00,+4.40543E+00
-47.56250E+00,+1.46520E+00,+4.37810E+00
-47.53125E+00,+1.38480E+00,+4.35076E+00
-47.50000E+00,+1.30440E+00,+4.37810E+00
-47.46875E+00,+1.34460E+00,+4.35076E+00
-47.43750E+00,+1.18379E+00,+4.35076E+00
-47.40625E+00,+1.14359E+00,+4.32342E+00
-47.37500E+00,+1.06319E+00,+4.29609E+00
-47.34375E+00,+1.02299E+00,+4.29609E+00
-47.31250E+00,+942.59E-03,+4.24141E+00
-47.28125E+00,+821.98E-03,+4.18674E+00
-47.25000E+00,+821.98E-03,+4.15940E+00
-47.21875E+00,+701.38E-03,+4.13207E+00
-47.18750E+00,+620.98E-03,+4.07739E+00
-47.15625E+00,+580.78E-03,+4.02272E+00
-47.12500E+00,+500.38E-03,+3.94071E+00
-47.09375E+00,+419.97E-03,+3.85870E+00
-47.06250E+00,+299.37E-03,+3.80403E+00
-47.03125E+00,+259.17E-03,+3.77669E+00
-47.00000E+00,+178.77E-03,+3.69468E+00
-46.96875E+00,+138.57E-03,+3.58533E+00
-46.93750E+00,+98.37E-03,+3.53066E+00
-46.90625E+00,-22.24E-03,+3.44865E+00
-46.87500E+00,-22.24E-03,+3.39398E+00
-46.84375E+00,-62.44E-03,+3.28463E+00
-46.81250E+00,-102.64E-03,+3.17528E+00
-46.78125E+00,-183.04E-03,+3.06594E+00
-46.75000E+00,-223.24E-03,+3.01126E+00
-46.71875E+00,-263.44E-03,+2.92925E+00
-46.68750E+00,-303.64E-03,+2.84724E+00
-46.65625E+00,-303.64E-03,+2.73790E+00
-46.62500E+00,-343.84E-03,+2.62855E+00
-46.59375E+00,-343.84E-03,+2.49187E+00
-46.56250E+00,-384.05E-03,+2.46453E+00
-46.53125E+00,-384.05E-03,+2.38252E+00
-46.50000E+00,-424.25E-03,+2.27317E+00
-46.46875E+00,-424.25E-03,+2.21850E+00
-46.43750E+00,-424.25E-03,+2.10915E+00
-46.40625E+00,-424.25E-03,+2.02714E+00
-46.37500E+00,-424.25E-03,+1.94513E+00
-46.34375E+00,-464.45E-03,+1.83579E+00
-46.31250E+00,-424.25E-03,+1.80845E+00
-46.28125E+00,-424.25E-03,+1.69910E+00
-46.25000E+00,-464.45E-03,+1.67177E+00
-46.21875E+00,-424.25E-03,+1.56242E+00
-46.18750E+00,-424.25E-03,+1.50775E+00
-46.15625E+00,-424.25E-03,+1.45307E+00
-46.12500E+00,-424.25E-03,+1.37106E+00
-46.09375E+00,-424.25E-03,+1.34373E+00
-46.06250E+00,-384.05E-03,+1.28905E+00
-46.03125E+00,-384.05E-03,+1.23438E+00
-46.00000E+00,-303.64E-03,+1.23438E+00
-45.96875E+00,-303.64E-03,+1.17971E+00
-45.93750E+00,-303.64E-03,+1.12503E+00
-45.90625E+00,-263.44E-03,+1.12503E+00
-45.87500E+00,-263.44E-03,+1.07036E+00
-45.84375E+00,-223.24E-03,+1.07036E+00
-45.81250E+00,-223.24E-03,+1.01569E+00
-45.78125E+00,-183.04E-03,+1.01569E+00
-45.75000E+00,-142.84E-03,+1.01569E+00
-45.71875E+00,-102.64E-03,+1.01569E+00
-45.68750E+00,-62.44E-03,+988.35E-03
-45.65625E+00,-62.44E-03,+961.01E-03
-45.62500E+00,+17.96E-03,+988.35E-03
-45.59375E+00,+17.96E-03,+961.01E-03
-45.56250E+00,+98.37E-03,+961.01E-03
-45.53125E+00,+138.57E-03,+961.01E-03
-45.50000E+00,+178.77E-03,+961.01E-03
-45.46875E+00,+178.77E-03,+961.01E-03
-45.43750E+00,+218.97E-03,+961.01E-03
-45.40625E+00,+259.17E-03,+988.35E-03
-45.37500E+00,+299.37E-03,+961.01E-03
-45.34375E+00,+419.97E-03,+988.35E-03
-45.31250E+00,+419.97E-03,+1.01569E+00
-45.28125E+00,+500.38E-03,+988.35E-03
-45.25000E+00,+540.58E-03,+1.01569E+00
-45.21875E+00,+580.78E-03,+1.04302E+00
-45.18750E+00,+661.18E-03,+1.04302E+00
-45.15625E+00,+701.38E-03,+1.07036E+00
-45.12500E+00,+741.58E-03,+1.09770E+00
-45.09375E+00,+862.19E-03,+1.09770E+00
-45.06250E+00,+862.19E-03,+1.12503E+00
-45.03125E+00,+982.79E-03,+1.12503E+00
-45.00000E+00,+1.02299E+00,+1.15237E+00
-44.96875E+00,+1.06319E+00,+1.17971E+00
-44.93750E+00,+1.14359E+00,+1.20704E+00
-44.90625E+00,+1.22399E+00,+1.20704E+00
-44.87500E+00,+1.26420E+00,+1.23438E+00
-44.84375E+00,+1.34460E+00,+1.26172E+00
-44.81250E+00,+1.42500E+00,+1.28905E+00
-44.78125E+00,+1.50540E+00,+1.31639E+00
-44.75000E+00,+1.54560E+00,+1.34373E+00
-44.71875E+00,+1.62600E+00,+1.37106E+00
-44.68750E+00,+1.74661E+00,+1.37106E+00
-44.65625E+00,+1.82701E+00,+1.39840E+00
-44.62500E+00,+1.90741E+00,+1.45307E+00
-44.59375E+00,+2.02802E+00,+1.48041E+00
-44.56250E+00,+2.06822E+00,+1.50775E+00
-44.53125E+00,+2.18882E+00,+1.50775E+00
-44.50000E+00,+2.22902E+00,+1.56242E+00
-44.46875E+00,+2.38982E+00,+1.58976E+00
-44.43750E+00,+2.51043E+00,+1.61709E+00
-44.40625E+00,+2.59083E+00,+1.67177E+00
-44.37500E+00,+2.67123E+00,+1.67177E+00
-44.34375E+00,+2.75163E+00,+1.69910E+00
-44.31250E+00,+2.83204E+00,+1.72644E+00
-44.28125E+00,+2.95264E+00,+1.75378E+00
-44.25000E+00,+3.03304E+00,+1.78111E+00
-44.21875E+00,+3.07324E+00,+1.80845E+00
-44.18750E+00,+3.19384E+00,+1.83579E+00
-44.15625E+00,+3.23405E+00,+1.83579E+00
-44.12500E+00,+3.31445E+00,+1.89046E+00
-44.09375E+00,+3.39485E+00,+1.86312E+00
-44.06250E+00,+3.43505E+00,+1.91780E+00
-44.03125E+00,+3.51545E+00,+1.91780E+00
-44.00000E+00,+3.51545E+00,+1.94513E+00
-43.96875E+00,+3.59585E+00,+1.97247E+00
-43.93750E+00,+3.67626E+00,+1.99981E+00
-43.90625E+00,+3.67626E+00,+2.02714E+00
-43.87500E+00,+3.71646E+00,+2.02714E+00
-43.84375E+00,+3.75666E+00,+2.02714E+00
-43.81250E+00,+3.75666E+00,+2.08182E+00
-43.78125E+00,+3.75666E+00,+2.08182E+00
-43.75000E+00,+3.79686E+00,+2.08182E+00
-43.71875E+00,+3.79686E+00,+2.13649E+00
-43.68750E+00,+3.79686E+00,+2.13649E+00
-43.65625E+00,+3.79686E+00,+2.16383E+00
-43.62500E+00,+3.79686E+00,+2.16383E+00
-43.59375E+00,+3.79686E+00,+2.19116E+00
-43.56250E+00,+3.79686E+00,+2.19116E+00
-43.53125E+00,+3.75666E+00,+2.21850E+00
-43.50000E+00,+3.75666E+00,+2.24584E+00
-43.46875E+00,+3.75666E+00,+2.24584E+00
-43.43750E+00,+3.71646E+00,+2.27317E+00
-43.40625E+00,+3.71646E+00,+2.30051E+00
-43.37500E+00,+3.71646E+00,+2.30051E+00
-43.34375E+00,+3.67626E+00,+2.32785E+00
-43.31250E+00,+3.67626E+00,+2.32785E+00
-43.28125E+00,+3.63606E+00,+2.35518E+00
-43.25000E+00,+3.63606E+00,+2.38252E+00
-43.21875E+00,+3.59585E+00,+2.40986E+00
-43.18750E+00,+3.59585E+00,+2.40986E+00
-43.15625E+00,+3.59585E+00,+2.40986E+00
-43.12500E+00,+3.55565E+00,+2.43719E+00
-43.09375E+00,+3.55565E+00,+2.49187E+00
-43.06250E+00,+3.51545E+00,+2.49187E+00
-43.03125E+00,+3.51545E+00,+2.51920E+00
-43.00000E+00,+3.51545E+00,+2.51920E+00
-42.96875E+00,+3.51545E+00,+2.54654E+00
-42.93750E+00,+3.47525E+00,+2.57388E+00
-42.90625E+00,+3.47525E+00,+2.57388E+00
-42.87500E+00,+3.47525E+00,+2.62855E+00
-42.84375E+00,+3.43505E+00,+2.62855E+00
-42.81250E+00,+3.43505E+00,+2.68322E+00
-42.78125E+00,+3.43505E+00,+2.68322E+00
-42.75000E+00,+3.47525E+00,+2.71056E+00
-42.71875E+00,+3.47525E+00,+2.71056E+00
-42.68750E+00,+3.43505E+00,+2.73790E+00
-42.65625E+00,+3.43505E+00,+2.76523E+00
-42.62500E+00,+3.47525E+00,+2.79257E+00
-42.59375E+00,+3.47525E+00,+2.81991E+00
-42.56250E+00,+3.47525E+00,+2.81991E+00
-42.53125E+00,+3.47525E+00,+2.84724E+00
-42.50000E+00,+3.51545E+00,+2.87458E+00
-42.46875E+00,+3.51545E+00,+2.87458E+00
-42.43750E+00,+3.55565E+00,+2.90192E+00
-42.40625E+00,+3.55565E+00,+2.92925E+00
-42.37500E+00,+3.59585E+00,+2.92925E+00
-42.34375E+00,+3.59585E+00,+2.95659E+00
-42.31250E+00,+3.67626E+00,+2.95659E+00
-42.28125E+00,+3.67626E+00,+2.98393E+00
-42.25000E+00,+3.71646E+00,+2.98393E+00
-42.21875E+00,+3.75666E+00,+3.01126E+00
-42.18750E+00,+3.79686E+00,+3.01126E+00
-42.15625E+00,+3.83706E+00,+3.03860E+00
-42.12500E+00,+3.83706E+00,+3.06594E+00
-42.09375E+00,+3.87726E+00,+3.06594E+00
-42.06250E+00,+3.91746E+00,+3.06594E+00
-42.03125E+00,+3.91746E+00,+3.09327E+00
-42.00000E+00,+3.91746E+00,+3.09327E+00
-41.96875E+00,+3.99786E+00,+3.12061E+00
-41.93750E+00,+4.03807E+00,+3.12061E+00
-41.90625E+00,+4.03807E+00,+3.12061E+00
-41.87500E+00,+4.03807E+00,+3.12061E+00
-41.84375E+00,+4.07827E+00,+3.14795E+00
-41.81250E+00,+4.07827E+00,+3.14795E+00
-41.78125E+00,+4.11847E+00,+3.14795E+00
-41.75000E+00,+4.15867E+00,+3.14795E+00
-41.71875E+00,+4.15867E+00,+3.17528E+00
-41.68750E+00,+4.11847E+00,+3.17528E+00
-41.65625E+00,+4.15867E+00,+3.17528E+00
-41.62500E+00,+4.23907E+00,+3.17528E+00
-41.59375E+00,+4.23907E+00,+3.20262E+00
-41.56250E+00,+4.23907E+00,+3.20262E+00
-41.53125E+00,+4.23907E+00,+3.20262E+00
-41.50000E+00,+4.23907E+00,+3.22996E+00
-41.46875E+00,+4.23907E+00,+3.22996E+00
-41.43750E+00,+4.23907E+00,+3.22996E+00
-41.40625E+00,+4.27927E+00,+3.20262E+00
-41.37500E+00,+4.23907E+00,+3.22996E+00
-41.34375E+00,+4.23907E+00,+3.20262E+00
-41.31250E+00,+4.27927E+00,+3.22996E+00
-41.28125E+00,+4.27927E+00,+3.22996E+00
-41.25000E+00,+4.23907E+00,+3.22996E+00
-41.21875E+00,+4.23907E+00,+3.22996E+00
-41.18750E+00,+4.23907E+00,+3.22996E+00
-41.15625E+00,+4.19887E+00,+3.22996E+00
-41.12500E+00,+4.19887E+00,+3.22996E+00
-41.09375E+00,+4.19887E+00,+3.25729E+00
-41.06250E+00,+4.19887E+00,+3.25729E+00
-41.03125E+00,+4.15867E+00,+3.25729E+00
-41.00000E+00,+4.15867E+00,+3.25729E+00
-40.96875E+00,+4.11847E+00,+3.28463E+00
-40.93750E+00,+4.11847E+00,+3.28463E+00
-40.90625E+00,+4.07827E+00,+3.28463E+00
-40.87500E+00,+4.07827E+00,+3.25729E+00
-40.84375E+00,+4.03807E+00,+3.28463E+00
-40.81250E+00,+4.03807E+00,+3.28463E+00
-40.78125E+00,+3.99786E+00,+3.31197E+00
-40.75000E+00,+3.95766E+00,+3.31197E+00
-40.71875E+00,+3.91746E+00,+3.31197E+00
-40.68750E+00,+3.91746E+00,+3.31197E+00
-40.65625E+00,+3.87726E+00,+3.33930E+00
-40.62500E+00,+3.87726E+00,+3.33930E+00
-40.59375E+00,+3.79686E+00,+3.36664E+00
-40.56250E+00,+3.75666E+00,+3.36664E+00
-40.53125E+00,+3.71646E+00,+3.36664E+00
-40.50000E+00,+3.67626E+00,+3.39398E+00
-40.46875E+00,+3.63606E+00,+3.39398E+00
-40.43750E+00,+3.55565E+00,+3.44865E+00
-40.40625E+00,+3.55565E+00,+3.42131E+00
-40.37500E+00,+3.51545E+00,+3.44865E+00
-40.34375E+00,+3.47525E+00,+3.47599E+00
-40.31250E+00,+3.39485E+00,+3.47599E+00
-40.28125E+00,+3.35465E+00,+3.53066E+00
-40.25000E+00,+3.31445E+00,+3.53066E+00
-40.21875E+00,+3.19384E+00,+3.55800E+00
-40.18750E+00,+3.19384E+00,+3.53066E+00
-40.15625E+00,+3.11344E+00,+3.61267E+00
-40.12500E+00,+3.03304E+00,+3.64001E+00
-40.09375E+00,+3.03304E+00,+3.64001E+00
-40.06250E+00,+2.95264E+00,+3.64001E+00
-40.03125E+00,+2.87224E+00,+3.66734E+00
-40.00000E+00,+2.79183E+00,+3.69468E+00
-39.96875E+00,+2.71143E+00,+3.72202E+00
-39.93750E+00,+2.67123E+00,+3.74935E+00
-39.90625E+00,+2.55063E+00,+3.74935E+00
-39.87500E+00,+2.51043E+00,+3.77669E+00
-39.84375E+00,+2.38982E+00,+3.80403E+00
-39.81250E+00,+2.34962E+00,+3.83136E+00
-39.78125E+00,+2.22902E+00,+3.88604E+00
-39.75000E+00,+2.14862E+00,+3.85870E+00
-39.71875E+00,+2.14862E+00,+3.88604E+00
-39.68750E+00,+2.02802E+00,+3.91337E+00
-39.65625E+00,+1.86721E+00,+3.94071E+00
-39.62500E+00,+1.82701E+00,+3.96805E+00
-39.59375E+00,+1.74661E+00,+3.96805E+00
-39.56250E+00,+1.62600E+00,+3.96805E+00
-39.53125E+00,+1.62600E+00,+3.99538E+00
-39.50000E+00,+1.54560E+00,+4.02272E+00
-39.46875E+00,+1.38480E+00,+3.99538E+00
-39.43750E+00,+1.30440E+00,+3.99538E+00
-39.40625E+00,+1.26420E+00,+3.96805E+00
-39.37500E+00,+1.10339E+00,+3.96805E+00
-39.34375E+00,+1.10339E+00,+3.96805E+00
-39.31250E+00,+1.02299E+00,+3.94071E+00
-39.28125E+00,+942.59E-03,+3.91337E+00
-39.25000E+00,+862.19E-03,+3.88604E+00
-39.21875E+00,+862.19E-03,+3.85870E+00
-39.18750E+00,+741.58E-03,+3.85870E+00
-39.15625E+00,+701.38E-03,+3.80403E+00
-39.12500E+00,+701.38E-03,+3.74935E+00
-39.09375E+00,+580.78E-03,+3.72202E+00
-39.06250E+00,+540.58E-03,+3.69468E+00
-39.03125E+00,+540.58E-03,+3.66734E+00
-39.00000E+00,+500.38E-03,+3.58533E+00
-38.96875E+00,+460.18E-03,+3.55800E+00
-38.93750E+00,+460.18E-03,+3.50332E+00
-38.90625E+00,+419.97E-03,+3.44865E+00
-38.87500E+00,+419.97E-03,+3.42131E+00
-38.84375E+00,+419.97E-03,+3.33930E+00
-38.81250E+00,+419.97E-03,+3.28463E+00
-38.78125E+00,+419.97E-03,+3.28463E+00
-38.75000E+00,+419.97E-03,+3.22996E+00
-38.71875E+00,+379.77E-03,+3.20262E+00
-38.68750E+00,+419.97E-03,+3.14795E+00
-38.65625E+00,+419.97E-03,+3.12061E+00
-38.62500E+00,+419.97E-03,+3.09327E+00
-38.59375E+00,+460.18E-03,+3.03860E+00
-38.56250E+00,+460.18E-03,+3.01126E+00
-38.53125E+00,+500.38E-03,+2.98393E+00
-38.50000E+00,+540.58E-03,+2.98393E+00
-38.46875E+00,+500.38E-03,+2.92925E+00
-38.43750E+00,+580.78E-03,+2.90192E+00
-38.40625E+00,+580.78E-03,+2.87458E+00
-38.37500E+00,+620.98E-03,+2.90192E+00
-38.34375E+00,+701.38E-03,+2.87458E+00
-38.31250E+00,+701.38E-03,+2.87458E+00
-38.28125E+00,+741.58E-03,+2.87458E+00
-38.25000E+00,+741.58E-03,+2.84724E+00
-38.21875E+00,+821.98E-03,+2.84724E+00
-38.18750E+00,+862.19E-03,+2.84724E+00
-38.15625E+00,+862.19E-03,+2.87458E+00
-38.12500E+00,+902.39E-03,+2.87458E+00
-38.09375E+00,+942.59E-03,+2.87458E+00
-38.06250E+00,+982.79E-03,+2.87458E+00
-38.03125E+00,+1.06319E+00,+2.87458E+00
-38.00000E+00,+1.06319E+00,+2.90192E+00
-37.96875E+00,+1.10339E+00,+2.90192E+00
-37.93750E+00,+1.18379E+00,+2.92925E+00
-37.90625E+00,+1.18379E+00,+2.92925E+00
-37.87500E+00,+1.22399E+00,+2.95659E+00
-37.84375E+00,+1.26420E+00,+2.98393E+00
-37.81250E+00,+1.30440E+00,+2.98393E+00
-37.78125E+00,+1.30440E+00,+3.01126E+00
-37.75000E+00,+1.34460E+00,+3.03860E+00
-37.71875E+00,+1.38480E+00,+3.03860E+00
-37.68750E+00,+1.42500E+00,+3.06594E+00
-37.65625E+00,+1.46520E+00,+3.12061E+00
-37.62500E+00,+1.46520E+00,+3.09327E+00
-37.59375E+00,+1.50540E+00,+3.12061E+00
-37.56250E+00,+1.50540E+00,+3.14795E+00
-37.53125E+00,+1.50540E+00,+3.20262E+00
-37.50000E+00,+1.54560E+00,+3.20262E+00
-37.46875E+00,+1.54560E+00,+3.22996E+00
-37.43750E+00,+1.54560E+00,+3.22996E+00
-37.40625E+00,+1.54560E+00,+3.28463E+00
-37.37500E+00,+1.54560E+00,+3.25729E+00
-37.34375E+00,+1.54560E+00,+3.31197E+00
-37.31250E+00,+1.54560E+00,+3.31197E+00
-37.28125E+00,+1.54560E+00,+3.36664E+00
-37.25000E+00,+1.50540E+00,+3.39398E+00
-37.21875E+00,+1.46520E+00,+3.39398E+00
-37.18750E+00,+1.46520E+00,+3.42131E+00
-37.15625E+00,+1.42500E+00,+3.42131E+00
-37.12500E+00,+1.38480E+00,+3.44865E+00
-37.09375E+00,+1.34460E+00,+3.44865E+00
-37.06250E+00,+1.30440E+00,+3.44865E+00
-37.03125E+00,+1.22399E+00,+3.44865E+00
-37.00000E+00,+1.18379E+00,+3.47599E+00
-36.96875E+00,+1.14359E+00,+3.44865E+00
-36.93750E+00,+1.06319E+00,+3.47599E+00
-36.90625E+00,+1.02299E+00,+3.44865E+00
-36.87500E+00,+942.59E-03,+3.42131E+00
-36.84375E+00,+902.39E-03,+3.44865E+00
-36.81250E+00,+821.98E-03,+3.42131E+00
-36.78125E+00,+701.38E-03,+3.39398E+00
-36.75000E+00,+620.98E-03,+3.39398E+00
-36.71875E+00,+580.78E-03,+3.33930E+00
-36.68750E+00,+500.38E-03,+3.31197E+00
-36.65625E+00,+419.97E-03,+3.28463E+00
-36.62500E+00,+339.57E-03,+3.25729E+00
-36.59375E+00,+299.37E-03,+3.17528E+00
-36.56250E+00,+259.17E-03,+3.14795E+00
-36.53125E+00,+178.77E-03,+3.09327E+00
-36.50000E+00,+58.17E-03,+2.98393E+00
-36.46875E+00,+58.17E-03,+2.90192E+00
-36.43750E+00,+17.96E-03,+2.87458E+00
-36.40625E+00,-62.44E-03,+2.81991E+00
-36.37500E+00,-102.64E-03,+2.68322E+00
-36.34375E+00,-142.84E-03,+2.62855E+00
-36.31250E+00,-223.24E-03,+2.57388E+00
-36.28125E+00,-223.24E-03,+2.49187E+00
-36.25000E+00,-303.64E-03,+2.43719E+00
-36.21875E+00,-303.64E-03,+2.35518E+00
-36.18750E+00,-343.84E-03,+2.27317E+00
-36.15625E+00,-384.05E-03,+2.19116E+00
-36.12500E+00,-343.84E-03,+2.08182E+00
-36.09375E+00,-424.25E-03,+1.99981E+00
-36.06250E+00,-424.25E-03,+1.94513E+00
-36.03125E+00,-424.25E-03,+1.86312E+00
-36.00000E+00,-464.45E-03,+1.80845E+00
-35.96875E+00,-464.45E-03,+1.69910E+00
-35.93750E+00,-464.45E-03,+1.61709E+00
-35.90625E+00,-464.45E-03,+1.56242E+00
-35.87500E+00,-464.45E-03,+1.48041E+00
-35.84375E+00,-464.45E-03,+1.42574E+00
-35.81250E+00,-464.45E-03,+1.34373E+00
-35.78125E+00,-464.45E-03,+1.31639E+00
-35.75000E+00,-464.45E-03,+1.20704E+00
-35.71875E+00,-464.45E-03,+1.20704E+00
-35.68750E+00,-424.25E-03,+1.12503E+00
-35.65625E+00,-424.25E-03,+1.09770E+00
-35.62500E+00,-424.25E-03,+1.04302E+00
-35.59375E+00,-384.05E-03,+1.04302E+00
-35.56250E+00,-384.05E-03,+961.01E-03
-35.53125E+00,-384.05E-03,+961.01E-03
-35.50000E+00,-343.84E-03,+933.68E-03
-35.46875E+00,-343.84E-03,+906.34E-03
-35.43750E+00,-303.64E-03,+906.34E-03
-35.40625E+00,-263.44E-03,+851.67E-03
-35.37500E+00,-263.44E-03,+851.67E-03
-35.34375E+00,-223.24E-03,+851.67E-03
-35.31250E+00,-183.04E-03,+824.33E-03
-35.28125E+00,-183.04E-03,+824.33E-03
-35.25000E+00,-142.84E-03,+796.99E-03
-35.21875E+00,-102.64E-03,+824.33E-03
-35.18750E+00,-22.24E-03,+769.66E-03
-35.15625E+00,-62.44E-03,+796.99E-03
-35.12500E+00,+17.96E-03,+796.99E-03
-35.09375E+00,+58.17E-03,+796.99E-03
-35.06250E+00,+58.17E-03,+769.66E-03
-35.03125E+00,+178.77E-03,+796.99E-03
-35.00000E+00,+218.97E-03,+796.99E-03
-34.96875E+00,+259.17E-03,+796.99E-03
-34.93750E+00,+259.17E-03,+824.33E-03
-34.90625E+00,+339.57E-03,+824.33E-03
-34.87500E+00,+379.77E-03,+824.33E-03
-34.84375E+00,+419.97E-03,+851.67E-03
-34.81250E+00,+460.18E-03,+851.67E-03
-34.78125E+00,+540.58E-03,+851.67E-03
-34.75000E+00,+580.78E-03,+879.00E-03
-34.71875E+00,+620.98E-03,+906.34E-03
-34.68750E+00,+741.58E-03,+906.34E-03
-34.65625E+00,+741.58E-03,+933.68E-03
-34.62500E+00,+862.19E-03,+933.68E-03
-34.59375E+00,+902.39E-03,+933.68E-03
-34.56250E+00,+982.79E-03,+988.35E-03
-34.53125E+00,+1.02299E+00,+961.01E-03
-34.50000E+00,+1.10339E+00,+1.01569E+00
-34.46875E+00,+1.18379E+00,+1.01569E+00
-34.43750E+00,+1.26420E+00,+1.04302E+00
-34.40625E+00,+1.34460E+00,+1.07036E+00
-34.37500E+00,+1.42500E+00,+1.09770E+00
-34.34375E+00,+1.50540E+00,+1.09770E+00
-34.31250E+00,+1.54560E+00,+1.15237E+00
-34.28125E+00,+1.66621E+00,+1.15237E+00
-34.25000E+00,+1.66621E+00,+1.17971E+00
-34.21875E+00,+1.82701E+00,+1.23438E+00
-34.18750E+00,+1.94761E+00,+1.23438E+00
-34.15625E+00,+1.98781E+00,+1.28905E+00
-34.12500E+00,+2.10842E+00,+1.31639E+00
-34.09375E+00,+2.18882E+00,+1.31639E+00
-34.06250E+00,+2.34962E+00,+1.37106E+00
-34.03125E+00,+2.38982E+00,+1.37106E+00
-34.00000E+00,+2.55063E+00,+1.39840E+00
-33.96875E+00,+2.67123E+00,+1.39840E+00
-33.93750E+00,+2.71143E+00,+1.45307E+00
-33.90625E+00,+2.83204E+00,+1.45307E+00
-33.87500E+00,+2.95264E+00,+1.50775E+00
-33.84375E+00,+3.03304E+00,+1.50775E+00
-33.81250E+00,+3.19384E+00,+1.53508E+00
-33.78125E+00,+3.23405E+00,+1.53508E+00
-33.75000E+00,+3.39485E+00,+1.58976E+00
-33.71875E+00,+3.47525E+00,+1.61709E+00
-33.68750E+00,+3.51545E+00,+1.61709E+00
-33.65625E+00,+3.67626E+00,+1.64443E+00
-33.62500E+00,+3.67626E+00,+1.64443E+00
-33.59375E+00,+3.79686E+00,+1.67177E+00
-33.56250E+00,+3.79686E+00,+1.69910E+00
-33.53125E+00,+3.87726E+00,+1.69910E+00
-33.50000E+00,+3.91746E+00,+1.69910E+00
-33.46875E+00,+3.95766E+00,+1.75378E+00
-33.43750E+00,+3.99786E+00,+1.72644E+00
-33.40625E+00,+4.07827E+00,+1.78111E+00
-33.37500E+00,+4.07827E+00,+1.78111E+00
-33.34375E+00,+4.07827E+00,+1.78111E+00
-33.31250E+00,+4.07827E+00,+1.83579E+00
-33.28125E+00,+4.11847E+00,+1.80845E+00
-33.25000E+00,+4.07827E+00,+1.80845E+00
-33.21875E+00,+4.11847E+00,+1.83579E+00
-33.18750E+00,+4.11847E+00,+1.83579E+00
-33.15625E+00,+4.11847E+00,+1.86312E+00
-33.12500E+00,+4.07827E+00,+1.89046E+00
-33.09375E+00,+4.11847E+00,+1.89046E+00
-33.06250E+00,+4.07827E+00,+1.94513E+00
-33.03125E+00,+4.07827E+00,+1.91780E+00
-33.00000E+00,+4.07827E+00,+1.94513E+00
-32.96875E+00,+4.03807E+00,+1.97247E+00
-32.93750E+00,+4.03807E+00,+1.94513E+00
-32.90625E+00,+3.99786E+00,+1.97247E+00
-32.87500E+00,+3.99786E+00,+1.99981E+00
-32.84375E+00,+3.95766E+00,+1.99981E+00
-32.81250E+00,+3.95766E+00,+2.02714E+00
-32.78125E+00,+3.99786E+00,+2.02714E+00
-32.75000E+00,+3.91746E+00,+2.05448E+00
-32.71875E+00,+3.91746E+00,+2.05448E+00
-32.68750E+00,+3.91746E+00,+2.08182E+00
-32.65625E+00,+3.91746E+00,+2.10915E+00
-32.62500E+00,+3.87726E+00,+2.08182E+00
-32.59375E+00,+3.83706E+00,+2.13649E+00
-32.56250E+00,+3.87726E+00,+2.13649E+00
-32.53125E+00,+3.87726E+00,+2.16383E+00
-32.50000E+00,+3.87726E+00,+2.19116E+00
-32.46875E+00,+3.87726E+00,+2.19116E+00
-32.43750E+00,+3.83706E+00,+2.21850E+00
-32.40625E+00,+3.83706E+00,+2.21850E+00
-32.37500E+00,+3.83706E+00,+2.21850E+00
-32.34375E+00,+3.87726E+00,+2.24584E+00
-32.31250E+00,+3.87726E+00,+2.27317E+00
-32.28125E+00,+3.87726E+00,+2.30051E+00
-32.25000E+00,+3.87726E+00,+2.30051E+00
-32.21875E+00,+3.91746E+00,+2.27317E+00
-32.18750E+00,+3.87726E+00,+2.32785E+00
-32.15625E+00,+3.91746E+00,+2.35518E+00
-32.12500E+00,+3.95766E+00,+2.32785E+00
-32.09375E+00,+3.95766E+00,+2.38252E+00
-32.06250E+00,+3.95766E+00,+2.38252E+00
-32.03125E+00,+3.99786E+00,+2.40986E+00
-32.00000E+00,+3.99786E+00,+2.43719E+00
-31.96875E+00,+4.03807E+00,+2.40986E+00
-31.93750E+00,+4.07827E+00,+2.43719E+00
-31.90625E+00,+4.07827E+00,+2.43719E+00
-31.87500E+00,+4.07827E+00,+2.43719E+00
-31.84375E+00,+4.11847E+00,+2.46453E+00
-31.81250E+00,+4.15867E+00,+2.49187E+00
-31.78125E+00,+4.15867E+00,+2.49187E+00
-31.75000E+00,+4.19887E+00,+2.49187E+00
-31.71875E+00,+4.19887E+00,+2.51920E+00
-31.68750E+00,+4.23907E+00,+2.51920E+00
-31.65625E+00,+4.27927E+00,+2.51920E+00
-31.62500E+00,+4.27927E+00,+2.54654E+00
-31.59375E+00,+4.31947E+00,+2.51920E+00
-31.56250E+00,+4.31947E+00,+2.57388E+00
-31.53125E+00,+4.35967E+00,+2.54654E+00
-31.50000E+00,+4.35967E+00,+2.57388E+00
-31.46875E+00,+4.39987E+00,+2.57388E+00
-31.43750E+00,+4.39987E+00,+2.57388E+00
-31.40625E+00,+4.44008E+00,+2.57388E+00
-31.37500E+00,+4.44008E+00,+2.60121E+00
-31.34375E+00,+4.48028E+00,+2.60121E+00
-31.31250E+00,+4.48028E+00,+2.60121E+00
-31.28125E+00,+4.48028E+00,+2.60121E+00
-31.25000E+00,+4.52048E+00,+2.60121E+00
-31.21875E+00,+4.52048E+00,+2.60121E+00
-31.18750E+00,+4.52048E+00,+2.60121E+00
-31.15625E+00,+4.52048E+00,+2.62855E+00
-31.12500E+00,+4.56068E+00,+2.60121E+00
-31.09375E+00,+4.56068E+00,+2.60121E+00
-31.06250E+00,+4.56068E+00,+2.62855E+00
-31.03125E+00,+4.56068E+00,+2.62855E+00
-31.00000E+00,+4.56068E+00,+2.62855E+00
-30.96875E+00,+4.56068E+00,+2.62855E+00
-30.93750E+00,+4.56068E+00,+2.62855E+00
-30.90625E+00,+4.56068E+00,+2.62855E+00
-30.87500E+00,+4.52048E+00,+2.62855E+00
-30.84375E+00,+4.52048E+00,+2.62855E+00
-30.81250E+00,+4.56068E+00,+2.62855E+00
-30.78125E+00,+4.56068E+00,+2.65589E+00
-30.75000E+00,+4.56068E+00,+2.62855E+00
-30.71875E+00,+4.52048E+00,+2.65589E+00
-30.68750E+00,+4.52048E+00,+2.65589E+00
-30.65625E+00,+4.52048E+00,+2.62855E+00
-30.62500E+00,+4.48028E+00,+2.62855E+00
-30.59375E+00,+4.48028E+00,+2.65589E+00
-30.56250E+00,+4.48028E+00,+2.65589E+00
-30.53125E+00,+4.48028E+00,+2.65589E+00
-30.50000E+00,+4.44008E+00,+2.65589E+00
-30.46875E+00,+4.44008E+00,+2.65589E+00
-30.43750E+00,+4.39987E+00,+2.68322E+00
-30.40625E+00,+4.39987E+00,+2.68322E+00
-30.37500E+00,+4.35967E+00,+2.68322E+00
-30.34375E+00,+4.35967E+00,+2.68322E+00
-30.31250E+00,+4.31947E+00,+2.68322E+00
-30.28125E+00,+4.27927E+00,+2.71056E+00
-30.25000E+00,+4.27927E+00,+2.71056E+00
-30.21875E+00,+4.23907E+00,+2.68322E+00
-30.18750E+00,+4.23907E+00,+2.71056E+00
-30.15625E+00,+4.15867E+00,+2.71056E+00
-30.12500E+00,+4.15867E+00,+2.73790E+00
-30.09375E+00,+4.15867E+00,+2.73790E+00
-30.06250E+00,+4.07827E+00,+2.73790E+00
-30.03125E+00,+4.07827E+00,+2.76523E+00
-30.00000E+00,+4.03807E+00,+2.79257E+00
-29.96875E+00,+3.99786E+00,+2.79257E+00
-29.93750E+00,+3.95766E+00,+2.79257E+00
-29.90625E+00,+3.91746E+00,+2.79257E+00
-29.87500E+00,+3.87726E+00,+2.81991E+00
-29.84375E+00,+3.87726E+00,+2.84724E+00
-29.81250E+00,+3.83706E+00,+2.81991E+00
-29.78125E+00,+3.79686E+00,+2.87458E+00
-29.75000E+00,+3.75666E+00,+2.87458E+00
-29.71875E+00,+3.67626E+00,+2.90192E+00
-29.68750E+00,+3.67626E+00,+2.92925E+00
-29.65625E+00,+3.63606E+00,+2.92925E+00
-29.62500E+00,+3.55565E+00,+2.92925E+00
-29.59375E+00,+3.51545E+00,+2.92925E+00
-29.56250E+00,+3.47525E+00,+3.01126E+00
-29.53125E+00,+3.47525E+00,+3.01126E+00
-29.50000E+00,+3.43505E+00,+3.01126E+00
-29.46875E+00,+3.39485E+00,+3.06594E+00
-29.43750E+00,+3.31445E+00,+3.06594E+00
-29.40625E+00,+3.27425E+00,+3.09327E+00
-29.37500E+00,+3.27425E+00,+3.09327E+00
-29.34375E+00,+3.19384E+00,+3.14795E+00
-29.31250E+00,+3.15364E+00,+3.17528E+00
-29.28125E+00,+3.07324E+00,+3.17528E+00
-29.25000E+00,+3.03304E+00,+3.17528E+00
-29.21875E+00,+2.95264E+00,+3.22996E+00
-29.18750E+00,+2.91244E+00,+3.25729E+00
-29.15625E+00,+2.87224E+00,+3.28463E+00
-29.12500E+00,+2.79183E+00,+3.31197E+00
-29.09375E+00,+2.79183E+00,+3.33930E+00
-29.06250E+00,+2.75163E+00,+3.33930E+00
-29.03125E+00,+2.67123E+00,+3.39398E+00
-29.00000E+00,+2.63103E+00,+3.42131E+00
-28.96875E+00,+2.59083E+00,+3.42131E+00
-28.93750E+00,+2.55063E+00,+3.44865E+00
-28.90625E+00,+2.51043E+00,+3.47599E+00
-28.87500E+00,+2.47023E+00,+3.53066E+00
-28.84375E+00,+2.38982E+00,+3.53066E+00
-28.81250E+00,+2.34962E+00,+3.55800E+00
-28.78125E+00,+2.34962E+00,+3.58533E+00
-28.75000E+00,+2.30942E+00,+3.61267E+00
-28.71875E+00,+2.26922E+00,+3.64001E+00
-28.68750E+00,+2.18882E+00,+3.66734E+00
-28.65625E+00,+2.18882E+00,+3.69468E+00
-28.62500E+00,+2.14862E+00,+3.72202E+00
-28.59375E+00,+2.10842E+00,+3.72202E+00
-28.56250E+00,+2.06822E+00,+3.74935E+00
-28.53125E+00,+2.02802E+00,+3.74935E+00
-28.50000E+00,+1.98781E+00,+3.80403E+00
-28.46875E+00,+1.98781E+00,+3.80403E+00
-28.43750E+00,+1.98781E+00,+3.83136E+00
-28.40625E+00,+1.94761E+00,+3.85870E+00
-28.37500E+00,+1.90741E+00,+3.88604E+00
-28.34375E+00,+1.90741E+00,+3.85870E+00
-28.31250E+00,+1.90741E+00,+3.91337E+00
-28.28125E+00,+1.90741E+00,+3.91337E+00
-28.25000E+00,+1.90741E+00,+3.91337E+00
-28.21875E+00,+1.86721E+00,+3.94071E+00
-28.18750E+00,+1.86721E+00,+3.96805E+00
-28.15625E+00,+1.86721E+00,+3.99538E+00
-28.12500E+00,+1.86721E+00,+3.99538E+00
-28.09375E+00,+1.90741E+00,+4.02272E+00
-28.06250E+00,+1.90741E+00,+4.02272E+00
-28.03125E+00,+1.90741E+00,+4.05006E+00
-28.00000E+00,+1.90741E+00,+4.05006E+00
-27.96875E+00,+1.90741E+00,+4.07739E+00
-27.93750E+00,+1.94761E+00,+4.07739E+00
-27.90625E+00,+1.98781E+00,+4.10473E+00
-27.87500E+00,+1.98781E+00,+4.13207E+00
-27.84375E+00,+1.98781E+00,+4.13207E+00
-27.81250E+00,+2.02802E+00,+4.15940E+00
-27.78125E+00,+2.06822E+00,+4.18674E+00
-27.75000E+00,+2.10842E+00,+4.18674E+00
-27.71875E+00,+2.10842E+00,+4.21408E+00
-27.68750E+00,+2.10842E+00,+4.21408E+00
-27.65625E+00,+2.18882E+00,+4.24141E+00
-27.62500E+00,+2.18882E+00,+4.26875E+00
-27.59375E+00,+2.22902E+00,+4.26875E+00
-27.56250E+00,+2.22902E+00,+4.29609E+00
-27.53125E+00,+2.26922E+00,+4.32342E+00
-27.50000E+00,+2.26922E+00,+4.32342E+00
-27.46875E+00,+2.30942E+00,+4.32342E+00
-27.43750E+00,+2.34962E+00,+4.35076E+00
-27.40625E+00,+2.34962E+00,+4.35076E+00
-27.37500E+00,+2.38982E+00,+4.37810E+00
-27.34375E+00,+2.43003E+00,+4.37810E+00
-27.31250E+00,+2.43003E+00,+4.37810E+00
-27.28125E+00,+2.43003E+00,+4.40543E+00
-27.25000E+00,+2.43003E+00,+4.43277E+00
-27.21875E+00,+2.47023E+00,+4.43277E+00
-27.18750E+00,+2.47023E+00,+4.48744E+00
-27.15625E+00,+2.43003E+00,+4.46011E+00
-27.12500E+00,+2.47023E+00,+4.48744E+00
-27.09375E+00,+2.43003E+00,+4.48744E+00
-27.06250E+00,+2.47023E+00,+4.48744E+00
-27.03125E+00,+2.43003E+00,+4.51478E+00
-27.00000E+00,+2.38982E+00,+4.51478E+00
-26.96875E+00,+2.34962E+00,+4.51478E+00
-26.93750E+00,+2.34962E+00,+4.56945E+00
-26.90625E+00,+2.30942E+00,+4.54212E+00
-26.87500E+00,+2.30942E+00,+4.56945E+00
-26.84375E+00,+2.26922E+00,+4.59679E+00
-26.81250E+00,+2.22902E+00,+4.59679E+00
-26.78125E+00,+2.14862E+00,+4.59679E+00
-26.75000E+00,+2.10842E+00,+4.62413E+00
-26.71875E+00,+2.06822E+00,+4.59679E+00
-26.68750E+00,+1.98781E+00,+4.62413E+00
-26.65625E+00,+1.90741E+00,+4.62413E+00
-26.62500E+00,+1.82701E+00,+4.62413E+00
-26.59375E+00,+1.78681E+00,+4.62413E+00
-26.56250E+00,+1.70641E+00,+4.62413E+00
-26.53125E+00,+1.66621E+00,+4.62413E+00
-26.50000E+00,+1.54560E+00,+4.62413E+00
-26.46875E+00,+1.50540E+00,+4.59679E+00
-26.43750E+00,+1.42500E+00,+4.59679E+00
-26.40625E+00,+1.30440E+00,+4.56945E+00
-26.37500E+00,+1.26420E+00,+4.54212E+00
-26.34375E+00,+1.18379E+00,+4.51478E+00
-26.31250E+00,+1.10339E+00,+4.48744E+00
-26.28125E+00,+1.06319E+00,+4.46011E+00
-26.25000E+00,+902.39E-03,+4.43277E+00
-26.21875E+00,+821.98E-03,+4.37810E+00
-26.18750E+00,+741.58E-03,+4.35076E+00
-26.15625E+00,+701.38E-03,+4.26875E+00
-26.12500E+00,+620.98E-03,+4.24141E+00
-26.09375E+00,+540.58E-03,+4.15940E+00
-26.06250E+00,+419.97E-03,+4.07739E+00
-26.03125E+00,+339.57E-03,+4.02272E+00
-26.00000E+00,+259.17E-03,+3.94071E+00
-25.96875E+00,+178.77E-03,+3.88604E+00
-25.93750E+00,+138.57E-03,+3.77669E+00
-25.90625E+00,+58.17E-03,+3.72202E+00
-25.87500E+00,+58.17E-03,+3.66734E+00
-25.84375E+00,-22.24E-03,+3.55800E+00
-25.81250E+00,-102.64E-03,+3.44865E+00
-25.78125E+00,-142.84E-03,+3.36664E+00
-25.75000E+00,-183.04E-03,+3.31197E+00
-25.71875E+00,-183.04E-03,+3.17528E+00
-25.68750E+00,-263.44E-03,+3.01126E+00
-25.65625E+00,-263.44E-03,+2.95659E+00
-25.62500E+00,-303.64E-03,+2.90192E+00
-25.59375E+00,-303.64E-03,+2.73790E+00
-25.56250E+00,-343.84E-03,+2.68322E+00
-25.53125E+00,-343.84E-03,+2.60121E+00
-25.50000E+00,-384.05E-03,+2.49187E+00
-25.46875E+00,-384.05E-03,+2.40986E+00
-25.43750E+00,-384.05E-03,+2.30051E+00
-25.40625E+00,-384.05E-03,+2.24584E+00
-25.37500E+00,-424.25E-03,+2.16383E+00
-25.34375E+00,-424.25E-03,+2.10915E+00
-25.31250E+00,-384.05E-03,+1.94513E+00
-25.28125E+00,-384.05E-03,+1.91780E+00
-25.25000E+00,-384.05E-03,+1.83579E+00
-25.21875E+00,-384.05E-03,+1.80845E+00
-25.18750E+00,-384.05E-03,+1.72644E+00
-25.15625E+00,-384.05E-03,+1.64443E+00
-25.12500E+00,-343.84E-03,+1.58976E+00
-25.09375E+00,-343.84E-03,+1.53508E+00
-25.06250E+00,-343.84E-03,+1.45307E+00
-25.03125E+00,-303.64E-03,+1.42574E+00
-25.00000E+00,-303.64E-03,+1.39840E+00
-24.96875E+00,-263.44E-03,+1.37106E+00
-24.93750E+00,-263.44E-03,+1.31639E+00
-24.90625E+00,-183.04E-03,+1.28905E+00
-24.87500E+00,-183.04E-03,+1.26172E+00
-24.84375E+00,-183.04E-03,+1.23438E+00
-24.81250E+00,-142.84E-03,+1.23438E+00
-24.78125E+00,-62.44E-03,+1.20704E+00
-24.75000E+00,-62.44E-03,+1.17971E+00
-24.71875E+00,+17.96E-03,+1.17971E+00
-24.68750E+00,+17.96E-03,+1.17971E+00
-24.65625E+00,+58.17E-03,+1.15237E+00
-24.62500E+00,+138.57E-03,+1.15237E+00
-24.59375E+00,+138.57E-03,+1.12503E+00
-24.56250E+00,+178.77E-03,+1.12503E+00
-24.53125E+00,+218.97E-03,+1.15237E+00
-24.50000E+00,+259.17E-03,+1.12503E+00
-24.46875E+00,+259.17E-03,+1.15237E+00
-24.43750E+00,+339.57E-03,+1.15237E+00
-24.40625E+00,+379.77E-03,+1.15237E+00
-24.37500E+00,+419.97E-03,+1.17971E+00
-24.34375E+00,+460.18E-03,+1.20704E+00
-24.31250E+00,+540.58E-03,+1.20704E+00
-24.28125E+00,+540.58E-03,+1.20704E+00
-24.25000E+00,+620.98E-03,+1.23438E+00
-24.21875E+00,+701.38E-03,+1.23438E+00
-24.18750E+00,+701.38E-03,+1.26172E+00
-24.15625E+00,+821.98E-03,+1.26172E+00
-24.12500E+00,+862.19E-03,+1.28905E+00
-24.09375E+00,+942.59E-03,+1.31639E+00
-24.06250E+00,+1.02299E+00,+1.31639E+00
-24.03125E+00,+1.02299E+00,+1.34373E+00
-24.00000E+00,+1.10339E+00,+1.37106E+00
-23.96875E+00,+1.14359E+00,+1.42574E+00
-23.93750E+00,+1.26420E+00,+1.39840E+00
-23.90625E+00,+1.34460E+00,+1.45307E+00
-23.87500E+00,+1.38480E+00,+1.45307E+00
-23.84375E+00,+1.46520E+00,+1.48041E+00
-23.81250E+00,+1.50540E+00,+1.53508E+00
-23.78125E+00,+1.54560E+00,+1.53508E+00
-23.75000E+00,+1.70641E+00,+1.58976E+00
-23.71875E+00,+1.70641E+00,+1.61709E+00
-23.68750E+00,+1.82701E+00,+1.58976E+00
-23.65625E+00,+1.90741E+00,+1.67177E+00
-23.62500E+00,+1.98781E+00,+1.67177E+00
-23.59375E+00,+2.10842E+00,+1.69910E+00
-23.56250E+00,+2.14862E+00,+1.75378E+00
-23.53125E+00,+2.22902E+00,+1.78111E+00
-23.50000E+00,+2.30942E+00,+1.80845E+00
-23.46875E+00,+2.38982E+00,+1.80845E+00
-23.43750E+00,+2.43003E+00,+1.89046E+00
-23.40625E+00,+2.51043E+00,+1.89046E+00
-23.37500E+00,+2.59083E+00,+1.91780E+00
-23.34375E+00,+2.63103E+00,+1.94513E+00
-23.31250E+00,+2.75163E+00,+1.94513E+00
-23.28125E+00,+2.83204E+00,+2.02714E+00
-23.25000E+00,+2.87224E+00,+2.05448E+00
-23.21875E+00,+2.95264E+00,+2.05448E+00
-23.18750E+00,+2.99284E+00,+2.10915E+00
-23.15625E+00,+3.07324E+00,+2.10915E+00
-23.12500E+00,+3.11344E+00,+2.16383E+00
-23.09375E+00,+3.11344E+00,+2.16383E+00
-23.06250E+00,+3.19384E+00,+2.19116E+00
-23.03125E+00,+3.19384E+00,+2.21850E+00
-23.00000E+00,+3.27425E+00,+2.21850E+00
-22.96875E+00,+3.31445E+00,+2.27317E+00
-22.93750E+00,+3.31445E+00,+2.32785E+00
-22.90625E+00,+3.35465E+00,+2.30051E+00
-22.87500E+00,+3.35465E+00,+2.32785E+00
-22.84375E+00,+3.39485E+00,+2.35518E+00
-22.81250E+00,+3.35465E+00,+2.38252E+00
-22.78125E+00,+3.39485E+00,+2.38252E+00
-22.75000E+00,+3.39485E+00,+2.40986E+00
-22.71875E+00,+3.39485E+00,+2.46453E+00
-22.68750E+00,+3.39485E+00,+2.46453E+00
-22.65625E+00,+3.39485E+00,+2.49187E+00
-22.62500E+00,+3.39485E+00,+2.51920E+00
-22.59375E+00,+3.35465E+00,+2.51920E+00
-22.56250E+00,+3.31445E+00,+2.57388E+00
-22.53125E+00,+3.31445E+00,+2.60121E+00
-22.50000E+00,+3.31445E+00,+2.60121E+00
-22.46875E+00,+3.27425E+00,+2.60121E+00
-22.43750E+00,+3.27425E+00,+2.65589E+00
-22.40625E+00,+3.23405E+00,+2.68322E+00
-22.37500E+00,+3.19384E+00,+2.68322E+00
-22.34375E+00,+3.19384E+00,+2.71056E+00
-22.31250E+00,+3.15364E+00,+2.76523E+00
-22.28125E+00,+3.11344E+00,+2.76523E+00
-22.25000E+00,+3.11344E+00,+2.81991E+00
-22.21875E+00,+3.03304E+00,+2.81991E+00
-22.18750E+00,+2.99284E+00,+2.84724E+00
-22.15625E+00,+3.03304E+00,+2.87458E+00
-22.12500E+00,+2.95264E+00,+2.90192E+00
-22.09375E+00,+2.91244E+00,+2.95659E+00
-22.06250E+00,+2.91244E+00,+2.92925E+00
-22.03125E+00,+2.87224E+00,+2.98393E+00
-22.00000E+00,+2.83204E+00,+3.01126E+00
-21.96875E+00,+2.83204E+00,+3.01126E+00
-21.93750E+00,+2.79183E+00,+3.06594E+00
-21.90625E+00,+2.75163E+00,+3.06594E+00
-21.87500E+00,+2.75163E+00,+3.09327E+00
-21.84375E+00,+2.71143E+00,+3.14795E+00
-21.81250E+00,+2.71143E+00,+3.14795E+00
-21.78125E+00,+2.67123E+00,+3.17528E+00
-21.75000E+00,+2.63103E+00,+3.22996E+00
-21.71875E+00,+2.63103E+00,+3.28463E+00
-21.68750E+00,+2.63103E+00,+3.25729E+00
-21.65625E+00,+2.63103E+00,+3.28463E+00
-21.62500E+00,+2.63103E+00,+3.33930E+00
-21.59375E+00,+2.59083E+00,+3.36664E+00
-21.56250E+00,+2.59083E+00,+3.39398E+00
-21.53125E+00,+2.59083E+00,+3.39398E+00
-21.50000E+00,+2.55063E+00,+3.42131E+00
-21.46875E+00,+2.59083E+00,+3.44865E+00
-21.43750E+00,+2.59083E+00,+3.47599E+00
-21.40625E+00,+2.59083E+00,+3.53066E+00
-21.37500E+00,+2.59083E+00,+3.53066E+00
-21.34375E+00,+2.63103E+00,+3.58533E+00
-21.31250E+00,+2.63103E+00,+3.61267E+00
-21.28125E+00,+2.67123E+00,+3.64001E+00
-21.25000E+00,+2.67123E+00,+3.61267E+00
-21.21875E+00,+2.67123E+00,+3.64001E+00
-21.18750E+00,+2.71143E+00,+3.69468E+00
-21.15625E+00,+2.75163E+00,+3.72202E+00
-21.12500E+00,+2.75163E+00,+3.74935E+00
-21.09375E+00,+2.83204E+00,+3.72202E+00
-21.06250E+00,+2.83204E+00,+3.77669E+00
-21.03125E+00,+2.91244E+00,+3.77669E+00
-21.00000E+00,+2.91244E+00,+3.83136E+00
-20.96875E+00,+2.95264E+00,+3.83136E+00
-20.93750E+00,+2.99284E+00,+3.85870E+00
-20.90625E+00,+3.03304E+00,+3.85870E+00
-20.87500E+00,+3.07324E+00,+3.88604E+00
-20.84375E+00,+3.11344E+00,+3.91337E+00
-20.81250E+00,+3.15364E+00,+3.94071E+00
-20.78125E+00,+3.15364E+00,+3.94071E+00
-20.75000E+00,+3.19384E+00,+3.96805E+00
-20.71875E+00,+3.23405E+00,+3.96805E+00
-20.68750E+00,+3.27425E+00,+3.99538E+00
-20.65625E+00,+3.31445E+00,+4.02272E+00
-20.62500E+00,+3.35465E+00,+4.02272E+00
-20.59375E+00,+3.35465E+00,+4.02272E+00
-20.56250E+00,+3.35465E+00,+4.05006E+00
-20.53125E+00,+3.43505E+00,+4.05006E+00
-20.50000E+00,+3.43505E+00,+4.07739E+00
-20.46875E+00,+3.47525E+00,+4.07739E+00
-20.43750E+00,+3.43505E+00,+4.10473E+00
-20.40625E+00,+3.47525E+00,+4.07739E+00
-20.37500E+00,+3.47525E+00,+4.07739E+00
-20.34375E+00,+3.51545E+00,+4.10473E+00
-20.31250E+00,+3.51545E+00,+4.13207E+00
-20.28125E+00,+3.51545E+00,+4.13207E+00
-20.25000E+00,+3.51545E+00,+4.13207E+00
-20.21875E+00,+3.51545E+00,+4.15940E+00
-20.18750E+00,+3.47525E+00,+4.15940E+00
-20.15625E+00,+3.47525E+00,+4.15940E+00
-20.12500E+00,+3.51545E+00,+4.15940E+00
-20.09375E+00,+3.47525E+00,+4.15940E+00
-20.06250E+00,+3.43505E+00,+4.18674E+00
-20.03125E+00,+3.39485E+00,+4.18674E+00
-20.00000E+00,+3.39485E+00,+4.21408E+00
-19.96875E+00,+3.39485E+00,+4.18674E+00
-19.93750E+00,+3.35465E+00,+4.24141E+00
-19.90625E+00,+3.31445E+00,+4.24141E+00
-19.87500E+00,+3.27425E+00,+4.24141E+00
-19.84375E+00,+3.23405E+00,+4.24141E+00
-19.81250E+00,+3.23405E+00,+4.26875E+00
-19.78125E+00,+3.15364E+00,+4.29609E+00
-19.75000E+00,+3.15364E+00,+4.29609E+00
-19.71875E+00,+3.07324E+00,+4.29609E+00
-19.68750E+00,+2.99284E+00,+4.32342E+00
-19.65625E+00,+2.95264E+00,+4.32342E+00
-19.62500E+00,+2.91244E+00,+4.35076E+00
-19.59375E+00,+2.87224E+00,+4.37810E+00
-19.56250E+00,+2.83204E+00,+4.35076E+00
-19.53125E+00,+2.71143E+00,+4.37810E+00
-19.50000E+00,+2.63103E+00,+4.40543E+00
-19.46875E+00,+2.59083E+00,+4.43277E+00
-19.43750E+00,+2.51043E+00,+4.43277E+00
-19.40625E+00,+2.38982E+00,+4.46011E+00
-19.37500E+00,+2.34962E+00,+4.46011E+00
-19.34375E+00,+2.30942E+00,+4.46011E+00
-19.31250E+00,+2.18882E+00,+4.48744E+00
-19.28125E+00,+2.10842E+00,+4.48744E+00
-19.25000E+00,+1.90741E+00,+4.51478E+00
-19.21875E+00,+1.90741E+00,+4.54212E+00
-19.18750E+00,+1.78681E+00,+4.51478E+00
-19.15625E+00,+1.66621E+00,+4.48744E+00
-19.12500E+00,+1.54560E+00,+4.48744E+00
-19.09375E+00,+1.50540E+00,+4.48744E+00
-19.06250E+00,+1.34460E+00,+4.48744E+00
-19.03125E+00,+1.26420E+00,+4.46011E+00
-19.00000E+00,+1.18379E+00,+4.46011E+00
-18.96875E+00,+1.06319E+00,+4.40543E+00
-18.93750E+00,+982.79E-03,+4.37810E+00
-18.90625E+00,+862.19E-03,+4.35076E+00
-18.87500E+00,+741.58E-03,+4.32342E+00
-18.84375E+00,+620.98E-03,+4.24141E+00
-18.81250E+00,+620.98E-03,+4.24141E+00
-18.78125E+00,+500.38E-03,+4.15940E+00
-18.75000E+00,+460.18E-03,+4.07739E+00
-18.71875E+00,+299.37E-03,+3.94071E+00
-18.68750E+00,+299.37E-03,+3.91337E+00
-18.65625E+00,+138.57E-03,+3.85870E+00
-18.62500E+00,+138.57E-03,+3.77669E+00
-18.59375E+00,+58.17E-03,+3.64001E+00
-18.56250E+00,+17.96E-03,+3.55800E+00
-18.53125E+00,-22.24E-03,+3.50332E+00
-18.50000E+00,-62.44E-03,+3.39398E+00
-18.46875E+00,-102.64E-03,+3.36664E+00
-18.43750E+00,-102.64E-03,+3.22996E+00
-18.40625E+00,-142.84E-03,+3.12061E+00
-18.37500E+00,-183.04E-03,+3.03860E+00
-18.34375E+00,-183.04E-03,+2.92925E+00
-18.31250E+00,-223.24E-03,+2.84724E+00
-18.28125E+00,-223.24E-03,+2.76523E+00
-18.25000E+00,-223.24E-03,+2.71056E+00
-18.21875E+00,-223.24E-03,+2.65589E+00
-18.18750E+00,-223.24E-03,+2.57388E+00
-18.15625E+00,-223.24E-03,+2.49187E+00
-18.12500E+00,-223.24E-03,+2.40986E+00
-18.09375E+00,-183.04E-03,+2.32785E+00
-18.06250E+00,-183.04E-03,+2.24584E+00
-18.03125E+00,-183.04E-03,+2.24584E+00
-18.00000E+00,-142.84E-03,+2.13649E+00
-17.96875E+00,-142.84E-03,+2.08182E+00
-17.93750E+00,-142.84E-03,+2.05448E+00
-17.90625E+00,-102.64E-03,+1.97247E+00
-17.87500E+00,-102.64E-03,+1.94513E+00
-17.84375E+00,-102.64E-03,+1.89046E+00
-17.81250E+00,-22.24E-03,+1.86312E+00
-17.78125E+00,+17.96E-03,+1.83579E+00
-17.75000E+00,+17.96E-03,+1.80845E+00
-17.71875E+00,+58.17E-03,+1.78111E+00
-17.68750E+00,+58.17E-03,+1.78111E+00
-17.65625E+00,+138.57E-03,+1.75378E+00
-17.62500E+00,+178.77E-03,+1.72644E+00
-17.59375E+00,+178.77E-03,+1.69910E+00
-17.56250E+00,+259.17E-03,+1.69910E+00
-17.53125E+00,+299.37E-03,+1.69910E+00
-17.50000E+00,+339.57E-03,+1.69910E+00
-17.46875E+00,+379.77E-03,+1.69910E+00
-17.43750E+00,+419.97E-03,+1.67177E+00
-17.40625E+00,+419.97E-03,+1.69910E+00
-17.37500E+00,+500.38E-03,+1.69910E+00
-17.34375E+00,+540.58E-03,+1.69910E+00
-17.31250E+00,+580.78E-03,+1.72644E+00
-17.28125E+00,+661.18E-03,+1.72644E+00
-17.25000E+00,+701.38E-03,+1.75378E+00
-17.21875E+00,+741.58E-03,+1.72644E+00
-17.18750E+00,+781.78E-03,+1.75378E+00
-17.15625E+00,+821.98E-03,+1.78111E+00
-17.12500E+00,+902.39E-03,+1.80845E+00
-17.09375E+00,+942.59E-03,+1.80845E+00
-17.06250E+00,+982.79E-03,+1.83579E+00
-17.03125E+00,+1.06319E+00,+1.86312E+00
-17.00000E+00,+1.10339E+00,+1.86312E+00
-16.96875E+00,+1.18379E+00,+1.91780E+00
-16.93750E+00,+1.22399E+00,+1.94513E+00
-16.90625E+00,+1.26420E+00,+1.94513E+00
-16.87500E+00,+1.34460E+00,+1.97247E+00
-16.84375E+00,+1.34460E+00,+1.99981E+00
-16.81250E+00,+1.42500E+00,+2.02714E+00
-16.78125E+00,+1.46520E+00,+2.05448E+00
-16.75000E+00,+1.50540E+00,+2.10915E+00
-16.71875E+00,+1.58580E+00,+2.13649E+00
-16.68750E+00,+1.66621E+00,+2.16383E+00
-16.65625E+00,+1.70641E+00,+2.16383E+00
-16.62500E+00,+1.74661E+00,+2.19116E+00
-16.59375E+00,+1.78681E+00,+2.24584E+00
-16.56250E+00,+1.86721E+00,+2.27317E+00
-16.53125E+00,+1.90741E+00,+2.30051E+00
-16.50000E+00,+1.94761E+00,+2.32785E+00
-16.46875E+00,+1.98781E+00,+2.35518E+00
-16.43750E+00,+2.02802E+00,+2.40986E+00
-16.40625E+00,+2.06822E+00,+2.40986E+00
-16.37500E+00,+2.10842E+00,+2.49187E+00
-16.34375E+00,+2.10842E+00,+2.49187E+00
-16.31250E+00,+2.14862E+00,+2.51920E+00
-16.28125E+00,+2.14862E+00,+2.57388E+00
-16.25000E+00,+2.18882E+00,+2.60121E+00
-16.21875E+00,+2.22902E+00,+2.60121E+00
-16.18750E+00,+2.22902E+00,+2.65589E+00
-16.15625E+00,+2.22902E+00,+2.68322E+00
-16.12500E+00,+2.22902E+00,+2.68322E+00
-16.09375E+00,+2.22902E+00,+2.73790E+00
-16.06250E+00,+2.22902E+00,+2.79257E+00
-16.03125E+00,+2.22902E+00,+2.81991E+00
-16.00000E+00,+2.22902E+00,+2.81991E+00
-15.96875E+00,+2.18882E+00,+2.87458E+00
-15.93750E+00,+2.18882E+00,+2.87458E+00
-15.90625E+00,+2.14862E+00,+2.92925E+00
-15.87500E+00,+2.10842E+00,+2.95659E+00
-15.84375E+00,+2.06822E+00,+2.95659E+00
-15.81250E+00,+2.02802E+00,+3.01126E+00
-15.78125E+00,+1.98781E+00,+3.01126E+00
-15.75000E+00,+1.94761E+00,+3.09327E+00
-15.71875E+00,+1.82701E+00,+3.09327E+00
-15.68750E+00,+1.78681E+00,+3.12061E+00
-15.65625E+00,+1.70641E+00,+3.12061E+00
-15.62500E+00,+1.66621E+00,+3.17528E+00
-15.59375E+00,+1.54560E+00,+3.17528E+00
-15.56250E+00,+1.50540E+00,+3.20262E+00
-15.53125E+00,+1.38480E+00,+3.22996E+00
-15.50000E+00,+1.34460E+00,+3.22996E+00
-15.46875E+00,+1.26420E+00,+3.25729E+00
-15.43750E+00,+1.18379E+00,+3.25729E+00
-15.40625E+00,+1.06319E+00,+3.28463E+00
-15.37500E+00,+1.02299E+00,+3.25729E+00
-15.34375E+00,+862.19E-03,+3.28463E+00
-15.31250E+00,+821.98E-03,+3.28463E+00
-15.28125E+00,+741.58E-03,+3.25729E+00
-15.25000E+00,+620.98E-03,+3.22996E+00
-15.21875E+00,+540.58E-03,+3.20262E+00
-15.18750E+00,+419.97E-03,+3.14795E+00
-15.15625E+00,+419.97E-03,+3.12061E+00
-15.12500E+00,+299.37E-03,+3.03860E+00
-15.09375E+00,+218.97E-03,+3.03860E+00
-15.06250E+00,+178.77E-03,+2.95659E+00
-15.03125E+00,+138.57E-03,+2.95659E+00
-15.00000E+00,+98.37E-03,+2.87458E+00
-14.96875E+00,+58.17E-03,+2.79257E+00
-14.93750E+00,-22.24E-03,+2.73790E+00
-14.90625E+00,-62.44E-03,+2.68322E+00
-14.87500E+00,-62.44E-03,+2.57388E+00
-14.84375E+00,-102.64E-03,+2.51920E+00
-14.81250E+00,-102.64E-03,+2.46453E+00
-14.78125E+00,-142.84E-03,+2.40986E+00
-14.75000E+00,-142.84E-03,+2.35518E+00
-14.71875E+00,-142.84E-03,+2.30051E+00
-14.68750E+00,-142.84E-03,+2.21850E+00
-14.65625E+00,-183.04E-03,+2.13649E+00
-14.62500E+00,-183.04E-03,+2.10915E+00
-14.59375E+00,-183.04E-03,+2.02714E+00
-14.56250E+00,-183.04E-03,+1.97247E+00
-14.53125E+00,-142.84E-03,+1.94513E+00
-14.50000E+00,-142.84E-03,+1.89046E+00
-14.46875E+00,-102.64E-03,+1.83579E+00
-14.43750E+00,-102.64E-03,+1.78111E+00
-14.40625E+00,-62.44E-03,+1.78111E+00
-14.37500E+00,-62.44E-03,+1.75378E+00
-14.34375E+00,-22.24E-03,+1.69910E+00
-14.31250E+00,+17.96E-03,+1.67177E+00
-14.28125E+00,+17.96E-03,+1.64443E+00
-14.25000E+00,+98.37E-03,+1.64443E+00
-14.21875E+00,+98.37E-03,+1.61709E+00
-14.18750E+00,+138.57E-03,+1.58976E+00
-14.15625E+00,+178.77E-03,+1.56242E+00
-14.12500E+00,+178.77E-03,+1.58976E+00
-14.09375E+00,+218.97E-03,+1.58976E+00
-14.06250E+00,+299.37E-03,+1.56242E+00
-14.03125E+00,+299.37E-03,+1.56242E+00
-14.00000E+00,+339.57E-03,+1.56242E+00
-13.96875E+00,+419.97E-03,+1.58976E+00
-13.93750E+00,+419.97E-03,+1.58976E+00
-13.90625E+00,+460.18E-03,+1.56242E+00
-13.87500E+00,+500.38E-03,+1.58976E+00
-13.84375E+00,+580.78E-03,+1.58976E+00
-13.81250E+00,+661.18E-03,+1.61709E+00
-13.78125E+00,+661.18E-03,+1.58976E+00
-13.75000E+00,+701.38E-03,+1.61709E+00
-13.71875E+00,+821.98E-03,+1.64443E+00
-13.68750E+00,+821.98E-03,+1.67177E+00
-13.65625E+00,+902.39E-03,+1.69910E+00
-13.62500E+00,+942.59E-03,+1.69910E+00
-13.59375E+00,+1.02299E+00,+1.72644E+00
-13.56250E+00,+1.06319E+00,+1.75378E+00
-13.53125E+00,+1.14359E+00,+1.78111E+00
-13.50000E+00,+1.22399E+00,+1.80845E+00
-13.46875E+00,+1.22399E+00,+1.80845E+00
-13.43750E+00,+1.30440E+00,+1.83579E+00
-13.40625E+00,+1.34460E+00,+1.86312E+00
-13.37500E+00,+1.38480E+00,+1.86312E+00
-13.34375E+00,+1.46520E+00,+1.91780E+00
-13.31250E+00,+1.54560E+00,+1.97247E+00
-13.28125E+00,+1.54560E+00,+1.99981E+00
-13.25000E+00,+1.66621E+00,+1.99981E+00
-13.21875E+00,+1.70641E+00,+2.05448E+00
-13.18750E+00,+1.78681E+00,+2.05448E+00
-13.15625E+00,+1.82701E+00,+2.10915E+00
-13.12500E+00,+1.86721E+00,+2.13649E+00
-13.09375E+00,+1.98781E+00,+2.16383E+00
-13.06250E+00,+2.02802E+00,+2.21850E+00
-13.03125E+00,+2.06822E+00,+2.19116E+00
-13.00000E+00,+2.06822E+00,+2.24584E+00
-12.96875E+00,+2.18882E+00,+2.27317E+00
-12.93750E+00,+2.18882E+00,+2.32785E+00
-12.90625E+00,+2.22902E+00,+2.32785E+00
-12.87500E+00,+2.30942E+00,+2.35518E+00
-12.84375E+00,+2.34962E+00,+2.40986E+00
-12.81250E+00,+2.38982E+00,+2.43719E+00
-12.78125E+00,+2.43003E+00,+2.49187E+00
-12.75000E+00,+2.51043E+00,+2.49187E+00
-12.71875E+00,+2.47023E+00,+2.51920E+00
-12.68750E+00,+2.47023E+00,+2.57388E+00
-12.65625E+00,+2.51043E+00,+2.57388E+00
-12.62500E+00,+2.55063E+00,+2.62855E+00
-12.59375E+00,+2.55063E+00,+2.65589E+00
-12.56250E+00,+2.55063E+00,+2.68322E+00
-12.53125E+00,+2.55063E+00,+2.73790E+00
-12.50000E+00,+2.59083E+00,+2.73790E+00
-12.46875E+00,+2.55063E+00,+2.79257E+00
-12.43750E+00,+2.55063E+00,+2.79257E+00
-12.40625E+00,+2.51043E+00,+2.84724E+00
-12.37500E+00,+2.51043E+00,+2.84724E+00
-12.34375E+00,+2.47023E+00,+2.90192E+00
-12.31250E+00,+2.47023E+00,+2.90192E+00
-12.28125E+00,+2.43003E+00,+2.95659E+00
-12.25000E+00,+2.38982E+00,+2.95659E+00
-12.21875E+00,+2.34962E+00,+3.01126E+00
-12.18750E+00,+2.30942E+00,+3.01126E+00
-12.15625E+00,+2.26922E+00,+3.06594E+00
-12.12500E+00,+2.18882E+00,+3.12061E+00
-12.09375E+00,+2.10842E+00,+3.14795E+00
-12.06250E+00,+2.06822E+00,+3.14795E+00
-12.03125E+00,+2.02802E+00,+3.20262E+00
-12.00000E+00,+1.86721E+00,+3.22996E+00
-11.96875E+00,+1.86721E+00,+3.22996E+00
-11.93750E+00,+1.74661E+00,+3.28463E+00
-11.90625E+00,+1.70641E+00,+3.31197E+00
-11.87500E+00,+1.58580E+00,+3.28463E+00
-11.84375E+00,+1.54560E+00,+3.31197E+00
-11.81250E+00,+1.42500E+00,+3.36664E+00
-11.78125E+00,+1.38480E+00,+3.36664E+00
-11.75000E+00,+1.22399E+00,+3.36664E+00
-11.71875E+00,+1.14359E+00,+3.39398E+00
-11.68750E+00,+1.06319E+00,+3.36664E+00
-11.65625E+00,+1.02299E+00,+3.39398E+00
-11.62500E+00,+942.59E-03,+3.39398E+00
-11.59375E+00,+862.19E-03,+3.36664E+00
-11.56250E+00,+741.58E-03,+3.36664E+00
-11.53125E+00,+701.38E-03,+3.33930E+00
-11.50000E+00,+620.98E-03,+3.33930E+00
-11.46875E+00,+540.58E-03,+3.28463E+00
-11.43750E+00,+500.38E-03,+3.25729E+00
-11.40625E+00,+419.97E-03,+3.20262E+00
-11.37500E+00,+379.77E-03,+3.17528E+00
-11.34375E+00,+339.57E-03,+3.12061E+00
-11.31250E+00,+259.17E-03,+3.06594E+00
-11.28125E+00,+218.97E-03,+3.03860E+00
-11.25000E+00,+218.97E-03,+2.98393E+00
-11.21875E+00,+178.77E-03,+2.90192E+00
-11.18750E+00,+178.77E-03,+2.87458E+00
-11.15625E+00,+138.57E-03,+2.81991E+00
-11.12500E+00,+98.37E-03,+2.73790E+00
-11.09375E+00,+98.37E-03,+2.68322E+00
-11.06250E+00,+98.37E-03,+2.68322E+00
-11.03125E+00,+98.37E-03,+2.60121E+00
-11.00000E+00,+98.37E-03,+2.57388E+00
-10.96875E+00,+98.37E-03,+2.49187E+00
-10.93750E+00,+98.37E-03,+2.49187E+00
-10.90625E+00,+98.37E-03,+2.43719E+00
-10.87500E+00,+138.57E-03,+2.38252E+00
-10.84375E+00,+138.57E-03,+2.35518E+00
-10.81250E+00,+178.77E-03,+2.30051E+00
-10.78125E+00,+178.77E-03,+2.30051E+00
-10.75000E+00,+178.77E-03,+2.24584E+00
-10.71875E+00,+218.97E-03,+2.21850E+00
-10.68750E+00,+259.17E-03,+2.21850E+00
-10.65625E+00,+259.17E-03,+2.19116E+00
-10.62500E+00,+299.37E-03,+2.16383E+00
-10.59375E+00,+339.57E-03,+2.13649E+00
-10.56250E+00,+339.57E-03,+2.13649E+00
-10.53125E+00,+419.97E-03,+2.10915E+00
-10.50000E+00,+460.18E-03,+2.13649E+00
-10.46875E+00,+460.18E-03,+2.10915E+00
-10.43750E+00,+540.58E-03,+2.10915E+00
-10.40625E+00,+580.78E-03,+2.10915E+00
-10.37500E+00,+620.98E-03,+2.10915E+00
-10.34375E+00,+661.18E-03,+2.13649E+00
-10.31250E+00,+701.38E-03,+2.13649E+00
-10.28125E+00,+741.58E-03,+2.13649E+00
-10.25000E+00,+821.98E-03,+2.13649E+00
-10.21875E+00,+862.19E-03,+2.16383E+00
-10.18750E+00,+902.39E-03,+2.16383E+00
-10.15625E+00,+902.39E-03,+2.19116E+00
-10.12500E+00,+982.79E-03,+2.19116E+00
-10.09375E+00,+1.02299E+00,+2.21850E+00
-10.06250E+00,+1.10339E+00,+2.24584E+00
-10.03125E+00,+1.10339E+00,+2.27317E+00
-10.00000E+00,+1.22399E+00,+2.30051E+00
-9.96875E+00,+1.22399E+00,+2.32785E+00
-9.93750E+00,+1.26420E+00,+2.32785E+00
-9.90625E+00,+1.30440E+00,+2.35518E+00
-9.87500E+00,+1.34460E+00,+2.38252E+00
-9.84375E+00,+1.42500E+00,+2.40986E+00
-9.81250E+00,+1.46520E+00,+2.43719E+00
-9.78125E+00,+1.54560E+00,+2.46453E+00
-9.75000E+00,+1.58580E+00,+2.51920E+00
-9.71875E+00,+1.58580E+00,+2.51920E+00
-9.68750E+00,+1.62600E+00,+2.51920E+00
-9.65625E+00,+1.70641E+00,+2.57388E+00
-9.62500E+00,+1.74661E+00,+2.62855E+00
-9.59375E+00,+1.74661E+00,+2.62855E+00
-9.56250E+00,+1.78681E+00,+2.65589E+00
-9.53125E+00,+1.78681E+00,+2.68322E+00
-9.50000E+00,+1.82701E+00,+2.73790E+00
-9.46875E+00,+1.86721E+00,+2.76523E+00
-9.43750E+00,+1.90741E+00,+2.76523E+00
-9.40625E+00,+1.90741E+00,+2.79257E+00
-9.37500E+00,+1.90741E+00,+2.81991E+00
-9.34375E+00,+1.94761E+00,+2.87458E+00
-9.31250E+00,+1.94761E+00,+2.90192E+00
-9.28125E+00,+1.94761E+00,+2.95659E+00
-9.25000E+00,+1.94761E+00,+2.98393E+00
-9.21875E+00,+1.90741E+00,+3.01126E+00
-9.18750E+00,+1.90741E+00,+3.01126E+00
-9.15625E+00,+1.86721E+00,+3.03860E+00
-9.12500E+00,+1.86721E+00,+3.09327E+00
-9.09375E+00,+1.82701E+00,+3.12061E+00
-9.06250E+00,+1.78681E+00,+3.14795E+00
-9.03125E+00,+1.74661E+00,+3.20262E+00
-9.00000E+00,+1.74661E+00,+3.17528E+00
-8.96875E+00,+1.66621E+00,+3.22996E+00
-8.93750E+00,+1.58580E+00,+3.25729E+00
-8.90625E+00,+1.54560E+00,+3.25729E+00
-8.87500E+00,+1.46520E+00,+3.28463E+00
-8.84375E+00,+1.42500E+00,+3.31197E+00
-8.81250E+00,+1.34460E+00,+3.31197E+00
-8.78125E+00,+1.30440E+00,+3.31197E+00
-8.75000E+00,+1.14359E+00,+3.33930E+00
-8.71875E+00,+1.14359E+00,+3.33930E+00
-8.68750E+00,+1.06319E+00,+3.33930E+00
-8.65625E+00,+982.79E-03,+3.33930E+00
-8.62500E+00,+862.19E-03,+3.33930E+00
-8.59375E+00,+781.78E-03,+3.31197E+00
-8.56250E+00,+701.38E-03,+3.28463E+00
-8.53125E+00,+540.58E-03,+3.25729E+00
-8.50000E+00,+540.58E-03,+3.22996E+00
-8.46875E+00,+460.18E-03,+3.20262E+00
-8.43750E+00,+299.37E-03,+3.17528E+00
-8.40625E+00,+299.37E-03,+3.09327E+00
-8.37500E+00,+178.77E-03,+3.06594E+00
-8.34375E+00,+138.57E-03,+3.01126E+00
-8.31250E+00,+58.17E-03,+2.92925E+00
-8.28125E+00,+17.96E-03,+2.87458E+00
-8.25000E+00,-62.44E-03,+2.79257E+00
-8.21875E+00,-62.44E-03,+2.73790E+00
-8.18750E+00,-142.84E-03,+2.62855E+00
-8.15625E+00,-183.04E-03,+2.57388E+00
-8.12500E+00,-223.24E-03,+2.49187E+00
-8.09375E+00,-263.44E-03,+2.46453E+00
-8.06250E+00,-303.64E-03,+2.32785E+00
-8.03125E+00,-303.64E-03,+2.21850E+00
-8.00000E+00,-303.64E-03,+2.16383E+00
-7.96875E+00,-303.64E-03,+2.13649E+00
-7.93750E+00,-303.64E-03,+2.02714E+00
-7.90625E+00,-343.84E-03,+1.94513E+00
-7.87500E+00,-343.84E-03,+1.86312E+00
-7.84375E+00,-343.84E-03,+1.78111E+00
-7.81250E+00,-343.84E-03,+1.75378E+00
-7.78125E+00,-384.05E-03,+1.67177E+00
-7.75000E+00,-343.84E-03,+1.61709E+00
-7.71875E+00,-343.84E-03,+1.56242E+00
-7.68750E+00,-343.84E-03,+1.48041E+00
-7.65625E+00,-343.84E-03,+1.48041E+00
-7.62500E+00,-303.64E-03,+1.42574E+00
-7.59375E+00,-303.64E-03,+1.37106E+00
-7.56250E+00,-263.44E-03,+1.34373E+00
-7.53125E+00,-263.44E-03,+1.31639E+00
-7.50000E+00,-263.44E-03,+1.26172E+00
-7.46875E+00,-223.24E-03,+1.23438E+00
-7.43750E+00,-223.24E-03,+1.20704E+00
-7.40625E+00,-142.84E-03,+1.20704E+00
-7.37500E+00,-102.64E-03,+1.17971E+00
-7.34375E+00,-102.64E-03,+1.15237E+00
-7.31250E+00,-62.44E-03,+1.15237E+00
-7.28125E+00,-22.24E-03,+1.12503E+00
-7.25000E+00,+17.96E-03,+1.12503E+00
-7.21875E+00,+17.96E-03,+1.12503E+00
-7.18750E+00,+58.17E-03,+1.09770E+00
-7.15625E+00,+138.57E-03,+1.09770E+00
-7.12500E+00,+178.77E-03,+1.12503E+00
-7.09375E+00,+178.77E-03,+1.09770E+00
-7.06250E+00,+218.97E-03,+1.09770E+00
-7.03125E+00,+299.37E-03,+1.09770E+00
-7.00000E+00,+339.57E-03,+1.09770E+00
-6.96875E+00,+339.57E-03,+1.12503E+00
-6.93750E+00,+419.97E-03,+1.12503E+00
-6.90625E+00,+500.38E-03,+1.15237E+00
-6.87500E+00,+540.58E-03,+1.15237E+00
-6.84375E+00,+580.78E-03,+1.15237E+00
-6.81250E+00,+620.98E-03,+1.17971E+00
-6.78125E+00,+701.38E-03,+1.20704E+00
-6.75000E+00,+741.58E-03,+1.20704E+00
-6.71875E+00,+821.98E-03,+1.23438E+00
-6.68750E+00,+862.19E-03,+1.26172E+00
-6.65625E+00,+942.59E-03,+1.26172E+00
-6.62500E+00,+982.79E-03,+1.28905E+00
-6.59375E+00,+1.06319E+00,+1.28905E+00
-6.56250E+00,+1.10339E+00,+1.34373E+00
-6.53125E+00,+1.18379E+00,+1.31639E+00
-6.50000E+00,+1.26420E+00,+1.37106E+00
-6.46875E+00,+1.30440E+00,+1.39840E+00
-6.43750E+00,+1.38480E+00,+1.42574E+00
-6.40625E+00,+1.38480E+00,+1.45307E+00
-6.37500E+00,+1.50540E+00,+1.48041E+00
-6.34375E+00,+1.54560E+00,+1.48041E+00
-6.31250E+00,+1.66621E+00,+1.50775E+00
-6.28125E+00,+1.74661E+00,+1.56242E+00
-6.25000E+00,+1.78681E+00,+1.56242E+00
-6.21875E+00,+1.90741E+00,+1.61709E+00
-6.18750E+00,+1.94761E+00,+1.64443E+00
-6.15625E+00,+2.10842E+00,+1.64443E+00
-6.12500E+00,+2.14862E+00,+1.69910E+00
-6.09375E+00,+2.26922E+00,+1.72644E+00
-6.06250E+00,+2.30942E+00,+1.75378E+00
-6.03125E+00,+2.38982E+00,+1.78111E+00
-6.00000E+00,+2.47023E+00,+1.83579E+00
-5.96875E+00,+2.55063E+00,+1.83579E+00
-5.93750E+00,+2.67123E+00,+1.86312E+00
-5.90625E+00,+2.75163E+00,+1.91780E+00
-5.87500E+00,+2.87224E+00,+1.91780E+00
-5.84375E+00,+2.87224E+00,+1.97247E+00
-5.81250E+00,+2.95264E+00,+1.97247E+00
-5.78125E+00,+2.99284E+00,+1.99981E+00
-5.75000E+00,+3.07324E+00,+2.05448E+00
-5.71875E+00,+3.15364E+00,+2.08182E+00
-5.68750E+00,+3.19384E+00,+2.10915E+00
-5.65625E+00,+3.31445E+00,+2.10915E+00
-5.62500E+00,+3.31445E+00,+2.10915E+00
-5.59375E+00,+3.31445E+00,+2.13649E+00
-5.56250E+00,+3.39485E+00,+2.16383E+00
-5.53125E+00,+3.43505E+00,+2.19116E+00
-5.50000E+00,+3.43505E+00,+2.21850E+00
-5.46875E+00,+3.43505E+00,+2.21850E+00
-5.43750E+00,+3.51545E+00,+2.27317E+00
-5.40625E+00,+3.51545E+00,+2.27317E+00
-5.37500E+00,+3.51545E+00,+2.30051E+00
-5.34375E+00,+3.51545E+00,+2.32785E+00
-5.31250E+00,+3.51545E+00,+2.32785E+00
-5.28125E+00,+3.51545E+00,+2.35518E+00
-5.25000E+00,+3.55565E+00,+2.38252E+00
-5.21875E+00,+3.51545E+00,+2.40986E+00
-5.18750E+00,+3.51545E+00,+2.40986E+00
-5.15625E+00,+3.47525E+00,+2.43719E+00
-5.12500E+00,+3.47525E+00,+2.46453E+00
-5.09375E+00,+3.47525E+00,+2.49187E+00
-5.06250E+00,+3.47525E+00,+2.51920E+00
-5.03125E+00,+3.43505E+00,+2.51920E+00
-5.00000E+00,+3.39485E+00,+2.54654E+00
-4.96875E+00,+3.39485E+00,+2.54654E+00
-4.93750E+00,+3.35465E+00,+2.60121E+00
-4.90625E+00,+3.35465E+00,+2.62855E+00
-4.87500E+00,+3.35465E+00,+2.62855E+00
-4.84375E+00,+3.31445E+00,+2.65589E+00
-4.81250E+00,+3.27425E+00,+2.68322E+00
-4.78125E+00,+3.27425E+00,+2.71056E+00
-4.75000E+00,+3.23405E+00,+2.73790E+00
-4.71875E+00,+3.19384E+00,+2.73790E+00
-4.68750E+00,+3.15364E+00,+2.76523E+00
-4.65625E+00,+3.15364E+00,+2.79257E+00
-4.62500E+00,+3.07324E+00,+2.81991E+00
-4.59375E+00,+3.07324E+00,+2.84724E+00
-4.56250E+00,+3.07324E+00,+2.87458E+00
-4.53125E+00,+3.07324E+00,+2.90192E+00
-4.50000E+00,+3.03304E+00,+2.92925E+00
-4.46875E+00,+3.03304E+00,+2.95659E+00
-4.43750E+00,+2.99284E+00,+2.95659E+00
-4.40625E+00,+2.99284E+00,+3.01126E+00
-4.37500E+00,+2.95264E+00,+3.01126E+00
-4.34375E+00,+2.95264E+00,+3.03860E+00
-4.31250E+00,+2.95264E+00,+3.09327E+00
-4.28125E+00,+2.91244E+00,+3.09327E+00
-4.25000E+00,+2.91244E+00,+3.14795E+00
-4.21875E+00,+2.95264E+00,+3.14795E+00
-4.18750E+00,+2.91244E+00,+3.17528E+00
-4.15625E+00,+2.95264E+00,+3.20262E+00
-4.12500E+00,+2.91244E+00,+3.22996E+00
-4.09375E+00,+2.95264E+00,+3.25729E+00
-4.06250E+00,+2.95264E+00,+3.31197E+00
-4.03125E+00,+2.95264E+00,+3.31197E+00
-4.00000E+00,+2.95264E+00,+3.33930E+00
-3.96875E+00,+2.99284E+00,+3.36664E+00
-3.93750E+00,+2.99284E+00,+3.39398E+00
-3.90625E+00,+3.03304E+00,+3.39398E+00
-3.87500E+00,+3.07324E+00,+3.42131E+00
-3.84375E+00,+3.07324E+00,+3.44865E+00
-3.81250E+00,+3.07324E+00,+3.44865E+00
-3.78125E+00,+3.11344E+00,+3.50332E+00
-3.75000E+00,+3.15364E+00,+3.53066E+00
-3.71875E+00,+3.19384E+00,+3.53066E+00
-3.68750E+00,+3.23405E+00,+3.53066E+00
-3.65625E+00,+3.27425E+00,+3.58533E+00
-3.62500E+00,+3.31445E+00,+3.58533E+00
-3.59375E+00,+3.31445E+00,+3.61267E+00
-3.56250E+00,+3.35465E+00,+3.64001E+00
-3.53125E+00,+3.39485E+00,+3.66734E+00
-3.50000E+00,+3.43505E+00,+3.66734E+00
-3.46875E+00,+3.47525E+00,+3.69468E+00
-3.43750E+00,+3.51545E+00,+3.66734E+00
-3.40625E+00,+3.55565E+00,+3.69468E+00
-3.37500E+00,+3.55565E+00,+3.69468E+00
-3.34375E+00,+3.59585E+00,+3.72202E+00
-3.31250E+00,+3.63606E+00,+3.72202E+00
-3.28125E+00,+3.63606E+00,+3.74935E+00
-3.25000E+00,+3.67626E+00,+3.74935E+00
-3.21875E+00,+3.71646E+00,+3.74935E+00
-3.18750E+00,+3.71646E+00,+3.77669E+00
-3.15625E+00,+3.75666E+00,+3.77669E+00
-3.12500E+00,+3.79686E+00,+3.80403E+00
-3.09375E+00,+3.79686E+00,+3.80403E+00
-3.06250E+00,+3.79686E+00,+3.80403E+00
-3.03125E+00,+3.79686E+00,+3.83136E+00
-3.00000E+00,+3.79686E+00,+3.80403E+00
-2.96875E+00,+3.79686E+00,+3.83136E+00
-2.93750E+00,+3.83706E+00,+3.83136E+00
-2.90625E+00,+3.83706E+00,+3.83136E+00
-2.87500E+00,+3.79686E+00,+3.83136E+00
-2.84375E+00,+3.83706E+00,+3.83136E+00
-2.81250E+00,+3.83706E+00,+3.85870E+00
-2.78125E+00,+3.83706E+00,+3.85870E+00
-2.75000E+00,+3.79686E+00,+3.85870E+00
-2.71875E+00,+3.79686E+00,+3.85870E+00
-2.68750E+00,+3.75666E+00,+3.88604E+00
-2.65625E+00,+3.75666E+00,+3.88604E+00
-2.62500E+00,+3.75666E+00,+3.88604E+00
-2.59375E+00,+3.71646E+00,+3.91337E+00
-2.56250E+00,+3.71646E+00,+3.91337E+00
-2.53125E+00,+3.67626E+00,+3.91337E+00
-2.50000E+00,+3.67626E+00,+3.94071E+00
-2.46875E+00,+3.59585E+00,+3.94071E+00
-2.43750E+00,+3.59585E+00,+3.94071E+00
-2.40625E+00,+3.55565E+00,+3.94071E+00
-2.37500E+00,+3.51545E+00,+3.94071E+00
-2.34375E+00,+3.47525E+00,+3.96805E+00
-2.31250E+00,+3.47525E+00,+3.96805E+00
-2.28125E+00,+3.39485E+00,+4.02272E+00
-2.25000E+00,+3.35465E+00,+3.99538E+00
-2.21875E+00,+3.35465E+00,+4.02272E+00
-2.18750E+00,+3.27425E+00,+4.02272E+00
-2.15625E+00,+3.19384E+00,+4.05006E+00
-2.12500E+00,+3.19384E+00,+4.05006E+00
-2.09375E+00,+3.11344E+00,+4.05006E+00
-2.06250E+00,+3.07324E+00,+4.10473E+00
-2.03125E+00,+2.99284E+00,+4.10473E+00
-2.00000E+00,+2.95264E+00,+4.13207E+00
-1.96875E+00,+2.83204E+00,+4.15940E+00
-1.93750E+00,+2.75163E+00,+4.15940E+00
-1.90625E+00,+2.75163E+00,+4.15940E+00
-1.87500E+00,+2.63103E+00,+4.18674E+00
-1.84375E+00,+2.55063E+00,+4.24141E+00
-1.81250E+00,+2.51043E+00,+4.21408E+00
-1.78125E+00,+2.47023E+00,+4.26875E+00
-1.75000E+00,+2.34962E+00,+4.24141E+00
-1.71875E+00,+2.22902E+00,+4.26875E+00
-1.68750E+00,+2.14862E+00,+4.29609E+00
-1.65625E+00,+2.10842E+00,+4.29609E+00
-1.62500E+00,+1.94761E+00,+4.32342E+00
-1.59375E+00,+1.82701E+00,+4.35076E+00
-1.56250E+00,+1.74661E+00,+4.32342E+00
-1.53125E+00,+1.62600E+00,+4.35076E+00
-1.50000E+00,+1.46520E+00,+4.32342E+00
-1.46875E+00,+1.46520E+00,+4.32342E+00
-1.43750E+00,+1.34460E+00,+4.35076E+00
-1.40625E+00,+1.18379E+00,+4.29609E+00
-1.37500E+00,+1.06319E+00,+4.29609E+00
-1.34375E+00,+1.02299E+00,+4.26875E+00
-1.31250E+00,+982.79E-03,+4.24141E+00
-1.28125E+00,+781.78E-03,+4.18674E+00
-1.25000E+00,+701.38E-03,+4.15940E+00
-1.21875E+00,+661.18E-03,+4.13207E+00
-1.18750E+00,+540.58E-03,+4.05006E+00
-1.15625E+00,+500.38E-03,+3.99538E+00
-1.12500E+00,+379.77E-03,+3.91337E+00
-1.09375E+00,+299.37E-03,+3.85870E+00
-1.06250E+00,+259.17E-03,+3.77669E+00
-1.03125E+00,+218.97E-03,+3.72202E+00
-1.00000E+00,+178.77E-03,+3.66734E+00
-968.75E-03,+138.57E-03,+3.53066E+00
-937.50E-03,+98.37E-03,+3.50332E+00
-906.25E-03,+17.96E-03,+3.42131E+00
-875.00E-03,+17.96E-03,+3.33930E+00
-843.75E-03,-22.24E-03,+3.25729E+00
-812.50E-03,-22.24E-03,+3.14795E+00
-781.25E-03,-62.44E-03,+3.09327E+00
-750.00E-03,-62.44E-03,+3.01126E+00
-718.75E-03,-102.64E-03,+2.95659E+00
-687.50E-03,-102.64E-03,+2.84724E+00
-656.25E-03,-62.44E-03,+2.79257E+00
-625.00E-03,-62.44E-03,+2.68322E+00
-593.75E-03,-102.64E-03,+2.62855E+00
-562.50E-03,-62.44E-03,+2.57388E+00
-531.25E-03,-62.44E-03,+2.49187E+00
-500.00E-03,-62.44E-03,+2.43719E+00
-468.75E-03,-62.44E-03,+2.43719E+00
-437.50E-03,-22.24E-03,+2.35518E+00
-406.25E-03,+17.96E-03,+2.30051E+00
-375.00E-03,+17.96E-03,+2.27317E+00
-343.75E-03,+58.17E-03,+2.19116E+00
-312.50E-03,+58.17E-03,+2.16383E+00
-281.25E-03,+98.37E-03,+2.13649E+00
-250.00E-03,+98.37E-03,+2.13649E+00
-218.75E-03,+138.57E-03,+2.08182E+00
-187.50E-03,+218.97E-03,+2.05448E+00
-156.25E-03,+218.97E-03,+2.05448E+00
-125.00E-03,+218.97E-03,+2.02714E+00
-93.75E-03,+299.37E-03,+1.99981E+00
-62.50E-03,+339.57E-03,+2.02714E+00
-31.25E-03,+339.57E-03,+1.97247E+00


==> Data/gamma_5_run1.csv <==
x-axis,1,2
second,Volt,Volt
-200.00000E+00,-45.93E-03,+780.44E-03
-199.96875E+00,-45.93E-03,+780.44E-03
-199.93750E+00,-89.34E-03,+780.44E-03
-199.90625E+00,-45.93E-03,+743.45E-03
-199.87500E+00,-89.34E-03,+780.44E-03
-199.84375E+00,-45.93E-03,+780.44E-03
-199.81250E+00,-89.34E-03,+743.45E-03
-199.78125E+00,-132.76E-03,+706.47E-03
-199.75000E+00,-89.34E-03,+743.45E-03
-199.71875E+00,-89.34E-03,+743.45E-03
-199.68750E+00,-132.76E-03,+706.47E-03
-199.65625E+00,-89.34E-03,+706.47E-03
-199.62500E+00,-89.34E-03,+706.47E-03
-199.59375E+00,-132.76E-03,+706.47E-03
-199.56250E+00,-132.76E-03,+706.47E-03
-199.53125E+00,-132.76E-03,+669.48E-03
-199.50000E+00,-89.34E-03,+706.47E-03
-199.46875E+00,-89.34E-03,+669.48E-03
-199.43750E+00,-89.34E-03,+669.48E-03
-199.40625E+00,-89.34E-03,+669.48E-03
-199.37500E+00,-89.34E-03,+706.47E-03
-199.34375E+00,-89.34E-03,+669.48E-03
-199.31250E+00,-89.34E-03,+669.48E-03
-199.28125E+00,-45.93E-03,+632.50E-03
-199.25000E+00,-89.34E-03,+632.50E-03
-199.21875E+00,-45.93E-03,+669.48E-03
-199.18750E+00,-89.34E-03,+669.48E-03
-199.15625E+00,-45.93E-03,+632.50E-03
-199.12500E+00,-45.93E-03,+669.48E-03
-199.09375E+00,-45.93E-03,+632.50E-03
-199.06250E+00,-2.51E-03,+632.50E-03
-199.03125E+00,-2.51E-03,+632.50E-03
-199.00000E+00,-2.51E-03,+632.50E-03
-198.96875E+00,-2.51E-03,+669.48E-03
-198.93750E+00,+40.91E-03,+669.48E-03
-198.90625E+00,+40.91E-03,+632.50E-03
-198.87500E+00,+40.91E-03,+632.50E-03
-198.84375E+00,+40.91E-03,+632.50E-03
-198.81250E+00,+84.32E-03,+632.50E-03
-198.78125E+00,+127.74E-03,+595.52E-03
-198.75000E+00,+84.32E-03,+632.50E-03
-198.71875E+00,+127.74E-03,+669.48E-03
-198.68750E+00,+127.74E-03,+632.50E-03
-198.65625E+00,+127.74E-03,+632.50E-03
-198.62500E+00,+171.16E-03,+632.50E-03
-198.59375E+00,+127.74E-03,+669.48E-03
-198.56250E+00,+171.16E-03,+632.50E-03
-198.53125E+00,+171.16E-03,+632.50E-03
-198.50000E+00,+171.16E-03,+669.48E-03
-198.46875E+00,+171.16E-03,+669.48E-03
-198.43750E+00,+171.16E-03,+669.48E-03
-198.40625E+00,+171.16E-03,+669.48E-03
-198.37500E+00,+214.58E-03,+669.48E-03
-198.34375E+00,+214.58E-03,+706.47E-03
-198.31250E+00,+214.58E-03,+669.48E-03
-198.28125E+00,+257.99E-03,+669.48E-03
-198.25000E+00,+257.99E-03,+669.48E-03
-198.21875E+00,+257.99E-03,+706.47E-03
-198.18750E+00,+257.99E-03,+669.48E-03
-198.15625E+00,+257.99E-03,+706.47E-03
-198.12500E+00,+301.41E-03,+706.47E-03
-198.09375E+00,+257.99E-03,+706.47E-03
-198.06250E+00,+257.99E-03,+743.45E-03
-198.03125E+00,+301.41E-03,+743.45E-03
-198.00000E+00,+301.41E-03,+706.47E-03
-197.96875E+00,+301.41E-03,+706.47E-03
-197.93750E+00,+301.41E-03,+743.45E-03
-197.90625E+00,+301.41E-03,+743.45E-03
-197.87500E+00,+301.41E-03,+743.45E-03
-197.84375E+00,+301.41E-03,+743.45E-03
-197.81250E+00,+301.41E-03,+743.45E-03
-197.78125E+00,+257.99E-03,+780.44E-03
-197.75000E+00,+301.41E-03,+780.44E-03
-197.71875E+00,+301.41E-03,+780.44E-03
-197.68750E+00,+257.99E-03,+780.44E-03
-197.65625E+00,+301.41E-03,+780.44E-03
-197.62500E+00,+257.99E-03,+780.44E-03
-197.59375E+00,+257.99E-03,+780.44E-03
-197.56250E+00,+257.99E-03,+780.44E-03
-197.53125E+00,+257.99E-03,+817.42E-03
-197.50000E+00,+257.99E-03,+817.42E-03
-197.46875E+00,+257.99E-03,+817.42E-03
-197.43750E+00,+257.99E-03,+780.44E-03
-197.40625E+00,+214.58E-03,+780.44E-03
-197.37500E+00,+214.58E-03,+817.42E-03
-197.34375E+00,+257.99E-03,+817.42E-03
-197.31250E+00,+214.58E-03,+817.42E-03
-197.28125E+00,+171.16E-03,+817.42E-03
-197.25000E+00,+171.16E-03,+817.42E-03
-197.21875E+00,+171.16E-03,+817.42E-03
-197.18750E+00,+171.16E-03,+817.42E-03
-197.15625E+00,+171.16E-03,+817.42E-03
-197.12500E+00,+127.74E-03,+854.41E-03
-197.09375E+00,+127.74E-03,+817.42E-03
-197.06250E+00,+127.74E-03,+817.42E-03
-197.03125E+00,+127.74E-03,+817.42E-03
-197.00000E+00,+84.32E-03,+817.42E-03
-196.96875E+00,+84.32E-03,+817.42E-03
-196.93750E+00,+84.32E-03,+854.41E-03
-196.90625E+00,+84.32E-03,+780.44E-03
-196.87500E+00,+84.32E-03,+817.42E-03
-196.84375E+00,+40.91E-03,+854.41E-03
-196.81250E+00,+40.91E-03,+817.42E-03
-196.78125E+00,-2.51E-03,+817.42E-03
-196.75000E+00,-2.51E-03,+817.42E-03
-196.71875E+00,-2.51E-03,+817.42E-03
-196.68750E+00,-2.51E-03,+817.42E-03
-196.65625E+00,-2.51E-03,+780.44E-03
-196.62500E+00,-2.51E-03,+817.42E-03
-196.59375E+00,-2.51E-03,+780.44E-03
-196.56250E+00,-45.93E-03,+780.44E-03
-196.53125E+00,-45.93E-03,+780.44E-03
-196.50000E+00,-45.93E-03,+743.45E-03
-196.46875E+00,-89.34E-03,+743.45E-03
-196.43750E+00,-45.93E-03,+780.44E-03
-196.40625E+00,-89.34E-03,+743.45E-03
-196.37500E+00,-89.34E-03,+743.45E-03
-196.34375E+00,-89.34E-03,+743.45E-03
-196.31250E+00,-89.34E-03,+743.45E-03
-196.28125E+00,-89.34E-03,+743.45E-03
-196.25000E+00,-89.34E-03,+743.45E-03
-196.21875E+00,-89.34E-03,+706.47E-03
-196.18750E+00,-89.34E-03,+706.47E-03
-196.15625E+00,-89.34E-03,+706.47E-03
-196.12500E+00,-89.34E-03,+706.47E-03
-196.09375E+00,-132.76E-03,+669.48E-03
-196.06250E+00,-89.34E-03,+706.47E-03
-196.03125E+00,-45.93E-03,+669.48E-03
-196.00000E+00,-45.93E-03,+669.48E-03
-195.96875E+00,-132.76E-03,+669.48E-03
-195.93750E+00,-89.34E-03,+669.48E-03
-195.90625E+00,-89.34E-03,+669.48E-03
-195.87500E+00,-89.34E-03,+669.48E-03
-195.84375E+00,-89.34E-03,+632.50E-03
-195.81250E+00,-89.34E-03,+632.50E-03
-195.78125E+00,-45.93E-03,+632.50E-03
-195.75000E+00,-45.93E-03,+632.50E-03
-195.71875E+00,-45.93E-03,+632.50E-03
-195.68750E+00,-45.93E-03,+632.50E-03
-195.65625E+00,-2.51E-03,+632.50E-03
-195.62500E+00,-45.93E-03,+632.50E-03
-195.59375E+00,-2.51E-03,+632.50E-03
-195.56250E+00,-2.51E-03,+632.50E-03
-195.53125E+00,-2.51E-03,+632.50E-03
-195.50000E+00,-2.51E-03,+632.50E-03
-195.46875E+00,+40.91E-03,+632.50E-03
-195.43750E+00,+40.91E-03,+632.50E-03
-195.40625E+00,+84.32E-03,+632.50E-03
-195.37500E+00,+84.32E-03,+632.50E-03
-195.34375E+00,+40.91E-03,+595.52E-03
-195.31250E+00,+84.32E-03,+632.50E-03
-195.28125E+00,+84.32E-03,+632.50E-03
-195.25000E+00,+84.32E-03,+632.50E-03
-195.21875E+00,+127.74E-03,+632.50E-03
-195.18750E+00,+171.16E-03,+632.50E-03
-195.15625E+00,+127.74E-03,+669.48E-03
-195.12500E+00,+127.74E-03,+669.48E-03
-195.09375E+00,+127.74E-03,+632.50E-03
-195.06250E+00,+171.16E-03,+632.50E-03
-195.03125E+00,+171.16E-03,+669.48E-03
-195.00000E+00,+171.16E-03,+669.48E-03
-194.96875E+00,+214.58E-03,+632.50E-03
-194.93750E+00,+171.16E-03,+669.48E-03
-194.90625E+00,+214.58E-03,+669.48E-03
-194.87500E+00,+214.58E-03,+669.48E-03
-194.84375E+00,+257.99E-03,+669.48E-03
-194.81250E+00,+214.58E-03,+669.48E-03
-194.78125E+00,+214.58E-03,+669.48E-03
-194.75000E+00,+257.99E-03,+706.47E-03
-194.71875E+00,+214.58E-03,+669.48E-03
-194.68750E+00,+257.99E-03,+669.48E-03
-194.65625E+00,+257.99E-03,+669.48E-03
-194.62500E+00,+257.99E-03,+706.47E-03
-194.59375E+00,+257.99E-03,+706.47E-03
-194.56250E+00,+301.41E-03,+706.47E-03
-194.53125E+00,+301.41E-03,+706.47E-03
-194.50000E+00,+301.41E-03,+706.47E-03
-194.46875E+00,+301.41E-03,+706.47E-03
-194.43750E+00,+301.41E-03,+743.45E-03
-194.40625E+00,+301.41E-03,+706.47E-03
-194.37500E+00,+301.41E-03,+743.45E-03
-194.34375E+00,+301.41E-03,+743.45E-03
-194.31250E+00,+257.99E-03,+743.45E-03
-194.28125E+00,+257.99E-03,+743.45E-03
-194.25000E+00,+301.41E-03,+743.45E-03
-194.21875E+00,+301.41E-03,+780.44E-03
-194.18750E+00,+301.41E-03,+780.44E-03
-194.15625E+00,+301.41E-03,+780.44E-03
-194.12500E+00,+257.99E-03,+780.44E-03
-194.09375E+00,+301.41E-03,+780.44E-03
-194.06250E+00,+257.99E-03,+780.44E-03
-194.03125E+00,+257.99E-03,+817.42E-03
-194.00000E+00,+257.99E-03,+780.44E-03
-193.96875E+00,+214.58E-03,+780.44E-03
-193.93750E+00,+257.99E-03,+817.42E-03
-193.90625E+00,+257.99E-03,+817.42E-03
-193.87500E+00,+214.58E-03,+817.42E-03
-193.84375E+00,+214.58E-03,+780.44E-03
-193.81250E+00,+214.58E-03,+817.42E-03
-193.78125E+00,+214.58E-03,+817.42E-03
-193.75000E+00,+171.16E-03,+817.42E-03
-193.71875E+00,+127.74E-03,+817.42E-03
-193.68750E+00,+171.16E-03,+817.42E-03
-193.65625E+00,+171.16E-03,+817.42E-03
-193.62500E+00,+127.74E-03,+817.42E-03
-193.59375E+00,+127.74E-03,+854.41E-03
-193.56250E+00,+127.74E-03,+817.42E-03
-193.53125E+00,+84.32E-03,+817.42E-03
-193.50000E+00,+84.32E-03,+854.41E-03
-193.46875E+00,+84.32E-03,+817.42E-03
-193.43750E+00,+84.32E-03,+817.42E-03
-193.40625E+00,+40.91E-03,+854.41E-03
-193.37500E+00,+40.91E-03,+817.42E-03
-193.34375E+00,+40.91E-03,+817.42E-03
-193.31250E+00,+40.91E-03,+780.44E-03
-193.28125E+00,+40.91E-03,+780.44E-03
-193.25000E+00,-2.51E-03,+780.44E-03
-193.21875E+00,-2.51E-03,+817.42E-03
-193.18750E+00,-2.51E-03,+780.44E-03
-193.15625E+00,-2.51E-03,+780.44E-03
-193.12500E+00,-45.93E-03,+780.44E-03
-193.09375E+00,-45.93E-03,+780.44E-03
-193.06250E+00,-45.93E-03,+780.44E-03
-193.03125E+00,-45.93E-03,+743.45E-03
-193.00000E+00,-45.93E-03,+780.44E-03
-192.96875E+00,-89.34E-03,+780.44E-03
-192.93750E+00,-89.34E-03,+743.45E-03
-192.90625E+00,-89.34E-03,+743.45E-03
-192.87500E+00,-89.34E-03,+743.45E-03
-192.84375E+00,-89.34E-03,+706.47E-03
-192.81250E+00,-89.34E-03,+743.45E-03
-192.78125E+00,-89.34E-03,+743.45E-03
-192.75000E+00,-89.34E-03,+706.47E-03
-192.71875E+00,-132.76E-03,+743.45E-03
-192.68750E+00,-89.34E-03,+706.47E-03
-192.65625E+00,-89.34E-03,+706.47E-03
-192.62500E+00,-89.34E-03,+706.47E-03
-192.59375E+00,-89.34E-03,+669.48E-03
-192.56250E+00,-132.76E-03,+669.48E-03
-192.53125E+00,-132.76E-03,+669.48E-03
-192.50000E+00,-89.34E-03,+669.48E-03
-192.46875E+00,-132.76E-03,+706.47E-03
-192.43750E+00,-89.34E-03,+706.47E-03
-192.40625E+00,-89.34E-03,+669.48E-03
-192.37500E+00,-89.34E-03,+632.50E-03
-192.34375E+00,-89.34E-03,+632.50E-03
-192.31250E+00,-89.34E-03,+669.48E-03
-192.28125E+00,-45.93E-03,+632.50E-03
-192.25000E+00,-45.93E-03,+632.50E-03
-192.21875E+00,-45.93E-03,+632.50E-03
-192.18750E+00,-2.51E-03,+669.48E-03
-192.15625E+00,-2.51E-03,+632.50E-03
-192.12500E+00,-45.93E-03,+632.50E-03
-192.09375E+00,-45.93E-03,+632.50E-03
-192.06250E+00,-45.93E-03,+632.50E-03
-192.03125E+00,+40.91E-03,+595.52E-03
-192.00000E+00,-2.51E-03,+632.50E-03
-191.96875E+00,-2.51E-03,+632.50E-03
-191.93750E+00,+40.91E-03,+632.50E-03
-191.90625E+00,+40.91E-03,+632.50E-03
-191.87500E+00,+40.91E-03,+632.50E-03
-191.84375E+00,+40.91E-03,+632.50E-03
-191.81250E+00,+84.32E-03,+632.50E-03
-191.78125E+00,+84.32E-03,+595.52E-03
-191.75000E+00,+127.74E-03,+632.50E-03
-191.71875E+00,+84.32E-03,+632.50E-03
-191.68750E+00,+127.74E-03,+632.50E-03
-191.65625E+00,+127.74E-03,+632.50E-03
-191.62500E+00,+127.74E-03,+632.50E-03
-191.59375E+00,+127.74E-03,+632.50E-03
-191.56250E+00,+127.74E-03,+669.48E-03
-191.53125E+00,+171.16E-03,+632.50E-03
-191.50000E+00,+171.16E-03,+632.50E-03
-191.46875E+00,+214.58E-03,+669.48E-03
-191.43750E+00,+214.58E-03,+632.50E-03
-191.40625E+00,+171.16E-03,+669.48E-03
-191.37500E+00,+214.58E-03,+669.48E-03
-191.34375E+00,+214.58E-03,+669.48E-03
-191.31250E+00,+214.58E-03,+669.48E-03
-191.28125E+00,+214.58E-03,+669.48E-03
-191.25000E+00,+257.99E-03,+669.48E-03
-191.21875E+00,+214.58E-03,+706.47E-03
-191.18750E+00,+257.99E-03,+669.48E-03
-191.15625E+00,+257.99E-03,+706.47E-03
-191.12500E+00,+301.41E-03,+706.47E-03
-191.09375E+00,+301.41E-03,+706.47E-03
-191.06250E+00,+257.99E-03,+706.47E-03
-191.03125E+00,+301.41E-03,+706.47E-03
-191.00000E+00,+257.99E-03,+743.45E-03
-190.96875E+00,+301.41E-03,+743.45E-03
-190.93750E+00,+301.41E-03,+743.45E-03
-190.90625E+00,+301.41E-03,+743.45E-03
-190.87500E+00,+257.99E-03,+743.45E-03
-190.84375E+00,+301.41E-03,+780.44E-03
-190.81250E+00,+301.41E-03,+743.45E-03
-190.78125E+00,+301.41E-03,+743.45E-03
-190.75000E+00,+257.99E-03,+743.45E-03
-190.71875E+00,+301.41E-03,+743.45E-03
-190.68750E+00,+301.41E-03,+780.44E-03
-190.65625E+00,+257.99E-03,+743.45E-03
-190.62500E+00,+257.99E-03,+780.44E-03
-190.59375E+00,+257.99E-03,+780.44E-03
-190.56250E+00,+257.99E-03,+817.42E-03
-190.53125E+00,+257.99E-03,+780.44E-03
-190.50000E+00,+257.99E-03,+780.44E-03
-190.46875E+00,+257.99E-03,+817.42E-03
-190.43750E+00,+214.58E-03,+817.42E-03
-190.40625E+00,+214.58E-03,+780.44E-03
-190.37500E+00,+214.58E-03,+780.44E-03
-190.34375E+00,+214.58E-03,+817.42E-03
-190.31250E+00,+171.16E-03,+780.44E-03
-190.28125E+00,+171.16E-03,+817.42E-03
-190.25000E+00,+171.16E-03,+817.42E-03
-190.21875E+00,+171.16E-03,+817.42E-03
-190.18750E+00,+171.16E-03,+817.42E-03
-190.15625E+00,+171.16E-03,+854.41E-03
-190.12500E+00,+127.74E-03,+817.42E-03
-190.09375E+00,+127.74E-03,+817.42E-03
-190.06250E+00,+127.74E-03,+817.42E-03
-190.03125E+00,+84.32E-03,+817.42E-03
-190.00000E+00,+84.32E-03,+817.42E-03
-189.96875E+00,+84.32E-03,+817.42E-03
-189.93750E+00,+40.91E-03,+817.42E-03
-189.90625E+00,+40.91E-03,+817.42E-03
-189.87500E+00,+40.91E-03,+817.42E-03
-189.84375E+00,-2.51E-03,+817.42E-03
-189.81250E+00,+40.91E-03,+817.42E-03
-189.78125E+00,-2.51E-03,+780.44E-03
-189.75000E+00,-2.51E-03,+780.44E-03
-189.71875E+00,-2.51E-03,+817.42E-03
-189.68750E+00,-45.93E-03,+780.44E-03
-189.65625E+00,-45.93E-03,+780.44E-03
-189.62500E+00,-45.93E-03,+780.44E-03
-189.59375E+00,-45.93E-03,+780.44E-03
-189.56250E+00,-45.93E-03,+743.45E-03
-189.53125E+00,-89.34E-03,+780.44E-03
-189.50000E+00,-45.93E-03,+743.45E-03
-189.46875E+00,-89.34E-03,+743.45E-03
-189.43750E+00,-89.34E-03,+780.44E-03
-189.40625E+00,-89.34E-03,+743.45E-03
-189.37500E+00,-89.34E-03,+743.45E-03
-189.34375E+00,-89.34E-03,+743.45E-03
-189.31250E+00,-89.34E-03,+706.47E-03
-189.28125E+00,-132.76E-03,+706.47E-03
-189.25000E+00,-89.34E-03,+743.45E-03
-189.21875E+00,-89.34E-03,+706.47E-03
-189.18750E+00,-89.34E-03,+669.48E-03
-189.15625E+00,-132.76E-03,+706.47E-03
-189.12500E+00,-89.34E-03,+706.47E-03
-189.09375E+00,-132.76E-03,+706.47E-03
-189.06250E+00,-132.76E-03,+669.48E-03
-189.03125E+00,-132.76E-03,+632.50E-03
-189.00000E+00,-89.34E-03,+669.48E-03
-188.96875E+00,-89.34E-03,+669.48E-03
-188.93750E+00,-132.76E-03,+669.48E-03
-188.90625E+00,-89.34E-03,+669.48E-03
-188.87500E+00,-89.34E-03,+632.50E-03
-188.84375E+00,-89.34E-03,+669.48E-03
-188.81250E+00,-45.93E-03,+632.50E-03
-188.78125E+00,-45.93E-03,+632.50E-03
-188.75000E+00,-45.93E-03,+632.50E-03
-188.71875E+00,-45.93E-03,+632.50E-03
-188.68750E+00,-45.93E-03,+632.50E-03
-188.65625E+00,-45.93E-03,+632.50E-03
-188.62500E+00,-45.93E-03,+595.52E-03
-188.59375E+00,-45.93E-03,+595.52E-03
-188.56250E+00,-2.51E-03,+632.50E-03
-188.53125E+00,-2.51E-03,+632.50E-03
-188.50000E+00,-2.51E-03,+595.52E-03
-188.46875E+00,+40.91E-03,+632.50E-03
-188.43750E+00,+40.91E-03,+595.52E-03
-188.40625E+00,+40.91E-03,+632.50E-03
-188.37500E+00,+84.32E-03,+595.52E-03
-188.34375E+00,+84.32E-03,+595.52E-03
-188.31250E+00,+84.32E-03,+632.50E-03
-188.28125E+00,+84.32E-03,+595.52E-03
-188.25000E+00,+84.32E-03,+632.50E-03
-188.21875E+00,+84.32E-03,+632.50E-03
-188.18750E+00,+127.74E-03,+669.48E-03
-188.15625E+00,+127.74E-03,+632.50E-03
-188.12500E+00,+127.74E-03,+558.53E-03
-188.09375E+00,+127.74E-03,+669.48E-03
-188.06250E+00,+171.16E-03,+632.50E-03
-188.03125E+00,+171.16E-03,+632.50E-03
-188.00000E+00,+171.16E-03,+632.50E-03
-187.96875E+00,+214.58E-03,+632.50E-03
-187.93750E+00,+214.58E-03,+632.50E-03
-187.90625E+00,+214.58E-03,+669.48E-03
-187.87500E+00,+214.58E-03,+669.48E-03
-187.84375E+00,+257.99E-03,+669.48E-03
-187.81250E+00,+214.58E-03,+669.48E-03
-187.78125E+00,+214.58E-03,+706.47E-03
-187.75000E+00,+214.58E-03,+706.47E-03
-187.71875E+00,+257.99E-03,+669.48E-03
-187.68750E+00,+257.99E-03,+669.48E-03
-187.65625E+00,+257.99E-03,+669.48E-03
-187.62500E+00,+257.99E-03,+706.47E-03
-187.59375E+00,+301.41E-03,+706.47E-03
-187.56250E+00,+301.41E-03,+706.47E-03
-187.53125E+00,+257.99E-03,+669.48E-03
-187.50000E+00,+301.41E-03,+706.47E-03
-187.46875E+00,+301.41E-03,+706.47E-03
-187.43750E+00,+301.41E-03,+743.45E-03
-187.40625E+00,+301.41E-03,+743.45E-03
-187.37500E+00,+301.41E-03,+706.47E-03
-187.34375E+00,+301.41E-03,+743.45E-03
-187.31250E+00,+301.41E-03,+743.45E-03
-187.28125E+00,+301.41E-03,+743.45E-03
-187.25000E+00,+301.41E-03,+743.45E-03
-187.21875E+00,+301.41E-03,+743.45E-03
-187.18750E+00,+257.99E-03,+743.45E-03
-187.15625E+00,+257.99E-03,+780.44E-03
-187.12500E+00,+301.41E-03,+780.44E-03
-187.09375E+00,+257.99E-03,+780.44E-03
-187.06250E+00,+257.99E-03,+817.42E-03
-187.03125E+00,+257.99E-03,+817.42E-03
-187.00000E+00,+257.99E-03,+780.44E-03
-186.96875E+00,+257.99E-03,+780.44E-03
-186.93750E+00,+257.99E-03,+780.44E-03
-186.90625E+00,+257.99E-03,+817.42E-03
-186.87500E+00,+214.58E-03,+817.42E-03
-186.84375E+00,+171.16E-03,+817.42E-03
-186.81250E+00,+171.16E-03,+780.44E-03
-186.78125E+00,+171.16E-03,+817.42E-03
-186.75000E+00,+171.16E-03,+817.42E-03
-186.71875E+00,+171.16E-03,+817.42E-03
-186.68750E+00,+171.16E-03,+817.42E-03
-186.65625E+00,+171.16E-03,+817.42E-03
-186.62500E+00,+127.74E-03,+817.42E-03
-186.59375E+00,+127.74E-03,+817.42E-03
-186.56250E+00,+127.74E-03,+817.42E-03
-186.53125E+00,+127.74E-03,+817.42E-03
-186.50000E+00,+84.32E-03,+817.42E-03
-186.46875E+00,+84.32E-03,+817.42E-03
-186.43750E+00,+84.32E-03,+817.42E-03
-186.40625E+00,+40.91E-03,+817.42E-03
-186.37500E+00,+40.91E-03,+817.42E-03
-186.34375E+00,-2.51E-03,+817.42E-03
-186.31250E+00,+40.91E-03,+817.42E-03
-186.28125E+00,-2.51E-03,+780.44E-03
-186.25000E+00,-2.51E-03,+817.42E-03
-186.21875E+00,-2.51E-03,+817.42E-03
-186.18750E+00,-45.93E-03,+780.44E-03
-186.15625E+00,-45.93E-03,+817.42E-03
-186.12500E+00,-45.93E-03,+780.44E-03
-186.09375E+00,-45.93E-03,+780.44E-03
-186.06250E+00,-45.93E-03,+780.44E-03
-186.03125E+00,-45.93E-03,+743.45E-03
-186.00000E+00,-89.34E-03,+780.44E-03
-185.96875E+00,-89.34E-03,+780.44E-03
-185.93750E+00,-89.34E-03,+743.45E-03
-185.90625E+00,-89.34E-03,+743.45E-03
-185.87500E+00,-132.76E-03,+743.45E-03
-185.84375E+00,-89.34E-03,+743.45E-03
-185.81250E+00,-89.34E-03,+706.47E-03
-185.78125E+00,-89.34E-03,+743.45E-03
-185.75000E+00,-132.76E-03,+706.47E-03
-185.71875E+00,-89.34E-03,+706.47E-03
-185.68750E+00,-132.76E-03,+706.47E-03
-185.65625E+00,-132.76E-03,+706.47E-03
-185.62500E+00,-132.76E-03,+706.47E-03
-185.59375E+00,-132.76E-03,+706.47E-03
-185.56250E+00,-132.76E-03,+669.48E-03
-185.53125E+00,-132.76E-03,+669.48E-03
-185.50000E+00,-89.34E-03,+632.50E-03
-185.46875E+00,-45.93E-03,+632.50E-03
-185.43750E+00,-89.34E-03,+669.48E-03
-185.40625E+00,-45.93E-03,+669.48E-03
-185.37500E+00,-89.34E-03,+669.48E-03
-185.34375E+00,-89.34E-03,+669.48E-03
-185.31250E+00,-45.93E-03,+632.50E-03
-185.28125E+00,-45.93E-03,+669.48E-03
-185.25000E+00,-45.93E-03,+632.50E-03
-185.21875E+00,-45.93E-03,+595.52E-03
-185.18750E+00,-45.93E-03,+595.52E-03
-185.15625E+00,-45.93E-03,+632.50E-03
-185.12500E+00,-45.93E-03,+595.52E-03
-185.09375E+00,-2.51E-03,+595.52E-03
-185.06250E+00,-2.51E-03,+595.52E-03
-185.03125E+00,-2.51E-03,+595.52E-03
-185.00000E+00,+40.91E-03,+632.50E-03
-184.96875E+00,-2.51E-03,+632.50E-03
-184.93750E+00,+40.91E-03,+632.50E-03
-184.90625E+00,+40.91E-03,+632.50E-03
-184.87500E+00,+40.91E-03,+595.52E-03
-184.84375E+00,+84.32E-03,+632.50E-03
-184.81250E+00,+84.32E-03,+632.50E-03
-184.78125E+00,+84.32E-03,+595.52E-03
-184.75000E+00,+127.74E-03,+595.52E-03
-184.71875E+00,+127.74E-03,+595.52E-03
-184.68750E+00,+127.74E-03,+595.52E-03
-184.65625E+00,+127.74E-03,+632.50E-03
-184.62500E+00,+171.16E-03,+632.50E-03
-184.59375E+00,+127.74E-03,+632.50E-03
-184.56250E+00,+171.16E-03,+632.50E-03
-184.53125E+00,+171.16E-03,+632.50E-03
-184.50000E+00,+171.16E-03,+669.48E-03
-184.46875E+00,+214.58E-03,+632.50E-03
-184.43750E+00,+171.16E-03,+669.48E-03
-184.40625E+00,+214.58E-03,+669.48E-03
-184.37500E+00,+214.58E-03,+632.50E-03
-184.34375E+00,+257.99E-03,+669.48E-03
-184.31250E+00,+214.58E-03,+669.48E-03
-184.28125E+00,+257.99E-03,+669.48E-03
-184.25000E+00,+214.58E-03,+669.48E-03
-184.21875E+00,+257.99E-03,+706.47E-03
-184.18750E+00,+257.99E-03,+706.47E-03
-184.15625E+00,+257.99E-03,+706.47E-03
-184.12500E+00,+257.99E-03,+669.48E-03
-184.09375E+00,+301.41E-03,+706.47E-03
-184.06250E+00,+301.41E-03,+706.47E-03
-184.03125E+00,+301.41E-03,+706.47E-03
-184.00000E+00,+301.41E-03,+706.47E-03
-183.96875E+00,+301.41E-03,+743.45E-03
-183.93750E+00,+301.41E-03,+743.45E-03
-183.90625E+00,+301.41E-03,+706.47E-03
-183.87500E+00,+301.41E-03,+743.45E-03
-183.84375E+00,+301.41E-03,+743.45E-03
-183.81250E+00,+301.41E-03,+743.45E-03
-183.78125E+00,+257.99E-03,+743.45E-03
-183.75000E+00,+257.99E-03,+780.44E-03
-183.71875E+00,+301.41E-03,+780.44E-03
-183.68750E+00,+257.99E-03,+780.44E-03
-183.65625E+00,+257.99E-03,+780.44E-03
-183.62500E+00,+257.99E-03,+780.44E-03
-183.59375E+00,+301.41E-03,+780.44E-03
-183.56250E+00,+257.99E-03,+780.44E-03
-183.53125E+00,+257.99E-03,+780.44E-03
-183.50000E+00,+214.58E-03,+780.44E-03
-183.46875E+00,+214.58E-03,+780.44E-03
-183.43750E+00,+257.99E-03,+780.44E-03
-183.40625E+00,+214.58E-03,+780.44E-03
-183.37500E+00,+171.16E-03,+817.42E-03
-183.34375E+00,+171.16E-03,+817.42E-03
-183.31250E+00,+171.16E-03,+817.42E-03
-183.28125E+00,+171.16E-03,+817.42E-03
-183.25000E+00,+171.16E-03,+817.42E-03
-183.21875E+00,+171.16E-03,+817.42E-03
-183.18750E+00,+171.16E-03,+780.44E-03
-183.15625E+00,+127.74E-03,+817.42E-03
-183.12500E+00,+127.74E-03,+817.42E-03
-183.09375E+00,+127.74E-03,+817.42E-03
-183.06250E+00,+84.32E-03,+817.42E-03
-183.03125E+00,+127.74E-03,+817.42E-03
-183.00000E+00,+84.32E-03,+817.42E-03
-182.96875E+00,+84.32E-03,+817.42E-03
-182.93750E+00,+40.91E-03,+817.42E-03
-182.90625E+00,+84.32E-03,+817.42E-03
-182.87500E+00,+40.91E-03,+817.42E-03
-182.84375E+00,+40.91E-03,+817.42E-03
-182.81250E+00,+40.91E-03,+817.42E-03
-182.78125E+00,+40.91E-03,+817.42E-03
-182.75000E+00,-2.51E-03,+780.44E-03
-182.71875E+00,-2.51E-03,+780.44E-03
-182.68750E+00,-2.51E-03,+780.44E-03
-182.65625E+00,-45.93E-03,+780.44E-03
-182.62500E+00,-45.93E-03,+780.44E-03
-182.59375E+00,-45.93E-03,+780.44E-03
-182.56250E+00,-89.34E-03,+780.44E-03
-182.53125E+00,-45.93E-03,+780.44E-03
-182.50000E+00,-45.93E-03,+743.45E-03
-182.46875E+00,-89.34E-03,+743.45E-03
-182.43750E+00,-89.34E-03,+743.45E-03
-182.40625E+00,-89.34E-03,+743.45E-03
-182.37500E+00,-89.34E-03,+780.44E-03
-182.34375E+00,-132.76E-03,+743.45E-03
-182.31250E+00,-132.76E-03,+743.45E-03
-182.28125E+00,-132.76E-03,+743.45E-03
-182.25000E+00,-89.34E-03,+706.47E-03
-182.21875E+00,-89.34E-03,+706.47E-03
-182.18750E+00,-132.76E-03,+669.48E-03
-182.15625E+00,-132.76E-03,+669.48E-03
-182.12500E+00,-132.76E-03,+669.48E-03
-182.09375E+00,-89.34E-03,+669.48E-03
-182.06250E+00,-132.76E-03,+669.48E-03
-182.03125E+00,-89.34E-03,+669.48E-03
-182.00000E+00,-89.34E-03,+669.48E-03
-181.96875E+00,-89.34E-03,+632.50E-03
-181.93750E+00,-89.34E-03,+632.50E-03
-181.90625E+00,-89.34E-03,+632.50E-03
-181.87500E+00,-89.34E-03,+669.48E-03
-181.84375E+00,-45.93E-03,+632.50E-03
-181.81250E+00,-89.34E-03,+595.52E-03
-181.78125E+00,-89.34E-03,+632.50E-03
-181.75000E+00,-45.93E-03,+632.50E-03
-181.71875E+00,-45.93E-03,+595.52E-03
-181.68750E+00,-45.93E-03,+595.52E-03
-181.65625E+00,-45.93E-03,+632.50E-03
-181.62500E+00,-2.51E-03,+595.52E-03
-181.59375E+00,-2.51E-03,+595.52E-03
-181.56250E+00,-2.51E-03,+595.52E-03
-181.53125E+00,+40.91E-03,+632.50E-03
-181.50000E+00,-2.51E-03,+595.52E-03
-181.46875E+00,+40.91E-03,+632.50E-03
-181.43750E+00,+40.91E-03,+632.50E-03
-181.40625E+00,+84.32E-03,+632.50E-03
-181.37500E+00,+84.32E-03,+632.50E-03
-181.34375E+00,+84.32E-03,+632.50E-03
-181.31250E+00,+84.32E-03,+632.50E-03
-181.28125E+00,+84.32E-03,+595.52E-03
-181.25000E+00,+84.32E-03,+632.50E-03
-181.21875E+00,+127.74E-03,+595.52E-03
-181.18750E+00,+127.74E-03,+632.50E-03
-181.15625E+00,+127.74E-03,+595.52E-03
-181.12500E+00,+127.74E-03,+632.50E-03
-181.09375E+00,+127.74E-03,+632.50E-03
-181.06250E+00,+214.58E-03,+595.52E-03
-181.03125E+00,+171.16E-03,+632.50E-03
-181.00000E+00,+171.16E-03,+669.48E-03
-180.96875E+00,+171.16E-03,+632.50E-03
-180.93750E+00,+214.58E-03,+669.48E-03
-180.90625E+00,+214.58E-03,+669.48E-03
-180.87500E+00,+214.58E-03,+669.48E-03
-180.84375E+00,+214.58E-03,+669.48E-03
-180.81250E+00,+214.58E-03,+632.50E-03
-180.78125E+00,+257.99E-03,+669.48E-03
-180.75000E+00,+257.99E-03,+669.48E-03
-180.71875E+00,+257.99E-03,+669.48E-03
-180.68750E+00,+257.99E-03,+706.47E-03
-180.65625E+00,+257.99E-03,+669.48E-03
-180.62500E+00,+257.99E-03,+706.47E-03
-180.59375E+00,+257.99E-03,+706.47E-03
-180.56250E+00,+257.99E-03,+706.47E-03
-180.53125E+00,+257.99E-03,+706.47E-03
-180.50000E+00,+301.41E-03,+706.47E-03
-180.46875E+00,+257.99E-03,+706.47E-03
-180.43750E+00,+301.41E-03,+743.45E-03
-180.40625E+00,+301.41E-03,+706.47E-03
-180.37500E+00,+301.41E-03,+743.45E-03
-180.34375E+00,+257.99E-03,+780.44E-03
-180.31250E+00,+301.41E-03,+743.45E-03
-180.28125E+00,+301.41E-03,+743.45E-03
-180.25000E+00,+301.41E-03,+743.45E-03
-180.21875E+00,+257.99E-03,+780.44E-03
-180.18750E+00,+257.99E-03,+743.45E-03
-180.15625E+00,+257.99E-03,+743.45E-03
-180.12500E+00,+257.99E-03,+780.44E-03
-180.09375E+00,+257.99E-03,+780.44E-03
-180.06250E+00,+257.99E-03,+780.44E-03
-180.03125E+00,+257.99E-03,+780.44E-03
-180.00000E+00,+257.99E-03,+817.42E-03
-179.96875E+00,+214.58E-03,+780.44E-03
-179.93750E+00,+214.58E-03,+817.42E-03
-179.90625E+00,+171.16E-03,+817.42E-03
-179.87500E+00,+214.58E-03,+780.44E-03
-179.84375E+00,+171.16E-03,+817.42E-03
-179.81250E+00,+214.58E-03,+780.44E-03
-179.78125E+00,+171.16E-03,+817.42E-03
-179.75000E+00,+171.16E-03,+817.42E-03
-179.71875E+00,+171.16E-03,+854.41E-03
-179.68750E+00,+171.16E-03,+817.42E-03
-179.65625E+00,+127.74E-03,+780.44E-03
-179.62500E+00,+127.74E-03,+817.42E-03
-179.59375E+00,+127.74E-03,+817.42E-03
-179.56250E+00,+84.32E-03,+780.44E-03
-179.53125E+00,+84.32E-03,+817.42E-03
-179.50000E+00,+84.32E-03,+817.42E-03
-179.46875E+00,+40.91E-03,+780.44E-03
-179.43750E+00,+40.91E-03,+817.42E-03
-179.40625E+00,+84.32E-03,+780.44E-03
-179.37500E+00,+40.91E-03,+817.42E-03
-179.34375E+00,-2.51E-03,+780.44E-03
-179.31250E+00,-2.51E-03,+780.44E-03
-179.28125E+00,-2.51E-03,+780.44E-03
-179.25000E+00,-2.51E-03,+780.44E-03
-179.21875E+00,-2.51E-03,+780.44E-03
-179.18750E+00,-45.93E-03,+743.45E-03
-179.15625E+00,-45.93E-03,+817.42E-03
-179.12500E+00,-45.93E-03,+780.44E-03
-179.09375E+00,-45.93E-03,+780.44E-03
-179.06250E+00,-45.93E-03,+780.44E-03
-179.03125E+00,-45.93E-03,+743.45E-03
-179.00000E+00,-45.93E-03,+743.45E-03
-178.96875E+00,-89.34E-03,+743.45E-03
-178.93750E+00,-89.34E-03,+743.45E-03
-178.90625E+00,-89.34E-03,+706.47E-03
-178.87500E+00,-89.34E-03,+706.47E-03
-178.84375E+00,-89.34E-03,+706.47E-03
-178.81250E+00,-89.34E-03,+706.47E-03
-178.78125E+00,-89.34E-03,+706.47E-03
-178.75000E+00,-89.34E-03,+669.48E-03
-178.71875E+00,-132.76E-03,+669.48E-03
-178.68750E+00,-89.34E-03,+706.47E-03
-178.65625E+00,-132.76E-03,+706.47E-03
-178.62500E+00,-132.76E-03,+669.48E-03
-178.59375E+00,-132.76E-03,+669.48E-03
-178.56250E+00,-89.34E-03,+632.50E-03
-178.53125E+00,-89.34E-03,+669.48E-03
-178.50000E+00,-89.34E-03,+632.50E-03
-178.46875E+00,-89.34E-03,+669.48E-03
-178.43750E+00,-89.34E-03,+669.48E-03
-178.40625E+00,-89.34E-03,+669.48E-03
-178.37500E+00,-89.34E-03,+632.50E-03
-178.34375E+00,-89.34E-03,+632.50E-03
-178.31250E+00,-45.93E-03,+632.50E-03
-178.28125E+00,-45.93E-03,+632.50E-03
-178.25000E+00,-45.93E-03,+632.50E-03
-178.21875E+00,-45.93E-03,+632.50E-03
-178.18750E+00,-45.93E-03,+595.52E-03
-178.15625E+00,-45.93E-03,+632.50E-03
-178.12500E+00,-2.51E-03,+632.50E-03
-178.09375E+00,-2.51E-03,+632.50E-03
-178.06250E+00,-2.51E-03,+632.50E-03
-178.03125E+00,+40.91E-03,+595.52E-03
-178.00000E+00,-2.51E-03,+595.52E-03
-177.96875E+00,+40.91E-03,+595.52E-03
-177.93750E+00,-2.51E-03,+632.50E-03
-177.90625E+00,+40.91E-03,+595.52E-03
-177.87500E+00,+84.32E-03,+632.50E-03
-177.84375E+00,+84.32E-03,+632.50E-03
-177.81250E+00,+40.91E-03,+595.52E-03
-177.78125E+00,+127.74E-03,+595.52E-03
-177.75000E+00,+127.74E-03,+632.50E-03
-177.71875E+00,+127.74E-03,+632.50E-03
-177.68750E+00,+127.74E-03,+632.50E-03
-177.65625E+00,+127.74E-03,+632.50E-03
-177.62500E+00,+127.74E-03,+595.52E-03
-177.59375E+00,+171.16E-03,+632.50E-03
-177.56250E+00,+171.16E-03,+632.50E-03
-177.53125E+00,+171.16E-03,+632.50E-03
-177.50000E+00,+214.58E-03,+632.50E-03
-177.46875E+00,+171.16E-03,+632.50E-03
-177.43750E+00,+214.58E-03,+669.48E-03
-177.40625E+00,+214.58E-03,+632.50E-03
-177.37500E+00,+214.58E-03,+669.48E-03
-177.34375E+00,+214.58E-03,+706.47E-03
-177.31250E+00,+257.99E-03,+669.48E-03
-177.28125E+00,+257.99E-03,+669.48E-03
-177.25000E+00,+257.99E-03,+669.48E-03
-177.21875E+00,+257.99E-03,+669.48E-03
-177.18750E+00,+257.99E-03,+669.48E-03
-177.15625E+00,+257.99E-03,+669.48E-03
-177.12500E+00,+257.99E-03,+706.47E-03
-177.09375E+00,+257.99E-03,+706.47E-03
-177.06250E+00,+301.41E-03,+669.48E-03
-177.03125E+00,+257.99E-03,+706.47E-03
-177.00000E+00,+301.41E-03,+743.45E-03
-176.96875E+00,+301.41E-03,+743.45E-03
-176.93750E+00,+301.41E-03,+706.47E-03
-176.90625E+00,+301.41E-03,+743.45E-03
-176.87500E+00,+301.41E-03,+743.45E-03
-176.84375E+00,+301.41E-03,+743.45E-03
-176.81250E+00,+301.41E-03,+780.44E-03
-176.78125E+00,+301.41E-03,+743.45E-03
-176.75000E+00,+301.41E-03,+743.45E-03
-176.71875E+00,+257.99E-03,+780.44E-03
-176.68750E+00,+301.41E-03,+780.44E-03
-176.65625E+00,+257.99E-03,+780.44E-03
-176.62500E+00,+257.99E-03,+780.44E-03
-176.59375E+00,+257.99E-03,+743.45E-03
-176.56250E+00,+214.58E-03,+780.44E-03
-176.53125E+00,+257.99E-03,+780.44E-03
-176.50000E+00,+257.99E-03,+780.44E-03
-176.46875E+00,+214.58E-03,+780.44E-03
-176.43750E+00,+214.58E-03,+817.42E-03
-176.40625E+00,+214.58E-03,+780.44E-03
-176.37500E+00,+171.16E-03,+817.42E-03
-176.34375E+00,+214.58E-03,+780.44E-03
-176.31250E+00,+214.58E-03,+780.44E-03
-176.28125E+00,+171.16E-03,+817.42E-03
-176.25000E+00,+171.16E-03,+817.42E-03
-176.21875E+00,+171.16E-03,+780.44E-03
-176.18750E+00,+127.74E-03,+817.42E-03
-176.15625E+00,+127.74E-03,+817.42E-03
-176.12500E+00,+127.74E-03,+817.42E-03
-176.09375E+00,+84.32E-03,+817.42E-03
-176.06250E+00,+127.74E-03,+817.42E-03
-176.03125E+00,+84.32E-03,+817.42E-03
-176.00000E+00,+40.91E-03,+817.42E-03
-175.96875E+00,+84.32E-03,+817.42E-03
-175.93750E+00,+40.91E-03,+817.42E-03
-175.90625E+00,+40.91E-03,+817.42E-03
-175.87500E+00,+40.91E-03,+780.44E-03
-175.84375E+00,-2.51E-03,+817.42E-03
-175.81250E+00,-2.51E-03,+817.42E-03
-175.78125E+00,-2.51E-03,+817.42E-03
-175.75000E+00,-45.93E-03,+780.44E-03
-175.71875E+00,-2.51E-03,+780.44E-03
-175.68750E+00,-45.93E-03,+780.44E-03
-175.65625E+00,-45.93E-03,+780.44E-03
-175.62500E+00,-45.93E-03,+706.47E-03
-175.59375E+00,-45.93E-03,+743.45E-03
-175.56250E+00,-45.93E-03,+743.45E-03
-175.53125E+00,-45.93E-03,+743.45E-03
-175.50000E+00,-89.34E-03,+743.45E-03
-175.46875E+00,-89.34E-03,+706.47E-03
-175.43750E+00,-89.34E-03,+743.45E-03
-175.40625E+00,-89.34E-03,+743.45E-03
-175.37500E+00,-89.34E-03,+706.47E-03
-175.34375E+00,-89.34E-03,+706.47E-03
-175.31250E+00,-89.34E-03,+706.47E-03
-175.28125E+00,-132.76E-03,+706.47E-03
-175.25000E+00,-89.34E-03,+669.48E-03
-175.21875E+00,-132.76E-03,+706.47E-03
-175.18750E+00,-132.76E-03,+706.47E-03
-175.15625E+00,-89.34E-03,+706.47E-03
-175.12500E+00,-89.34E-03,+669.48E-03
-175.09375E+00,-132.76E-03,+669.48E-03
-175.06250E+00,-89.34E-03,+669.48E-03
-175.03125E+00,-132.76E-03,+669.48E-03
-175.00000E+00,-89.34E-03,+632.50E-03
-174.96875E+00,-89.34E-03,+669.48E-03
-174.93750E+00,-89.34E-03,+669.48E-03
-174.90625E+00,-89.34E-03,+632.50E-03
-174.87500E+00,-89.34E-03,+632.50E-03
-174.84375E+00,-89.34E-03,+632.50E-03
-174.81250E+00,-89.34E-03,+632.50E-03
-174.78125E+00,-45.93E-03,+595.52E-03
-174.75000E+00,-45.93E-03,+632.50E-03
-174.71875E+00,-45.93E-03,+595.52E-03
-174.68750E+00,-45.93E-03,+595.52E-03
-174.65625E+00,-45.93E-03,+595.52E-03
-174.62500E+00,-45.93E-03,+632.50E-03
-174.59375E+00,-2.51E-03,+632.50E-03
-174.56250E+00,-2.51E-03,+632.50E-03
-174.53125E+00,-2.51E-03,+595.52E-03
-174.50000E+00,-2.51E-03,+632.50E-03
-174.46875E+00,+40.91E-03,+595.52E-03
-174.43750E+00,+40.91E-03,+632.50E-03
-174.40625E+00,+40.91E-03,+595.52E-03
-174.37500E+00,+84.32E-03,+595.52E-03
-174.34375E+00,+84.32E-03,+632.50E-03
-174.31250E+00,+84.32E-03,+632.50E-03
-174.28125E+00,+127.74E-03,+595.52E-03
-174.25000E+00,+84.32E-03,+632.50E-03
-174.21875E+00,+127.74E-03,+595.52E-03
-174.18750E+00,+127.74E-03,+595.52E-03
-174.15625E+00,+127.74E-03,+632.50E-03
-174.12500E+00,+171.16E-03,+595.52E-03
-174.09375E+00,+171.16E-03,+632.50E-03
-174.06250E+00,+171.16E-03,+595.52E-03
-174.03125E+00,+171.16E-03,+632.50E-03
-174.00000E+00,+171.16E-03,+632.50E-03
-173.96875E+00,+214.58E-03,+632.50E-03
-173.93750E+00,+214.58E-03,+632.50E-03
-173.90625E+00,+257.99E-03,+669.48E-03
-173.87500E+00,+214.58E-03,+669.48E-03
-173.84375E+00,+214.58E-03,+669.48E-03
-173.81250E+00,+257.99E-03,+706.47E-03
-173.78125E+00,+257.99E-03,+669.48E-03
-173.75000E+00,+257.99E-03,+669.48E-03
-173.71875E+00,+257.99E-03,+669.48E-03
-173.68750E+00,+257.99E-03,+669.48E-03
-173.65625E+00,+257.99E-03,+669.48E-03
-173.62500E+00,+257.99E-03,+706.47E-03
-173.59375E+00,+257.99E-03,+706.47E-03
-173.56250E+00,+257.99E-03,+669.48E-03
-173.53125E+00,+301.41E-03,+706.47E-03
-173.50000E+00,+257.99E-03,+706.47E-03
-173.46875E+00,+301.41E-03,+706.47E-03
-173.43750E+00,+301.41E-03,+743.45E-03
-173.40625E+00,+257.99E-03,+743.45E-03
-173.37500E+00,+301.41E-03,+743.45E-03
-173.34375E+00,+257.99E-03,+743.45E-03
-173.31250E+00,+301.41E-03,+743.45E-03
-173.28125E+00,+257.99E-03,+743.45E-03
-173.25000E+00,+257.99E-03,+780.44E-03
-173.21875E+00,+257.99E-03,+743.45E-03
-173.18750E+00,+257.99E-03,+743.45E-03
-173.15625E+00,+257.99E-03,+780.44E-03
-173.12500E+00,+257.99E-03,+780.44E-03
-173.09375E+00,+257.99E-03,+780.44E-03
-173.06250E+00,+257.99E-03,+817.42E-03
-173.03125E+00,+257.99E-03,+817.42E-03
-173.00000E+00,+214.58E-03,+780.44E-03
-172.96875E+00,+214.58E-03,+780.44E-03
-172.93750E+00,+214.58E-03,+780.44E-03
-172.90625E+00,+171.16E-03,+780.44E-03
-172.87500E+00,+214.58E-03,+817.42E-03
-172.84375E+00,+214.58E-03,+817.42E-03
-172.81250E+00,+171.16E-03,+817.42E-03
-172.78125E+00,+171.16E-03,+817.42E-03
-172.75000E+00,+127.74E-03,+817.42E-03
-172.71875E+00,+127.74E-03,+780.44E-03
-172.68750E+00,+127.74E-03,+817.42E-03
-172.65625E+00,+84.32E-03,+817.42E-03
-172.62500E+00,+127.74E-03,+817.42E-03
-172.59375E+00,+127.74E-03,+817.42E-03
-172.56250E+00,+127.74E-03,+817.42E-03
-172.53125E+00,+84.32E-03,+817.42E-03
-172.50000E+00,+84.32E-03,+817.42E-03
-172.46875E+00,+40.91E-03,+817.42E-03
-172.43750E+00,+40.91E-03,+817.42E-03
-172.40625E+00,+40.91E-03,+780.44E-03
-172.37500E+00,+40.91E-03,+780.44E-03
-172.34375E+00,+40.91E-03,+780.44E-03
-172.31250E+00,-2.51E-03,+780.44E-03
-172.28125E+00,-2.51E-03,+780.44E-03
-172.25000E+00,-45.93E-03,+780.44E-03
-172.21875E+00,-2.51E-03,+743.45E-03
-172.18750E+00,-45.93E-03,+780.44E-03
-172.15625E+00,-45.93E-03,+743.45E-03
-172.12500E+00,-45.93E-03,+780.44E-03
-172.09375E+00,-89.34E-03,+780.44E-03
-172.06250E+00,-89.34E-03,+743.45E-03
-172.03125E+00,-45.93E-03,+743.45E-03
-172.00000E+00,-89.34E-03,+743.45E-03
-171.96875E+00,-89.34E-03,+743.45E-03
-171.93750E+00,-89.34E-03,+706.47E-03
-171.90625E+00,-132.76E-03,+743.45E-03
-171.87500E+00,-89.34E-03,+706.47E-03
-171.84375E+00,-132.76E-03,+706.47E-03
-171.81250E+00,-89.34E-03,+706.47E-03
-171.78125E+00,-89.34E-03,+706.47E-03
-171.75000E+00,-132.76E-03,+706.47E-03
-171.71875E+00,-132.76E-03,+706.47E-03
-171.68750E+00,-89.34E-03,+706.47E-03
-171.65625E+00,-89.34E-03,+669.48E-03
-171.62500E+00,-89.34E-03,+669.48E-03
-171.59375E+00,-89.34E-03,+632.50E-03
-171.56250E+00,-89.34E-03,+669.48E-03
-171.53125E+00,-89.34E-03,+632.50E-03
-171.50000E+00,-132.76E-03,+669.48E-03
-171.46875E+00,-89.34E-03,+669.48E-03
-171.43750E+00,-89.34E-03,+632.50E-03
-171.40625E+00,-89.34E-03,+632.50E-03
-171.37500E+00,-89.34E-03,+595.52E-03
-171.34375E+00,-89.34E-03,+632.50E-03
-171.31250E+00,-45.93E-03,+632.50E-03
-171.28125E+00,-45.93E-03,+632.50E-03
-171.25000E+00,-45.93E-03,+632.50E-03
-171.21875E+00,-45.93E-03,+632.50E-03
-171.18750E+00,-2.51E-03,+632.50E-03
-171.15625E+00,-45.93E-03,+632.50E-03
-171.12500E+00,-2.51E-03,+595.52E-03
-171.09375E+00,-2.51E-03,+595.52E-03
-171.06250E+00,-2.51E-03,+632.50E-03
-171.03125E+00,+40.91E-03,+595.52E-03
-171.00000E+00,-2.51E-03,+632.50E-03
-170.96875E+00,+40.91E-03,+632.50E-03
-170.93750E+00,+40.91E-03,+595.52E-03
-170.90625E+00,+40.91E-03,+632.50E-03
-170.87500E+00,+84.32E-03,+632.50E-03
-170.84375E+00,+84.32E-03,+632.50E-03
-170.81250E+00,+84.32E-03,+595.52E-03
-170.78125E+00,+127.74E-03,+632.50E-03
-170.75000E+00,+127.74E-03,+632.50E-03
-170.71875E+00,+127.74E-03,+632.50E-03
-170.68750E+00,+127.74E-03,+632.50E-03
-170.65625E+00,+127.74E-03,+632.50E-03
-170.62500E+00,+171.16E-03,+669.48E-03
-170.59375E+00,+171.16E-03,+632.50E-03
-170.56250E+00,+171.16E-03,+632.50E-03
-170.53125E+00,+214.58E-03,+632.50E-03
-170.50000E+00,+171.16E-03,+669.48E-03
-170.46875E+00,+214.58E-03,+669.48E-03
-170.43750E+00,+214.58E-03,+669.48E-03
-170.40625E+00,+214.58E-03,+632.50E-03
-170.37500E+00,+214.58E-03,+669.48E-03
-170.34375E+00,+214.58E-03,+669.48E-03
-170.31250E+00,+257.99E-03,+669.48E-03
-170.28125E+00,+214.58E-03,+669.48E-03
-170.25000E+00,+257.99E-03,+706.47E-03
-170.21875E+00,+257.99E-03,+669.48E-03
-170.18750E+00,+257.99E-03,+669.48E-03
-170.15625E+00,+257.99E-03,+669.48E-03
-170.12500E+00,+257.99E-03,+706.47E-03
-170.09375E+00,+257.99E-03,+706.47E-03
-170.06250E+00,+257.99E-03,+706.47E-03
-170.03125E+00,+301.41E-03,+669.48E-03
-170.00000E+00,+301.41E-03,+743.45E-03
-169.96875E+00,+301.41E-03,+706.47E-03
-169.93750E+00,+301.41E-03,+706.47E-03
-169.90625E+00,+301.41E-03,+743.45E-03
-169.87500E+00,+301.41E-03,+743.45E-03
-169.84375E+00,+257.99E-03,+743.45E-03
-169.81250E+00,+301.41E-03,+706.47E-03
-169.78125E+00,+257.99E-03,+743.45E-03
-169.75000E+00,+257.99E-03,+743.45E-03
-169.71875E+00,+257.99E-03,+780.44E-03
-169.68750E+00,+257.99E-03,+780.44E-03
-169.65625E+00,+257.99E-03,+780.44E-03
-169.62500E+00,+257.99E-03,+780.44E-03
-169.59375E+00,+257.99E-03,+780.44E-03
-169.56250E+00,+257.99E-03,+780.44E-03
-169.53125E+00,+214.58E-03,+817.42E-03
-169.50000E+00,+214.58E-03,+817.42E-03
-169.46875E+00,+214.58E-03,+780.44E-03
-169.43750E+00,+214.58E-03,+817.42E-03
-169.40625E+00,+214.58E-03,+780.44E-03
-169.37500E+00,+214.58E-03,+780.44E-03
-169.34375E+00,+214.58E-03,+817.42E-03
-169.31250E+00,+171.16E-03,+817.42E-03
-169.28125E+00,+171.16E-03,+817.42E-03
-169.25000E+00,+127.74E-03,+817.42E-03
-169.21875E+00,+171.16E-03,+817.42E-03
-169.18750E+00,+127.74E-03,+817.42E-03
-169.15625E+00,+171.16E-03,+817.42E-03
-169.12500E+00,+127.74E-03,+817.42E-03
-169.09375E+00,+84.32E-03,+817.42E-03
-169.06250E+00,+127.74E-03,+780.44E-03
-169.03125E+00,+127.74E-03,+817.42E-03
-169.00000E+00,+84.32E-03,+817.42E-03
-168.96875E+00,+40.91E-03,+817.42E-03
-168.93750E+00,+84.32E-03,+780.44E-03
-168.90625E+00,+40.91E-03,+817.42E-03
-168.87500E+00,+40.91E-03,+780.44E-03
-168.84375E+00,-2.51E-03,+817.42E-03
-168.81250E+00,+40.91E-03,+817.42E-03
-168.78125E+00,-45.93E-03,+780.44E-03
-168.75000E+00,-2.51E-03,+780.44E-03
-168.71875E+00,-2.51E-03,+780.44E-03
-168.68750E+00,-2.51E-03,+780.44E-03
-168.65625E+00,-45.93E-03,+743.45E-03
-168.62500E+00,-45.93E-03,+743.45E-03
-168.59375E+00,-45.93E-03,+780.44E-03
-168.56250E+00,-89.34E-03,+743.45E-03
-168.53125E+00,-89.34E-03,+743.45E-03
-168.50000E+00,-89.34E-03,+743.45E-03
-168.46875E+00,-45.93E-03,+743.45E-03
-168.43750E+00,-89.34E-03,+706.47E-03
-168.40625E+00,-89.34E-03,+706.47E-03
-168.37500E+00,-132.76E-03,+743.45E-03
-168.34375E+00,-89.34E-03,+706.47E-03
-168.31250E+00,-89.34E-03,+743.45E-03
-168.28125E+00,-132.76E-03,+706.47E-03
-168.25000E+00,-132.76E-03,+706.47E-03
-168.21875E+00,-132.76E-03,+706.47E-03
-168.18750E+00,-132.76E-03,+706.47E-03
-168.15625E+00,-89.34E-03,+669.48E-03
-168.12500E+00,-89.34E-03,+669.48E-03
-168.09375E+00,-132.76E-03,+669.48E-03
-168.06250E+00,-89.34E-03,+669.48E-03
-168.03125E+00,-132.76E-03,+632.50E-03
-168.00000E+00,-132.76E-03,+669.48E-03
-167.96875E+00,-132.76E-03,+669.48E-03
-167.93750E+00,-89.34E-03,+669.48E-03
-167.90625E+00,-89.34E-03,+632.50E-03
-167.87500E+00,-89.34E-03,+595.52E-03
-167.84375E+00,-89.34E-03,+632.50E-03
-167.81250E+00,-45.93E-03,+632.50E-03
-167.78125E+00,-45.93E-03,+632.50E-03
-167.75000E+00,-45.93E-03,+595.52E-03
-167.71875E+00,-45.93E-03,+632.50E-03
-167.68750E+00,-2.51E-03,+595.52E-03
-167.65625E+00,-2.51E-03,+632.50E-03
-167.62500E+00,-2.51E-03,+632.50E-03
-167.59375E+00,-2.51E-03,+632.50E-03
-167.56250E+00,-2.51E-03,+632.50E-03
-167.53125E+00,+40.91E-03,+632.50E-03
-167.50000E+00,+40.91E-03,+595.52E-03
-167.46875E+00,+40.91E-03,+632.50E-03
-167.43750E+00,+40.91E-03,+632.50E-03
-167.40625E+00,+40.91E-03,+595.52E-03
-167.37500E+00,+84.32E-03,+632.50E-03
-167.34375E+00,+84.32E-03,+595.52E-03
-167.31250E+00,+84.32E-03,+595.52E-03
-167.28125E+00,+84.32E-03,+632.50E-03
-167.25000E+00,+127.74E-03,+595.52E-03
-167.21875E+00,+127.74E-03,+632.50E-03
-167.18750E+00,+171.16E-03,+632.50E-03
-167.15625E+00,+171.16E-03,+595.52E-03
-167.12500E+00,+171.16E-03,+632.50E-03
-167.09375E+00,+171.16E-03,+632.50E-03
-167.06250E+00,+171.16E-03,+632.50E-03
-167.03125E+00,+171.16E-03,+595.52E-03
-167.00000E+00,+171.16E-03,+632.50E-03
-166.96875E+00,+214.58E-03,+669.48E-03
-166.93750E+00,+214.58E-03,+632.50E-03
-166.90625E+00,+214.58E-03,+669.48E-03
-166.87500E+00,+214.58E-03,+669.48E-03
-166.84375E+00,+214.58E-03,+669.48E-03
-166.81250E+00,+257.99E-03,+632.50E-03
-166.78125E+00,+257.99E-03,+669.48E-03
-166.75000E+00,+301.41E-03,+669.48E-03
-166.71875E+00,+257.99E-03,+706.47E-03
-166.68750E+00,+257.99E-03,+706.47E-03
-166.65625E+00,+257.99E-03,+706.47E-03
-166.62500E+00,+257.99E-03,+669.48E-03
-166.59375E+00,+257.99E-03,+706.47E-03
-166.56250E+00,+257.99E-03,+669.48E-03
-166.53125E+00,+301.41E-03,+706.47E-03
-166.50000E+00,+257.99E-03,+706.47E-03
-166.46875E+00,+301.41E-03,+706.47E-03
-166.43750E+00,+301.41E-03,+743.45E-03
-166.40625E+00,+301.41E-03,+743.45E-03
-166.37500E+00,+257.99E-03,+743.45E-03
-166.34375E+00,+301.41E-03,+743.45E-03
-166.31250E+00,+301.41E-03,+743.45E-03
-166.28125E+00,+301.41E-03,+743.45E-03
-166.25000E+00,+257.99E-03,+743.45E-03
-166.21875E+00,+257.99E-03,+743.45E-03
-166.18750E+00,+301.41E-03,+743.45E-03
-166.15625E+00,+257.99E-03,+780.44E-03
-166.12500E+00,+257.99E-03,+780.44E-03
-166.09375E+00,+257.99E-03,+780.44E-03
-166.06250E+00,+257.99E-03,+780.44E-03
-166.03125E+00,+214.58E-03,+780.44E-03
-166.00000E+00,+257.99E-03,+817.42E-03
-165.96875E+00,+214.58E-03,+780.44E-03
-165.93750E+00,+171.16E-03,+817.42E-03
-165.90625E+00,+171.16E-03,+817.42E-03
-165.87500E+00,+214.58E-03,+780.44E-03
-165.84375E+00,+214.58E-03,+780.44E-03
-165.81250E+00,+171.16E-03,+780.44E-03
-165.78125E+00,+171.16E-03,+817.42E-03
-165.75000E+00,+127.74E-03,+817.42E-03
-165.71875E+00,+171.16E-03,+817.42E-03
-165.68750E+00,+127.74E-03,+780.44E-03
-165.65625E+00,+127.74E-03,+817.42E-03
-165.62500E+00,+127.74E-03,+817.42E-03
-165.59375E+00,+127.74E-03,+817.42E-03
-165.56250E+00,+84.32E-03,+817.42E-03
-165.53125E+00,+84.32E-03,+817.42E-03
-165.50000E+00,+40.91E-03,+780.44E-03
-165.46875E+00,+84.32E-03,+817.42E-03
-165.43750E+00,+40.91E-03,+780.44E-03
-165.40625E+00,+40.91E-03,+780.44E-03
-165.37500E+00,-2.51E-03,+780.44E-03
-165.34375E+00,-2.51E-03,+780.44E-03
-165.31250E+00,-2.51E-03,+780.44E-03
-165.28125E+00,-2.51E-03,+780.44E-03
-165.25000E+00,-45.93E-03,+780.44E-03
-165.21875E+00,-2.51E-03,+780.44E-03
-165.18750E+00,-45.93E-03,+780.44E-03
-165.15625E+00,-45.93E-03,+743.45E-03
-165.12500E+00,-45.93E-03,+780.44E-03
-165.09375E+00,-45.93E-03,+780.44E-03
-165.06250E+00,-89.34E-03,+743.45E-03
-165.03125E+00,-89.34E-03,+743.45E-03
-165.00000E+00,-45.93E-03,+743.45E-03
-164.96875E+00,-89.34E-03,+743.45E-03
-164.93750E+00,-89.34E-03,+706.47E-03
-164.90625E+00,-132.76E-03,+743.45E-03
-164.87500E+00,-89.34E-03,+706.47E-03
-164.84375E+00,-89.34E-03,+706.47E-03
-164.81250E+00,-132.76E-03,+706.47E-03
-164.78125E+00,-89.34E-03,+706.47E-03
-164.75000E+00,-132.76E-03,+706.47E-03
-164.71875E+00,-132.76E-03,+669.48E-03
-164.68750E+00,-89.34E-03,+669.48E-03
-164.65625E+00,-132.76E-03,+669.48E-03
-164.62500E+00,-132.76E-03,+669.48E-03
-164.59375E+00,-89.34E-03,+669.48E-03
-164.56250E+00,-89.34E-03,+632.50E-03
-164.53125E+00,-89.34E-03,+669.48E-03
-164.50000E+00,-89.34E-03,+669.48E-03
-164.46875E+00,-89.34E-03,+632.50E-03
-164.43750E+00,-89.34E-03,+669.48E-03
-164.40625E+00,-89.34E-03,+595.52E-03
-164.37500E+00,-45.93E-03,+632.50E-03
-164.34375E+00,-45.93E-03,+632.50E-03
-164.31250E+00,-45.93E-03,+632.50E-03
-164.28125E+00,-45.93E-03,+632.50E-03
-164.25000E+00,-45.93E-03,+632.50E-03
-164.21875E+00,-45.93E-03,+632.50E-03
-164.18750E+00,-45.93E-03,+632.50E-03
-164.15625E+00,-45.93E-03,+632.50E-03
-164.12500E+00,-2.51E-03,+632.50E-03
-164.09375E+00,-2.51E-03,+595.52E-03
-164.06250E+00,+40.91E-03,+632.50E-03
-164.03125E+00,+40.91E-03,+595.52E-03
-164.00000E+00,+40.91E-03,+595.52E-03
-163.96875E+00,+40.91E-03,+595.52E-03
-163.93750E+00,+84.32E-03,+595.52E-03
-163.90625E+00,+84.32E-03,+632.50E-03
-163.87500E+00,+84.32E-03,+632.50E-03
-163.84375E+00,+84.32E-03,+595.52E-03
-163.81250E+00,+84.32E-03,+632.50E-03
-163.78125E+00,+127.74E-03,+632.50E-03
-163.75000E+00,+127.74E-03,+595.52E-03
-163.71875E+00,+127.74E-03,+632.50E-03
-163.68750E+00,+127.74E-03,+632.50E-03
-163.65625E+00,+171.16E-03,+595.52E-03
-163.62500E+00,+171.16E-03,+632.50E-03
-163.59375E+00,+214.58E-03,+632.50E-03
-163.56250E+00,+171.16E-03,+632.50E-03
-163.53125E+00,+214.58E-03,+632.50E-03
-163.50000E+00,+214.58E-03,+669.48E-03
-163.46875E+00,+214.58E-03,+632.50E-03
-163.43750E+00,+214.58E-03,+669.48E-03
-163.40625E+00,+214.58E-03,+632.50E-03
-163.37500E+00,+257.99E-03,+669.48E-03
-163.34375E+00,+257.99E-03,+632.50E-03
-163.31250E+00,+214.58E-03,+632.50E-03
-163.28125E+00,+257.99E-03,+706.47E-03
-163.25000E+00,+257.99E-03,+706.47E-03
-163.21875E+00,+257.99E-03,+669.48E-03
-163.18750E+00,+257.99E-03,+706.47E-03
-163.15625E+00,+257.99E-03,+669.48E-03
-163.12500E+00,+257.99E-03,+669.48E-03
-163.09375E+00,+301.41E-03,+706.47E-03
-163.06250E+00,+301.41E-03,+706.47E-03
-163.03125E+00,+301.41E-03,+743.45E-03
-163.00000E+00,+301.41E-03,+706.47E-03
-162.96875E+00,+257.99E-03,+743.45E-03
-162.93750E+00,+301.41E-03,+743.45E-03
-162.90625E+00,+301.41E-03,+780.44E-03
-162.87500E+00,+301.41E-03,+743.45E-03
-162.84375E+00,+301.41E-03,+743.45E-03
-162.81250E+00,+301.41E-03,+743.45E-03
-162.78125E+00,+301.41E-03,+743.45E-03
-162.75000E+00,+257.99E-03,+780.44E-03
-162.71875E+00,+257.99E-03,+780.44E-03
-162.68750E+00,+257.99E-03,+780.44E-03
-162.65625E+00,+257.99E-03,+743.45E-03
-162.62500E+00,+257.99E-03,+780.44E-03
-162.59375E+00,+257.99E-03,+780.44E-03
-162.56250E+00,+257.99E-03,+780.44E-03
-162.53125E+00,+257.99E-03,+780.44E-03
-162.50000E+00,+214.58E-03,+780.44E-03
-162.46875E+00,+214.58E-03,+780.44E-03
-162.43750E+00,+214.58E-03,+817.42E-03
-162.40625E+00,+171.16E-03,+817.42E-03
-162.37500E+00,+214.58E-03,+780.44E-03
-162.34375E+00,+171.16E-03,+817.42E-03
-162.31250E+00,+171.16E-03,+817.42E-03
-162.28125E+00,+171.16E-03,+817.42E-03
-162.25000E+00,+171.16E-03,+817.42E-03
-162.21875E+00,+127.74E-03,+780.44E-03
-162.18750E+00,+127.74E-03,+817.42E-03
-162.15625E+00,+127.74E-03,+817.42E-03
-162.12500E+00,+127.74E-03,+817.42E-03
-162.09375E+00,+84.32E-03,+780.44E-03
-162.06250E+00,+84.32E-03,+780.44E-03
-162.03125E+00,+84.32E-03,+780.44E-03
-162.00000E+00,+40.91E-03,+817.42E-03
-161.96875E+00,+84.32E-03,+817.42E-03
-161.93750E+00,+84.32E-03,+817.42E-03
-161.90625E+00,+40.91E-03,+780.44E-03
-161.87500E+00,-2.51E-03,+817.42E-03
-161.84375E+00,-2.51E-03,+780.44E-03
-161.81250E+00,-2.51E-03,+743.45E-03
-161.78125E+00,-2.51E-03,+780.44E-03
-161.75000E+00,-2.51E-03,+780.44E-03
-161.71875E+00,-45.93E-03,+780.44E-03
-161.68750E+00,-45.93E-03,+780.44E-03
-161.65625E+00,-45.93E-03,+780.44E-03
-161.62500E+00,-45.93E-03,+780.44E-03
-161.59375E+00,-45.93E-03,+743.45E-03
-161.56250E+00,-89.34E-03,+743.45E-03
-161.53125E+00,-89.34E-03,+743.45E-03
-161.50000E+00,-89.34E-03,+743.45E-03
-161.46875E+00,-89.34E-03,+743.45E-03
-161.43750E+00,-89.34E-03,+743.45E-03
-161.40625E+00,-132.76E-03,+706.47E-03
-161.37500E+00,-89.34E-03,+706.47E-03
-161.34375E+00,-132.76E-03,+706.47E-03
-161.31250E+00,-89.34E-03,+669.48E-03
-161.28125E+00,-132.76E-03,+706.47E-03
-161.25000E+00,-89.34E-03,+706.47E-03
-161.21875E+00,-89.34E-03,+669.48E-03
-161.18750E+00,-132.76E-03,+669.48E-03
-161.15625E+00,-132.76E-03,+706.47E-03
-161.12500E+00,-89.34E-03,+669.48E-03
-161.09375E+00,-89.34E-03,+669.48E-03
-161.06250E+00,-132.76E-03,+669.48E-03
-161.03125E+00,-89.34E-03,+632.50E-03
-161.00000E+00,-89.34E-03,+632.50E-03
-160.96875E+00,-89.34E-03,+632.50E-03
-160.93750E+00,-89.34E-03,+632.50E-03
-160.90625E+00,-89.34E-03,+632.50E-03
-160.87500E+00,-45.93E-03,+632.50E-03
-160.84375E+00,-45.93E-03,+632.50E-03
-160.81250E+00,-45.93E-03,+632.50E-03
-160.78125E+00,-45.93E-03,+632.50E-03
-160.75000E+00,-45.93E-03,+632.50E-03
-160.71875E+00,-45.93E-03,+632.50E-03
-160.68750E+00,-45.93E-03,+632.50E-03
-160.65625E+00,-2.51E-03,+595.52E-03
-160.62500E+00,-2.51E-03,+595.52E-03
-160.59375E+00,-2.51E-03,+595.52E-03
-160.56250E+00,-2.51E-03,+632.50E-03
-160.53125E+00,+40.91E-03,+595.52E-03
-160.50000E+00,+40.91E-03,+632.50E-03
-160.46875E+00,+40.91E-03,+595.52E-03
-160.43750E+00,+40.91E-03,+632.50E-03
-160.40625E+00,+84.32E-03,+595.52E-03
-160.37500E+00,+84.32E-03,+632.50E-03
-160.34375E+00,+84.32E-03,+595.52E-03
-160.31250E+00,+84.32E-03,+632.50E-03
-160.28125E+00,+127.74E-03,+632.50E-03
-160.25000E+00,+127.74E-03,+595.52E-03
-160.21875E+00,+127.74E-03,+632.50E-03
-160.18750E+00,+127.74E-03,+595.52E-03
-160.15625E+00,+127.74E-03,+632.50E-03
-160.12500E+00,+127.74E-03,+632.50E-03
-160.09375E+00,+171.16E-03,+632.50E-03
-160.06250E+00,+171.16E-03,+632.50E-03
-160.03125E+00,+214.58E-03,+632.50E-03
-160.00000E+00,+171.16E-03,+669.48E-03
-159.96875E+00,+214.58E-03,+632.50E-03
-159.93750E+00,+214.58E-03,+669.48E-03
-159.90625E+00,+214.58E-03,+669.48E-03
-159.87500E+00,+214.58E-03,+669.48E-03
-159.84375E+00,+257.99E-03,+669.48E-03
-159.81250E+00,+257.99E-03,+669.48E-03
-159.78125E+00,+257.99E-03,+669.48E-03
-159.75000E+00,+257.99E-03,+706.47E-03
-159.71875E+00,+257.99E-03,+669.48E-03
-159.68750E+00,+257.99E-03,+669.48E-03
-159.65625E+00,+301.41E-03,+706.47E-03
-159.62500E+00,+301.41E-03,+706.47E-03
-159.59375E+00,+257.99E-03,+706.47E-03
-159.56250E+00,+301.41E-03,+743.45E-03
-159.53125E+00,+257.99E-03,+706.47E-03
-159.50000E+00,+301.41E-03,+743.45E-03
-159.46875E+00,+257.99E-03,+743.45E-03
-159.43750E+00,+301.41E-03,+706.47E-03
-159.40625E+00,+301.41E-03,+743.45E-03
-159.37500E+00,+257.99E-03,+743.45E-03
-159.34375E+00,+301.41E-03,+780.44E-03
-159.31250E+00,+301.41E-03,+743.45E-03
-159.28125E+00,+257.99E-03,+743.45E-03
-159.25000E+00,+257.99E-03,+780.44E-03
-159.21875E+00,+257.99E-03,+743.45E-03
-159.18750E+00,+257.99E-03,+780.44E-03
-159.15625E+00,+257.99E-03,+780.44E-03
-159.12500E+00,+257.99E-03,+780.44E-03
-159.09375E+00,+257.99E-03,+780.44E-03
-159.06250E+00,+257.99E-03,+780.44E-03
-159.03125E+00,+257.99E-03,+780.44E-03
-159.00000E+00,+214.58E-03,+780.44E-03
-158.96875E+00,+214.58E-03,+817.42E-03
-158.93750E+00,+214.58E-03,+817.42E-03
-158.90625E+00,+214.58E-03,+817.42E-03
-158.87500E+00,+171.16E-03,+780.44E-03
-158.84375E+00,+171.16E-03,+817.42E-03
-158.81250E+00,+171.16E-03,+817.42E-03
-158.78125E+00,+171.16E-03,+817.42E-03
-158.75000E+00,+127.74E-03,+817.42E-03
-158.71875E+00,+127.74E-03,+817.42E-03
-158.68750E+00,+84.32E-03,+780.44E-03
-158.65625E+00,+127.74E-03,+780.44E-03
-158.62500E+00,+127.74E-03,+817.42E-03
-158.59375E+00,+84.32E-03,+817.42E-03
-158.56250E+00,+84.32E-03,+817.42E-03
-158.53125E+00,+84.32E-03,+780.44E-03
-158.50000E+00,+84.32E-03,+817.42E-03
-158.46875E+00,+40.91E-03,+817.42E-03
-158.43750E+00,+40.91E-03,+817.42E-03
-158.40625E+00,-2.51E-03,+780.44E-03
-158.37500E+00,-2.51E-03,+780.44E-03
-158.34375E+00,+40.91E-03,+780.44E-03
-158.31250E+00,-2.51E-03,+780.44E-03
-158.28125E+00,-2.51E-03,+780.44E-03
-158.25000E+00,-2.51E-03,+780.44E-03
-158.21875E+00,-45.93E-03,+743.45E-03
-158.18750E+00,-45.93E-03,+780.44E-03
-158.15625E+00,-45.93E-03,+743.45E-03
-158.12500E+00,-45.93E-03,+780.44E-03
-158.09375E+00,-45.93E-03,+780.44E-03
-158.06250E+00,-89.34E-03,+706.47E-03
-158.03125E+00,-45.93E-03,+743.45E-03
-158.00000E+00,-89.34E-03,+706.47E-03
-157.96875E+00,-89.34E-03,+706.47E-03
-157.93750E+00,-89.34E-03,+706.47E-03
-157.90625E+00,-89.34E-03,+706.47E-03
-157.87500E+00,-89.34E-03,+706.47E-03
-157.84375E+00,-89.34E-03,+706.47E-03
-157.81250E+00,-89.34E-03,+706.47E-03
-157.78125E+00,-132.76E-03,+706.47E-03
-157.75000E+00,-89.34E-03,+706.47E-03
-157.71875E+00,-132.76E-03,+669.48E-03
-157.68750E+00,-89.34E-03,+669.48E-03
-157.65625E+00,-89.34E-03,+632.50E-03
-157.62500E+00,-89.34E-03,+632.50E-03
-157.59375E+00,-132.76E-03,+669.48E-03
-157.56250E+00,-132.76E-03,+632.50E-03
-157.53125E+00,-132.76E-03,+669.48E-03
-157.50000E+00,-89.34E-03,+669.48E-03
-157.46875E+00,-45.93E-03,+632.50E-03
-157.43750E+00,-89.34E-03,+632.50E-03
-157.40625E+00,-45.93E-03,+632.50E-03
-157.37500E+00,-45.93E-03,+632.50E-03
-157.34375E+00,-45.93E-03,+632.50E-03
-157.31250E+00,-45.93E-03,+632.50E-03
-157.28125E+00,-45.93E-03,+632.50E-03
-157.25000E+00,-45.93E-03,+595.52E-03
-157.21875E+00,-2.51E-03,+632.50E-03
-157.18750E+00,-2.51E-03,+632.50E-03
-157.15625E+00,-2.51E-03,+595.52E-03
-157.12500E+00,-2.51E-03,+595.52E-03
-157.09375E+00,-2.51E-03,+632.50E-03
-157.06250E+00,+40.91E-03,+595.52E-03
-157.03125E+00,-2.51E-03,+595.52E-03
-157.00000E+00,+40.91E-03,+595.52E-03
-156.96875E+00,+84.32E-03,+632.50E-03
-156.93750E+00,+84.32E-03,+632.50E-03
-156.90625E+00,+84.32E-03,+632.50E-03
-156.87500E+00,+84.32E-03,+595.52E-03
-156.84375E+00,+127.74E-03,+632.50E-03
-156.81250E+00,+84.32E-03,+632.50E-03
-156.78125E+00,+127.74E-03,+632.50E-03
-156.75000E+00,+127.74E-03,+632.50E-03
-156.71875E+00,+127.74E-03,+632.50E-03
-156.68750E+00,+171.16E-03,+632.50E-03
-156.65625E+00,+127.74E-03,+632.50E-03
-156.62500E+00,+171.16E-03,+632.50E-03
-156.59375E+00,+171.16E-03,+632.50E-03
-156.56250E+00,+171.16E-03,+632.50E-03
-156.53125E+00,+214.58E-03,+632.50E-03
-156.50000E+00,+214.58E-03,+632.50E-03
-156.46875E+00,+214.58E-03,+632.50E-03
-156.43750E+00,+214.58E-03,+632.50E-03
-156.40625E+00,+214.58E-03,+632.50E-03
-156.37500E+00,+257.99E-03,+669.48E-03
-156.34375E+00,+257.99E-03,+669.48E-03
-156.31250E+00,+257.99E-03,+632.50E-03
-156.28125E+00,+257.99E-03,+706.47E-03
-156.25000E+00,+257.99E-03,+706.47E-03
-156.21875E+00,+257.99E-03,+706.47E-03
-156.18750E+00,+301.41E-03,+706.47E-03
-156.15625E+00,+257.99E-03,+669.48E-03
-156.12500E+00,+257.99E-03,+706.47E-03
-156.09375E+00,+301.41E-03,+706.47E-03
-156.06250E+00,+301.41E-03,+706.47E-03
-156.03125E+00,+301.41E-03,+706.47E-03
-156.00000E+00,+301.41E-03,+706.47E-03
-155.96875E+00,+257.99E-03,+706.47E-03
-155.93750E+00,+301.41E-03,+743.45E-03
-155.90625E+00,+301.41E-03,+706.47E-03
-155.87500E+00,+257.99E-03,+743.45E-03
-155.84375E+00,+301.41E-03,+743.45E-03
-155.81250E+00,+301.41E-03,+743.45E-03
-155.78125E+00,+257.99E-03,+780.44E-03
-155.75000E+00,+301.41E-03,+743.45E-03
-155.71875E+00,+257.99E-03,+743.45E-03
-155.68750E+00,+257.99E-03,+780.44E-03
-155.65625E+00,+257.99E-03,+780.44E-03
-155.62500E+00,+257.99E-03,+780.44E-03
-155.59375E+00,+257.99E-03,+780.44E-03
-155.56250E+00,+257.99E-03,+780.44E-03
-155.53125E+00,+214.58E-03,+780.44E-03
-155.50000E+00,+214.58E-03,+780.44E-03
-155.46875E+00,+214.58E-03,+780.44E-03
-155.43750E+00,+171.16E-03,+817.42E-03
-155.40625E+00,+171.16E-03,+817.42E-03
-155.37500E+00,+171.16E-03,+780.44E-03
-155.34375E+00,+171.16E-03,+817.42E-03
-155.31250E+00,+127.74E-03,+817.42E-03
-155.28125E+00,+171.16E-03,+817.42E-03
-155.25000E+00,+127.74E-03,+817.42E-03
-155.21875E+00,+127.74E-03,+817.42E-03
-155.18750E+00,+127.74E-03,+817.42E-03
-155.15625E+00,+127.74E-03,+817.42E-03
-155.12500E+00,+84.32E-03,+780.44E-03
-155.09375E+00,+84.32E-03,+817.42E-03
-155.06250E+00,+84.32E-03,+817.42E-03
-155.03125E+00,+84.32E-03,+817.42E-03
-155.00000E+00,+40.91E-03,+780.44E-03
-154.96875E+00,+40.91E-03,+780.44E-03
-154.93750E+00,+40.91E-03,+780.44E-03
-154.90625E+00,-2.51E-03,+817.42E-03
-154.87500E+00,+40.91E-03,+780.44E-03
-154.84375E+00,-2.51E-03,+780.44E-03
-154.81250E+00,-2.51E-03,+780.44E-03
-154.78125E+00,-45.93E-03,+780.44E-03
-154.75000E+00,-2.51E-03,+780.44E-03
-154.71875E+00,-45.93E-03,+780.44E-03
-154.68750E+00,-45.93E-03,+743.45E-03
-154.65625E+00,-45.93E-03,+780.44E-03
-154.62500E+00,-45.93E-03,+743.45E-03
-154.59375E+00,-45.93E-03,+743.45E-03
-154.56250E+00,-89.34E-03,+743.45E-03
-154.53125E+00,-89.34E-03,+743.45E-03
-154.50000E+00,-89.34E-03,+706.47E-03
-154.46875E+00,-89.34E-03,+706.47E-03
-154.43750E+00,-89.34E-03,+706.47E-03
-154.40625E+00,-89.34E-03,+706.47E-03
-154.37500E+00,-89.34E-03,+706.47E-03
-154.34375E+00,-89.34E-03,+743.45E-03
-154.31250E+00,-132.76E-03,+706.47E-03
-154.28125E+00,-132.76E-03,+669.48E-03
-154.25000E+00,-89.34E-03,+706.47E-03
-154.21875E+00,-89.34E-03,+669.48E-03
-154.18750E+00,-132.76E-03,+669.48E-03
-154.15625E+00,-89.34E-03,+669.48E-03
-154.12500E+00,-89.34E-03,+632.50E-03
-154.09375E+00,-89.34E-03,+669.48E-03
-154.06250E+00,-132.76E-03,+632.50E-03
-154.03125E+00,-89.34E-03,+669.48E-03
-154.00000E+00,-89.34E-03,+669.48E-03
-153.96875E+00,-89.34E-03,+632.50E-03
-153.93750E+00,-89.34E-03,+632.50E-03
-153.90625E+00,-89.34E-03,+632.50E-03
-153.87500E+00,-89.34E-03,+632.50E-03
-153.84375E+00,-45.93E-03,+632.50E-03
-153.81250E+00,-2.51E-03,+595.52E-03
-153.78125E+00,-45.93E-03,+632.50E-03
-153.75000E+00,-45.93E-03,+595.52E-03
-153.71875E+00,-45.93E-03,+632.50E-03
-153.68750E+00,-2.51E-03,+595.52E-03
-153.65625E+00,-2.51E-03,+632.50E-03
-153.62500E+00,-2.51E-03,+632.50E-03
-153.59375E+00,+40.91E-03,+632.50E-03
-153.56250E+00,-2.51E-03,+595.52E-03
-153.53125E+00,+40.91E-03,+595.52E-03
-153.50000E+00,+40.91E-03,+595.52E-03
-153.46875E+00,+40.91E-03,+595.52E-03
-153.43750E+00,+40.91E-03,+595.52E-03
-153.40625E+00,+84.32E-03,+632.50E-03
-153.37500E+00,+84.32E-03,+595.52E-03
-153.34375E+00,+84.32E-03,+632.50E-03
-153.31250E+00,+127.74E-03,+632.50E-03
-153.28125E+00,+84.32E-03,+595.52E-03
-153.25000E+00,+127.74E-03,+632.50E-03
-153.21875E+00,+127.74E-03,+632.50E-03
-153.18750E+00,+171.16E-03,+632.50E-03
-153.15625E+00,+171.16E-03,+595.52E-03
-153.12500E+00,+171.16E-03,+632.50E-03
-153.09375E+00,+171.16E-03,+632.50E-03
-153.06250E+00,+214.58E-03,+632.50E-03
-153.03125E+00,+214.58E-03,+632.50E-03
-153.00000E+00,+214.58E-03,+669.48E-03
-152.96875E+00,+214.58E-03,+632.50E-03
-152.93750E+00,+214.58E-03,+669.48E-03
-152.90625E+00,+257.99E-03,+669.48E-03
-152.87500E+00,+214.58E-03,+669.48E-03
-152.84375E+00,+257.99E-03,+669.48E-03
-152.81250E+00,+257.99E-03,+669.48E-03
-152.78125E+00,+257.99E-03,+669.48E-03
-152.75000E+00,+257.99E-03,+669.48E-03
-152.71875E+00,+257.99E-03,+706.47E-03
-152.68750E+00,+257.99E-03,+706.47E-03
-152.65625E+00,+257.99E-03,+669.48E-03
-152.62500E+00,+257.99E-03,+706.47E-03
-152.59375E+00,+257.99E-03,+706.47E-03
-152.56250E+00,+257.99E-03,+706.47E-03
-152.53125E+00,+257.99E-03,+743.45E-03
-152.50000E+00,+301.41E-03,+706.47E-03
-152.46875E+00,+301.41E-03,+706.47E-03
-152.43750E+00,+257.99E-03,+743.45E-03
-152.40625E+00,+257.99E-03,+743.45E-03
-152.37500E+00,+257.99E-03,+743.45E-03
-152.34375E+00,+301.41E-03,+780.44E-03
-152.31250E+00,+257.99E-03,+780.44E-03
-152.28125E+00,+257.99E-03,+780.44E-03
-152.25000E+00,+301.41E-03,+743.45E-03
-152.21875E+00,+257.99E-03,+780.44E-03
-152.18750E+00,+257.99E-03,+780.44E-03
-152.15625E+00,+257.99E-03,+780.44E-03
-152.12500E+00,+257.99E-03,+780.44E-03
-152.09375E+00,+257.99E-03,+780.44E-03
-152.06250E+00,+214.58E-03,+817.42E-03
-152.03125E+00,+214.58E-03,+780.44E-03
-152.00000E+00,+214.58E-03,+817.42E-03
-151.96875E+00,+214.58E-03,+780.44E-03
-151.93750E+00,+214.58E-03,+817.42E-03
-151.90625E+00,+171.16E-03,+780.44E-03
-151.87500E+00,+171.16E-03,+780.44E-03
-151.84375E+00,+171.16E-03,+817.42E-03
-151.81250E+00,+171.16E-03,+817.42E-03
-151.78125E+00,+127.74E-03,+780.44E-03
-151.75000E+00,+127.74E-03,+817.42E-03
-151.71875E+00,+127.74E-03,+817.42E-03
-151.68750E+00,+84.32E-03,+780.44E-03
-151.65625E+00,+127.74E-03,+817.42E-03
-151.62500E+00,+84.32E-03,+817.42E-03
-151.59375E+00,+84.32E-03,+817.42E-03
-151.56250E+00,+84.32E-03,+780.44E-03
-151.53125E+00,+40.91E-03,+780.44E-03
-151.50000E+00,+40.91E-03,+780.44E-03
-151.46875E+00,+40.91E-03,+817.42E-03
-151.43750E+00,-2.51E-03,+817.42E-03
-151.40625E+00,+40.91E-03,+817.42E-03
-151.37500E+00,+40.91E-03,+817.42E-03
-151.34375E+00,-2.51E-03,+780.44E-03
-151.31250E+00,-2.51E-03,+780.44E-03
-151.28125E+00,-45.93E-03,+780.44E-03
-151.25000E+00,-45.93E-03,+780.44E-03
-151.21875E+00,-45.93E-03,+780.44E-03
-151.18750E+00,-45.93E-03,+780.44E-03
-151.15625E+00,-45.93E-03,+743.45E-03
-151.12500E+00,-45.93E-03,+743.45E-03
-151.09375E+00,-89.34E-03,+743.45E-03
-151.06250E+00,-89.34E-03,+743.45E-03
-151.03125E+00,-89.34E-03,+743.45E-03
-151.00000E+00,-45.93E-03,+706.47E-03
-150.96875E+00,-89.34E-03,+706.47E-03
-150.93750E+00,-89.34E-03,+706.47E-03
-150.90625E+00,-89.34E-03,+706.47E-03
-150.87500E+00,-89.34E-03,+706.47E-03
-150.84375E+00,-132.76E-03,+706.47E-03
-150.81250E+00,-89.34E-03,+706.47E-03
-150.78125E+00,-89.34E-03,+706.47E-03
-150.75000E+00,-132.76E-03,+669.48E-03
-150.71875E+00,-132.76E-03,+669.48E-03
-150.68750E+00,-89.34E-03,+669.48E-03
-150.65625E+00,-89.34E-03,+669.48E-03
-150.62500E+00,-89.34E-03,+669.48E-03
-150.59375E+00,-89.34E-03,+632.50E-03
-150.56250E+00,-89.34E-03,+669.48E-03
-150.53125E+00,-89.34E-03,+669.48E-03
-150.50000E+00,-89.34E-03,+632.50E-03
-150.46875E+00,-89.34E-03,+632.50E-03
-150.43750E+00,-89.34E-03,+632.50E-03
-150.40625E+00,-45.93E-03,+632.50E-03
-150.37500E+00,-45.93E-03,+595.52E-03
-150.34375E+00,-89.34E-03,+632.50E-03
-150.31250E+00,-45.93E-03,+632.50E-03
-150.28125E+00,-45.93E-03,+595.52E-03
-150.25000E+00,-45.93E-03,+632.50E-03
-150.21875E+00,-45.93E-03,+632.50E-03
-150.18750E+00,-2.51E-03,+632.50E-03
-150.15625E+00,-2.51E-03,+632.50E-03
-150.12500E+00,-2.51E-03,+632.50E-03
-150.09375E+00,+40.91E-03,+632.50E-03
-150.06250E+00,+40.91E-03,+632.50E-03
-150.03125E+00,+40.91E-03,+595.52E-03
-150.00000E+00,+40.91E-03,+632.50E-03
-149.96875E+00,+40.91E-03,+595.52E-03
-149.93750E+00,+84.32E-03,+595.52E-03
-149.90625E+00,+84.32E-03,+632.50E-03
-149.87500E+00,+84.32E-03,+595.52E-03
-149.84375E+00,+84.32E-03,+632.50E-03
-149.81250E+00,+127.74E-03,+595.52E-03
-149.78125E+00,+127.74E-03,+595.52E-03
-149.75000E+00,+127.74E-03,+595.52E-03
-149.71875E+00,+127.74E-03,+632.50E-03
-149.68750E+00,+127.74E-03,+632.50E-03
-149.65625E+00,+171.16E-03,+595.52E-03
-149.62500E+00,+171.16E-03,+595.52E-03
-149.59375E+00,+171.16E-03,+632.50E-03
-149.56250E+00,+171.16E-03,+632.50E-03
-149.53125E+00,+214.58E-03,+632.50E-03
-149.50000E+00,+214.58E-03,+632.50E-03
-149.46875E+00,+214.58E-03,+669.48E-03
-149.43750E+00,+214.58E-03,+669.48E-03
-149.40625E+00,+257.99E-03,+669.48E-03
-149.37500E+00,+257.99E-03,+669.48E-03
-149.34375E+00,+257.99E-03,+669.48E-03
-149.31250E+00,+257.99E-03,+669.48E-03
-149.28125E+00,+257.99E-03,+669.48E-03
-149.25000E+00,+257.99E-03,+632.50E-03
-149.21875E+00,+257.99E-03,+706.47E-03
-149.18750E+00,+257.99E-03,+706.47E-03
-149.15625E+00,+301.41E-03,+706.47E-03
-149.12500E+00,+301.41E-03,+706.47E-03
-149.09375E+00,+301.41E-03,+706.47E-03
-149.06250E+00,+301.41E-03,+706.47E-03
-149.03125E+00,+301.41E-03,+743.45E-03
-149.00000E+00,+301.41E-03,+743.45E-03
-148.96875E+00,+301.41E-03,+743.45E-03
-148.93750E+00,+301.41E-03,+743.45E-03
-148.90625E+00,+301.41E-03,+743.45E-03
-148.87500E+00,+301.41E-03,+743.45E-03
-148.84375E+00,+257.99E-03,+706.47E-03
-148.81250E+00,+301.41E-03,+743.45E-03
-148.78125E+00,+257.99E-03,+780.44E-03
-148.75000E+00,+301.41E-03,+780.44E-03
-148.71875E+00,+257.99E-03,+780.44E-03
-148.68750E+00,+257.99E-03,+780.44E-03
-148.65625E+00,+257.99E-03,+780.44E-03
-148.62500E+00,+257.99E-03,+780.44E-03
-148.59375E+00,+257.99E-03,+780.44E-03
-148.56250E+00,+214.58E-03,+780.44E-03
-148.53125E+00,+214.58E-03,+780.44E-03
-148.50000E+00,+214.58E-03,+780.44E-03
-148.46875E+00,+214.58E-03,+780.44E-03
-148.43750E+00,+214.58E-03,+817.42E-03
-148.40625E+00,+214.58E-03,+780.44E-03
-148.37500E+00,+171.16E-03,+780.44E-03
-148.34375E+00,+171.16E-03,+817.42E-03
-148.31250E+00,+127.74E-03,+780.44E-03
-148.28125E+00,+171.16E-03,+817.42E-03
-148.25000E+00,+127.74E-03,+817.42E-03
-148.21875E+00,+127.74E-03,+780.44E-03
-148.18750E+00,+84.32E-03,+817.42E-03
-148.15625E+00,+84.32E-03,+817.42E-03
-148.12500E+00,+84.32E-03,+817.42E-03
-148.09375E+00,+84.32E-03,+817.42E-03
-148.06250E+00,+84.32E-03,+780.44E-03
-148.03125E+00,+40.91E-03,+817.42E-03
-148.00000E+00,+40.91E-03,+817.42E-03
-147.96875E+00,+40.91E-03,+780.44E-03
-147.93750E+00,+40.91E-03,+780.44E-03
-147.90625E+00,-2.51E-03,+780.44E-03
-147.87500E+00,-2.51E-03,+780.44E-03
-147.84375E+00,-45.93E-03,+780.44E-03
-147.81250E+00,-2.51E-03,+780.44E-03
-147.78125E+00,-45.93E-03,+780.44E-03
-147.75000E+00,-45.93E-03,+780.44E-03
-147.71875E+00,-45.93E-03,+780.44E-03
-147.68750E+00,-45.93E-03,+780.44E-03
-147.65625E+00,-45.93E-03,+743.45E-03
-147.62500E+00,-45.93E-03,+743.45E-03
-147.59375E+00,-89.34E-03,+743.45E-03
-147.56250E+00,-89.34E-03,+743.45E-03
-147.53125E+00,-89.34E-03,+706.47E-03
-147.50000E+00,-89.34E-03,+743.45E-03
-147.46875E+00,-89.34E-03,+743.45E-03
-147.43750E+00,-89.34E-03,+706.47E-03
-147.40625E+00,-132.76E-03,+706.47E-03
-147.37500E+00,-132.76E-03,+706.47E-03
-147.34375E+00,-89.34E-03,+706.47E-03
-147.31250E+00,-132.76E-03,+669.48E-03
-147.28125E+00,-89.34E-03,+706.47E-03
-147.25000E+00,-132.76E-03,+669.48E-03
-147.21875E+00,-132.76E-03,+669.48E-03
-147.18750E+00,-132.76E-03,+632.50E-03
-147.15625E+00,-132.76E-03,+632.50E-03
-147.12500E+00,-132.76E-03,+669.48E-03
-147.09375E+00,-89.34E-03,+669.48E-03
-147.06250E+00,-89.34E-03,+632.50E-03
-147.03125E+00,-89.34E-03,+632.50E-03
-147.00000E+00,-89.34E-03,+669.48E-03
-146.96875E+00,-89.34E-03,+632.50E-03
-146.93750E+00,-89.34E-03,+632.50E-03
-146.90625E+00,-89.34E-03,+632.50E-03
-146.87500E+00,-45.93E-03,+595.52E-03
-146.84375E+00,-89.34E-03,+595.52E-03
-146.81250E+00,-45.93E-03,+595.52E-03
-146.78125E+00,-45.93E-03,+595.52E-03
-146.75000E+00,-2.51E-03,+632.50E-03
-146.71875E+00,-2.51E-03,+595.52E-03
-146.68750E+00,-45.93E-03,+595.52E-03
-146.65625E+00,-2.51E-03,+632.50E-03
-146.62500E+00,-2.51E-03,+595.52E-03
-146.59375E+00,-2.51E-03,+632.50E-03
-146.56250E+00,+40.91E-03,+632.50E-03
-146.53125E+00,+40.91E-03,+632.50E-03
-146.50000E+00,+40.91E-03,+595.52E-03
-146.46875E+00,+40.91E-03,+632.50E-03
-146.43750E+00,+40.91E-03,+595.52E-03
-146.40625E+00,+84.32E-03,+595.52E-03
-146.37500E+00,+84.32E-03,+632.50E-03
-146.34375E+00,+127.74E-03,+595.52E-03
-146.31250E+00,+127.74E-03,+632.50E-03
-146.28125E+00,+127.74E-03,+595.52E-03
-146.25000E+00,+127.74E-03,+595.52E-03
-146.21875E+00,+127.74E-03,+632.50E-03
-146.18750E+00,+127.74E-03,+632.50E-03
-146.15625E+00,+127.74E-03,+632.50E-03
-146.12500E+00,+127.74E-03,+632.50E-03
-146.09375E+00,+171.16E-03,+632.50E-03
-146.06250E+00,+214.58E-03,+632.50E-03
-146.03125E+00,+214.58E-03,+632.50E-03
-146.00000E+00,+214.58E-03,+632.50E-03
-145.96875E+00,+214.58E-03,+632.50E-03
-145.93750E+00,+214.58E-03,+632.50E-03
-145.90625E+00,+257.99E-03,+669.48E-03
-145.87500E+00,+257.99E-03,+669.48E-03
-145.84375E+00,+214.58E-03,+669.48E-03
-145.81250E+00,+257.99E-03,+669.48E-03
-145.78125E+00,+301.41E-03,+669.48E-03
-145.75000E+00,+257.99E-03,+706.47E-03
-145.71875E+00,+257.99E-03,+669.48E-03
-145.68750E+00,+257.99E-03,+706.47E-03
-145.65625E+00,+301.41E-03,+706.47E-03
-145.62500E+00,+257.99E-03,+743.45E-03
-145.59375E+00,+257.99E-03,+706.47E-03
-145.56250E+00,+257.99E-03,+706.47E-03
-145.53125E+00,+301.41E-03,+706.47E-03
-145.50000E+00,+257.99E-03,+706.47E-03
-145.46875E+00,+257.99E-03,+743.45E-03
-145.43750E+00,+301.41E-03,+743.45E-03
-145.40625E+00,+301.41E-03,+743.45E-03
-145.37500E+00,+257.99E-03,+743.45E-03
-145.34375E+00,+301.41E-03,+743.45E-03
-145.31250E+00,+301.41E-03,+743.45E-03
-145.28125E+00,+257.99E-03,+743.45E-03
-145.25000E+00,+257.99E-03,+780.44E-03
-145.21875E+00,+257.99E-03,+780.44E-03
-145.18750E+00,+257.99E-03,+780.44E-03
-145.15625E+00,+257.99E-03,+780.44E-03
-145.12500E+00,+214.58E-03,+780.44E-03
-145.09375E+00,+214.58E-03,+780.44E-03
-145.06250E+00,+257.99E-03,+780.44E-03
-145.03125E+00,+214.58E-03,+780.44E-03
-145.00000E+00,+214.58E-03,+817.42E-03
-144.96875E+00,+214.58E-03,+817.42E-03
-144.93750E+00,+171.16E-03,+780.44E-03
-144.90625E+00,+214.58E-03,+780.44E-03
-144.87500E+00,+171.16E-03,+780.44E-03
-144.84375E+00,+171.16E-03,+817.42E-03
-144.81250E+00,+171.16E-03,+817.42E-03
-144.78125E+00,+127.74E-03,+780.44E-03
-144.75000E+00,+127.74E-03,+780.44E-03
-144.71875E+00,+127.74E-03,+817.42E-03
-144.68750E+00,+127.74E-03,+817.42E-03
-144.65625E+00,+127.74E-03,+817.42E-03
-144.62500E+00,+84.32E-03,+817.42E-03
-144.59375E+00,+84.32E-03,+817.42E-03
-144.56250E+00,+84.32E-03,+780.44E-03
-144.53125E+00,+40.91E-03,+817.42E-03
-144.50000E+00,+40.91E-03,+817.42E-03
-144.46875E+00,+40.91E-03,+780.44E-03
-144.43750E+00,+40.91E-03,+780.44E-03
-144.40625E+00,-2.51E-03,+780.44E-03
-144.37500E+00,-2.51E-03,+780.44E-03
-144.34375E+00,-2.51E-03,+780.44E-03
-144.31250E+00,-45.93E-03,+817.42E-03
-144.28125E+00,-45.93E-03,+780.44E-03
-144.25000E+00,-45.93E-03,+780.44E-03
-144.21875E+00,-45.93E-03,+743.45E-03
-144.18750E+00,-45.93E-03,+743.45E-03
-144.15625E+00,-45.93E-03,+743.45E-03
-144.12500E+00,-45.93E-03,+743.45E-03
-144.09375E+00,-89.34E-03,+743.45E-03
-144.06250E+00,-45.93E-03,+706.47E-03
-144.03125E+00,-89.34E-03,+743.45E-03
-144.00000E+00,-132.76E-03,+743.45E-03
-143.96875E+00,-89.34E-03,+706.47E-03
-143.93750E+00,-132.76E-03,+706.47E-03
-143.90625E+00,-89.34E-03,+706.47E-03
-143.87500E+00,-89.34E-03,+706.47E-03
-143.84375E+00,-89.34E-03,+669.48E-03
-143.81250E+00,-132.76E-03,+706.47E-03
-143.78125E+00,-89.34E-03,+669.48E-03
-143.75000E+00,-132.76E-03,+669.48E-03
-143.71875E+00,-132.76E-03,+706.47E-03
-143.68750E+00,-89.34E-03,+669.48E-03
-143.65625E+00,-89.34E-03,+669.48E-03
-143.62500E+00,-132.76E-03,+669.48E-03
-143.59375E+00,-89.34E-03,+632.50E-03
-143.56250E+00,-89.34E-03,+632.50E-03
-143.53125E+00,-89.34E-03,+632.50E-03
-143.50000E+00,-89.34E-03,+632.50E-03
-143.46875E+00,-89.34E-03,+632.50E-03
-143.43750E+00,-89.34E-03,+632.50E-03
-143.40625E+00,-89.34E-03,+632.50E-03
-143.37500E+00,-89.34E-03,+632.50E-03
-143.34375E+00,-45.93E-03,+632.50E-03
-143.31250E+00,-45.93E-03,+632.50E-03
-143.28125E+00,-45.93E-03,+632.50E-03
-143.25000E+00,-2.51E-03,+595.52E-03
-143.21875E+00,-2.51E-03,+632.50E-03
-143.18750E+00,-2.51E-03,+595.52E-03
-143.15625E+00,-2.51E-03,+595.52E-03
-143.12500E+00,+40.91E-03,+595.52E-03
-143.09375E+00,-2.51E-03,+595.52E-03
-143.06250E+00,+40.91E-03,+595.52E-03
-143.03125E+00,+40.91E-03,+595.52E-03
-143.00000E+00,+40.91E-03,+595.52E-03
-142.96875E+00,+84.32E-03,+595.52E-03
-142.93750E+00,+84.32E-03,+595.52E-03
-142.90625E+00,+84.32E-03,+632.50E-03
-142.87500E+00,+84.32E-03,+595.52E-03
-142.84375E+00,+84.32E-03,+632.50E-03
-142.81250E+00,+127.74E-03,+595.52E-03
-142.78125E+00,+127.74E-03,+595.52E-03
-142.75000E+00,+127.74E-03,+632.50E-03
-142.71875E+00,+127.74E-03,+595.52E-03
-142.68750E+00,+171.16E-03,+632.50E-03
-142.65625E+00,+127.74E-03,+595.52E-03
-142.62500E+00,+171.16E-03,+632.50E-03
-142.59375E+00,+171.16E-03,+632.50E-03
-142.56250E+00,+171.16E-03,+632.50E-03
-142.53125E+00,+214.58E-03,+632.50E-03
-142.50000E+00,+214.58E-03,+669.48E-03
-142.46875E+00,+257.99E-03,+669.48E-03
-142.43750E+00,+214.58E-03,+632.50E-03
-142.40625E+00,+214.58E-03,+669.48E-03
-142.37500E+00,+257.99E-03,+669.48E-03
-142.34375E+00,+257.99E-03,+669.48E-03
-142.31250E+00,+257.99E-03,+669.48E-03
-142.28125E+00,+257.99E-03,+669.48E-03
-142.25000E+00,+257.99E-03,+669.48E-03
-142.21875E+00,+257.99E-03,+669.48E-03
-142.18750E+00,+301.41E-03,+706.47E-03
-142.15625E+00,+301.41E-03,+706.47E-03
-142.12500E+00,+257.99E-03,+706.47E-03
-142.09375E+00,+301.41E-03,+706.47E-03
-142.06250E+00,+257.99E-03,+706.47E-03
-142.03125E+00,+301.41E-03,+706.47E-03
-142.00000E+00,+301.41E-03,+706.47E-03
-141.96875E+00,+301.41E-03,+743.45E-03
-141.93750E+00,+301.41E-03,+743.45E-03
-141.90625E+00,+301.41E-03,+743.45E-03
-141.87500E+00,+301.41E-03,+743.45E-03
-141.84375E+00,+257.99E-03,+743.45E-03
-141.81250E+00,+257.99E-03,+743.45E-03
-141.78125E+00,+257.99E-03,+780.44E-03
-141.75000E+00,+257.99E-03,+780.44E-03
-141.71875E+00,+257.99E-03,+780.44E-03
-141.68750E+00,+257.99E-03,+780.44E-03
-141.65625E+00,+257.99E-03,+780.44E-03
-141.62500E+00,+257.99E-03,+817.42E-03
-141.59375E+00,+257.99E-03,+780.44E-03
-141.56250E+00,+214.58E-03,+780.44E-03
-141.53125E+00,+214.58E-03,+780.44E-03
-141.50000E+00,+214.58E-03,+817.42E-03
-141.46875E+00,+214.58E-03,+817.42E-03
-141.43750E+00,+214.58E-03,+817.42E-03
-141.40625E+00,+171.16E-03,+780.44E-03
-141.37500E+00,+171.16E-03,+817.42E-03
-141.34375E+00,+171.16E-03,+817.42E-03
-141.31250E+00,+127.74E-03,+817.42E-03
-141.28125E+00,+171.16E-03,+817.42E-03
-141.25000E+00,+127.74E-03,+817.42E-03
-141.21875E+00,+127.74E-03,+780.44E-03
-141.18750E+00,+84.32E-03,+817.42E-03
-141.15625E+00,+127.74E-03,+817.42E-03
-141.12500E+00,+84.32E-03,+780.44E-03
-141.09375E+00,+84.32E-03,+817.42E-03
-141.06250E+00,+84.32E-03,+780.44E-03
-141.03125E+00,+40.91E-03,+817.42E-03
-141.00000E+00,+40.91E-03,+817.42E-03
-140.96875E+00,+40.91E-03,+780.44E-03
-140.93750E+00,-2.51E-03,+817.42E-03
-140.90625E+00,-2.51E-03,+780.44E-03
-140.87500E+00,-2.51E-03,+780.44E-03
-140.84375E+00,-2.51E-03,+780.44E-03
-140.81250E+00,-45.93E-03,+743.45E-03
-140.78125E+00,-45.93E-03,+780.44E-03
-140.75000E+00,-2.51E-03,+780.44E-03
-140.71875E+00,-89.34E-03,+780.44E-03
-140.68750E+00,-89.34E-03,+743.45E-03
-140.65625E+00,-45.93E-03,+780.44E-03
-140.62500E+00,-89.34E-03,+743.45E-03
-140.59375E+00,-89.34E-03,+743.45E-03
-140.56250E+00,-45.93E-03,+743.45E-03
-140.53125E+00,-89.34E-03,+743.45E-03
-140.50000E+00,-89.34E-03,+743.45E-03
-140.46875E+00,-89.34E-03,+706.47E-03
-140.43750E+00,-89.34E-03,+706.47E-03
-140.40625E+00,-89.34E-03,+706.47E-03
-140.37500E+00,-89.34E-03,+706.47E-03
-140.34375E+00,-132.76E-03,+706.47E-03
-140.31250E+00,-89.34E-03,+706.47E-03
-140.28125E+00,-132.76E-03,+669.48E-03
-140.25000E+00,-89.34E-03,+669.48E-03
-140.21875E+00,-132.76E-03,+669.48E-03
-140.18750E+00,-89.34E-03,+669.48E-03
-140.15625E+00,-89.34E-03,+669.48E-03
-140.12500E+00,-89.34E-03,+669.48E-03
-140.09375E+00,-89.34E-03,+632.50E-03
-140.06250E+00,-89.34E-03,+632.50E-03
-140.03125E+00,-89.34E-03,+632.50E-03
-140.00000E+00,-89.34E-03,+632.50E-03
-139.96875E+00,-45.93E-03,+595.52E-03
-139.93750E+00,-89.34E-03,+632.50E-03
-139.90625E+00,-45.93E-03,+632.50E-03
-139.87500E+00,-45.93E-03,+632.50E-03
-139.84375E+00,-45.93E-03,+669.48E-03
-139.81250E+00,-45.93E-03,+595.52E-03
-139.78125E+00,-45.93E-03,+632.50E-03
-139.75000E+00,-45.93E-03,+632.50E-03
-139.71875E+00,-2.51E-03,+632.50E-03
-139.68750E+00,-2.51E-03,+632.50E-03
-139.65625E+00,-45.93E-03,+632.50E-03
-139.62500E+00,-2.51E-03,+595.52E-03
-139.59375E+00,+40.91E-03,+595.52E-03
-139.56250E+00,+40.91E-03,+595.52E-03
-139.53125E+00,+40.91E-03,+632.50E-03
-139.50000E+00,+40.91E-03,+595.52E-03
-139.46875E+00,+84.32E-03,+595.52E-03
-139.43750E+00,+84.32E-03,+595.52E-03
-139.40625E+00,+84.32E-03,+595.52E-03
-139.37500E+00,+127.74E-03,+632.50E-03
-139.34375E+00,+127.74E-03,+595.52E-03
-139.31250E+00,+127.74E-03,+595.52E-03
-139.28125E+00,+127.74E-03,+632.50E-03
-139.25000E+00,+171.16E-03,+595.52E-03
-139.21875E+00,+127.74E-03,+595.52E-03
-139.18750E+00,+171.16E-03,+632.50E-03
-139.15625E+00,+171.16E-03,+632.50E-03
-139.12500E+00,+171.16E-03,+632.50E-03
-139.09375E+00,+171.16E-03,+632.50E-03
-139.06250E+00,+214.58E-03,+669.48E-03
-139.03125E+00,+214.58E-03,+669.48E-03
-139.00000E+00,+214.58E-03,+632.50E-03
-138.96875E+00,+214.58E-03,+632.50E-03
-138.93750E+00,+214.58E-03,+669.48E-03
-138.90625E+00,+257.99E-03,+669.48E-03
-138.87500E+00,+257.99E-03,+669.48E-03
-138.84375E+00,+257.99E-03,+669.48E-03
-138.81250E+00,+257.99E-03,+669.48E-03
-138.78125E+00,+257.99E-03,+706.47E-03
-138.75000E+00,+257.99E-03,+669.48E-03
-138.71875E+00,+301.41E-03,+669.48E-03
-138.68750E+00,+301.41E-03,+706.47E-03
-138.65625E+00,+257.99E-03,+706.47E-03
-138.62500E+00,+257.99E-03,+706.47E-03
-138.59375E+00,+301.41E-03,+706.47E-03
-138.56250E+00,+301.41E-03,+706.47E-03
-138.53125E+00,+257.99E-03,+743.45E-03
-138.50000E+00,+301.41E-03,+743.45E-03
-138.46875E+00,+301.41E-03,+743.45E-03
-138.43750E+00,+257.99E-03,+743.45E-03
-138.40625E+00,+301.41E-03,+743.45E-03
-138.37500E+00,+301.41E-03,+743.45E-03
-138.34375E+00,+301.41E-03,+743.45E-03
-138.31250E+00,+257.99E-03,+780.44E-03
-138.28125E+00,+257.99E-03,+743.45E-03
-138.25000E+00,+257.99E-03,+780.44E-03
-138.21875E+00,+257.99E-03,+780.44E-03
-138.18750E+00,+214.58E-03,+780.44E-03
-138.15625E+00,+257.99E-03,+780.44E-03
-138.12500E+00,+257.99E-03,+780.44E-03
-138.09375E+00,+257.99E-03,+817.42E-03
-138.06250E+00,+214.58E-03,+817.42E-03
-138.03125E+00,+214.58E-03,+817.42E-03
-138.00000E+00,+214.58E-03,+780.44E-03
-137.96875E+00,+171.16E-03,+817.42E-03
-137.93750E+00,+214.58E-03,+780.44E-03
-137.90625E+00,+171.16E-03,+817.42E-03
-137.87500E+00,+171.16E-03,+817.42E-03
-137.84375E+00,+127.74E-03,+817.42E-03
-137.81250E+00,+171.16E-03,+817.42E-03
-137.78125E+00,+127.74E-03,+817.42E-03
-137.75000E+00,+127.74E-03,+780.44E-03
-137.71875E+00,+84.32E-03,+780.44E-03
-137.68750E+00,+127.74E-03,+817.42E-03
-137.65625E+00,+84.32E-03,+817.42E-03
-137.62500E+00,+84.32E-03,+817.42E-03
-137.59375E+00,+40.91E-03,+780.44E-03
-137.56250E+00,+40.91E-03,+780.44E-03
-137.53125E+00,+40.91E-03,+817.42E-03
-137.50000E+00,+40.91E-03,+817.42E-03
-137.46875E+00,+40.91E-03,+780.44E-03
-137.43750E+00,-2.51E-03,+780.44E-03
-137.40625E+00,-2.51E-03,+780.44E-03
-137.37500E+00,-2.51E-03,+780.44E-03
-137.34375E+00,-2.51E-03,+780.44E-03
-137.31250E+00,-2.51E-03,+780.44E-03
-137.28125E+00,-2.51E-03,+780.44E-03
-137.25000E+00,-45.93E-03,+743.45E-03
-137.21875E+00,-45.93E-03,+780.44E-03
-137.18750E+00,-45.93E-03,+780.44E-03
-137.15625E+00,-45.93E-03,+780.44E-03
-137.12500E+00,-89.34E-03,+706.47E-03
-137.09375E+00,-89.34E-03,+743.45E-03
-137.06250E+00,-89.34E-03,+743.45E-03
-137.03125E+00,-89.34E-03,+743.45E-03
-137.00000E+00,-89.34E-03,+743.45E-03
-136.96875E+00,-89.34E-03,+706.47E-03
-136.93750E+00,-132.76E-03,+706.47E-03
-136.90625E+00,-89.34E-03,+706.47E-03
-136.87500E+00,-89.34E-03,+706.47E-03
-136.84375E+00,-89.34E-03,+706.47E-03
-136.81250E+00,-89.34E-03,+706.47E-03
-136.78125E+00,-132.76E-03,+706.47E-03
-136.75000E+00,-132.76E-03,+632.50E-03
-136.71875E+00,-132.76E-03,+669.48E-03
-136.68750E+00,-132.76E-03,+669.48E-03
-136.65625E+00,-89.34E-03,+669.48E-03
-136.62500E+00,-132.76E-03,+632.50E-03
-136.59375E+00,-89.34E-03,+669.48E-03
-136.56250E+00,-89.34E-03,+632.50E-03
-136.53125E+00,-89.34E-03,+632.50E-03
-136.50000E+00,-89.34E-03,+632.50E-03
-136.46875E+00,-89.34E-03,+632.50E-03
-136.43750E+00,-89.34E-03,+632.50E-03
-136.40625E+00,-89.34E-03,+632.50E-03
-136.37500E+00,-89.34E-03,+632.50E-03
-136.34375E+00,-45.93E-03,+632.50E-03
-136.31250E+00,-45.93E-03,+632.50E-03
-136.28125E+00,-2.51E-03,+632.50E-03
-136.25000E+00,-2.51E-03,+632.50E-03
-136.21875E+00,-2.51E-03,+595.52E-03
-136.18750E+00,-2.51E-03,+632.50E-03
-136.15625E+00,-2.51E-03,+632.50E-03
-136.12500E+00,-2.51E-03,+632.50E-03
-136.09375E+00,+40.91E-03,+595.52E-03
-136.06250E+00,+40.91E-03,+595.52E-03
-136.03125E+00,+40.91E-03,+595.52E-03
-136.00000E+00,+40.91E-03,+595.52E-03
-135.96875E+00,+84.32E-03,+595.52E-03
-135.93750E+00,+84.32E-03,+632.50E-03
-135.90625E+00,+127.74E-03,+632.50E-03
-135.87500E+00,+84.32E-03,+632.50E-03
-135.84375E+00,+84.32E-03,+632.50E-03
-135.81250E+00,+84.32E-03,+595.52E-03
-135.78125E+00,+127.74E-03,+632.50E-03
-135.75000E+00,+171.16E-03,+632.50E-03
-135.71875E+00,+127.74E-03,+632.50E-03
-135.68750E+00,+171.16E-03,+632.50E-03
-135.65625E+00,+171.16E-03,+595.52E-03
-135.62500E+00,+214.58E-03,+632.50E-03
-135.59375E+00,+171.16E-03,+632.50E-03
-135.56250E+00,+214.58E-03,+632.50E-03
-135.53125E+00,+214.58E-03,+632.50E-03
-135.50000E+00,+214.58E-03,+669.48E-03
-135.46875E+00,+214.58E-03,+632.50E-03
-135.43750E+00,+257.99E-03,+669.48E-03
-135.40625E+00,+214.58E-03,+669.48E-03
-135.37500E+00,+257.99E-03,+669.48E-03
-135.34375E+00,+214.58E-03,+669.48E-03
-135.31250E+00,+257.99E-03,+669.48E-03
-135.28125E+00,+257.99E-03,+669.48E-03
-135.25000E+00,+301.41E-03,+706.47E-03
-135.21875E+00,+257.99E-03,+706.47E-03
-135.18750E+00,+301.41E-03,+669.48E-03
-135.15625E+00,+257.99E-03,+706.47E-03
-135.12500E+00,+257.99E-03,+706.47E-03
-135.09375E+00,+301.41E-03,+706.47E-03
-135.06250E+00,+301.41E-03,+743.45E-03
-135.03125E+00,+301.41E-03,+743.45E-03
-135.00000E+00,+301.41E-03,+706.47E-03
-134.96875E+00,+301.41E-03,+706.47E-03
-134.93750E+00,+301.41E-03,+780.44E-03
-134.90625E+00,+257.99E-03,+743.45E-03
-134.87500E+00,+257.99E-03,+743.45E-03
-134.84375E+00,+257.99E-03,+743.45E-03
-134.81250E+00,+257.99E-03,+743.45E-03
-134.78125E+00,+257.99E-03,+743.45E-03
-134.75000E+00,+257.99E-03,+780.44E-03
-134.71875E+00,+257.99E-03,+780.44E-03
-134.68750E+00,+257.99E-03,+780.44E-03
-134.65625E+00,+257.99E-03,+780.44E-03
-134.62500E+00,+257.99E-03,+780.44E-03
-134.59375E+00,+257.99E-03,+817.42E-03
-134.56250E+00,+214.58E-03,+780.44E-03
-134.53125E+00,+214.58E-03,+817.42E-03
-134.50000E+00,+257.99E-03,+817.42E-03
-134.46875E+00,+171.16E-03,+817.42E-03
-134.43750E+00,+171.16E-03,+780.44E-03
-134.40625E+00,+171.16E-03,+817.42E-03
-134.37500E+00,+171.16E-03,+817.42E-03
-134.34375E+00,+171.16E-03,+817.42E-03
-134.31250E+00,+171.16E-03,+817.42E-03
-134.28125E+00,+171.16E-03,+817.42E-03
-134.25000E+00,+127.74E-03,+817.42E-03
-134.21875E+00,+127.74E-03,+817.42E-03
-134.18750E+00,+84.32E-03,+817.42E-03
-134.15625E+00,+84.32E-03,+780.44E-03
-134.12500E+00,+84.32E-03,+817.42E-03
-134.09375E+00,+84.32E-03,+817.42E-03
-134.06250E+00,+40.91E-03,+817.42E-03
-134.03125E+00,+40.91E-03,+817.42E-03
-134.00000E+00,+40.91E-03,+780.44E-03
-133.96875E+00,-2.51E-03,+817.42E-03
-133.93750E+00,-2.51E-03,+780.44E-03
-133.90625E+00,-2.51E-03,+780.44E-03
-133.87500E+00,-2.51E-03,+780.44E-03
-133.84375E+00,-2.51E-03,+780.44E-03
-133.81250E+00,-2.51E-03,+780.44E-03
-133.78125E+00,-45.93E-03,+780.44E-03
-133.75000E+00,-45.93E-03,+780.44E-03
-133.71875E+00,-45.93E-03,+743.45E-03
-133.68750E+00,-45.93E-03,+780.44E-03
-133.65625E+00,-45.93E-03,+743.45E-03
-133.62500E+00,-45.93E-03,+743.45E-03
-133.59375E+00,-45.93E-03,+743.45E-03
-133.56250E+00,-89.34E-03,+743.45E-03
-133.53125E+00,-89.34E-03,+743.45E-03
-133.50000E+00,-89.34E-03,+743.45E-03
-133.46875E+00,-89.34E-03,+706.47E-03
-133.43750E+00,-89.34E-03,+706.47E-03
-133.40625E+00,-132.76E-03,+706.47E-03
-133.37500E+00,-132.76E-03,+706.47E-03
-133.34375E+00,-132.76E-03,+669.48E-03
-133.31250E+00,-132.76E-03,+669.48E-03
-133.28125E+00,-89.34E-03,+706.47E-03
-133.25000E+00,-89.34E-03,+669.48E-03
-133.21875E+00,-132.76E-03,+669.48E-03
-133.18750E+00,-132.76E-03,+669.48E-03
-133.15625E+00,-89.34E-03,+669.48E-03
-133.12500E+00,-89.34E-03,+669.48E-03
-133.09375E+00,-89.34E-03,+669.48E-03
-133.06250E+00,-89.34E-03,+669.48E-03
-133.03125E+00,-89.34E-03,+669.48E-03
-133.00000E+00,-89.34E-03,+632.50E-03
-132.96875E+00,-89.34E-03,+632.50E-03
-132.93750E+00,-89.34E-03,+632.50E-03
-132.90625E+00,-89.34E-03,+632.50E-03
-132.87500E+00,-45.93E-03,+632.50E-03
-132.84375E+00,-2.51E-03,+632.50E-03
-132.81250E+00,-45.93E-03,+595.52E-03
-132.78125E+00,-45.93E-03,+595.52E-03
-132.75000E+00,-2.51E-03,+632.50E-03
-132.71875E+00,-2.51E-03,+632.50E-03
-132.68750E+00,-2.51E-03,+632.50E-03
-132.65625E+00,+40.91E-03,+595.52E-03
-132.62500E+00,-2.51E-03,+632.50E-03
-132.59375E+00,+40.91E-03,+632.50E-03
-132.56250E+00,+40.91E-03,+595.52E-03
-132.53125E+00,+40.91E-03,+595.52E-03
-132.50000E+00,+40.91E-03,+595.52E-03
-132.46875E+00,+84.32E-03,+632.50E-03
-132.43750E+00,+84.32E-03,+632.50E-03
-132.40625E+00,+127.74E-03,+595.52E-03
-132.37500E+00,+84.32E-03,+595.52E-03
-132.34375E+00,+127.74E-03,+595.52E-03
-132.31250E+00,+127.74E-03,+632.50E-03
-132.28125E+00,+127.74E-03,+595.52E-03
-132.25000E+00,+127.74E-03,+632.50E-03
-132.21875E+00,+214.58E-03,+632.50E-03
-132.18750E+00,+171.16E-03,+632.50E-03
-132.15625E+00,+171.16E-03,+632.50E-03
-132.12500E+00,+214.58E-03,+632.50E-03
-132.09375E+00,+214.58E-03,+632.50E-03
-132.06250E+00,+214.58E-03,+669.48E-03
-132.03125E+00,+171.16E-03,+632.50E-03
-132.00000E+00,+214.58E-03,+632.50E-03
-131.96875E+00,+214.58E-03,+669.48E-03
-131.93750E+00,+214.58E-03,+632.50E-03
-131.90625E+00,+257.99E-03,+632.50E-03
-131.87500E+00,+257.99E-03,+669.48E-03
-131.84375E+00,+257.99E-03,+632.50E-03
-131.81250E+00,+257.99E-03,+669.48E-03
-131.78125E+00,+257.99E-03,+669.48E-03
-131.75000E+00,+257.99E-03,+669.48E-03
-131.71875E+00,+257.99E-03,+706.47E-03
-131.68750E+00,+301.41E-03,+706.47E-03
-131.65625E+00,+257.99E-03,+706.47E-03
-131.62500E+00,+257.99E-03,+706.47E-03
-131.59375E+00,+257.99E-03,+706.47E-03
-131.56250E+00,+301.41E-03,+743.45E-03
-131.53125E+00,+301.41E-03,+743.45E-03
-131.50000E+00,+257.99E-03,+743.45E-03
-131.46875E+00,+257.99E-03,+743.45E-03
-131.43750E+00,+301.41E-03,+743.45E-03
-131.40625E+00,+301.41E-03,+780.44E-03
-131.37500E+00,+257.99E-03,+743.45E-03
-131.34375E+00,+301.41E-03,+743.45E-03
-131.31250E+00,+257.99E-03,+780.44E-03
-131.28125E+00,+257.99E-03,+780.44E-03
-131.25000E+00,+257.99E-03,+780.44E-03
-131.21875E+00,+257.99E-03,+780.44E-03
-131.18750E+00,+257.99E-03,+780.44E-03
-131.15625E+00,+214.58E-03,+780.44E-03
-131.12500E+00,+257.99E-03,+780.44E-03
-131.09375E+00,+257.99E-03,+780.44E-03
-131.06250E+00,+214.58E-03,+817.42E-03
-131.03125E+00,+214.58E-03,+817.42E-03
-131.00000E+00,+214.58E-03,+780.44E-03
-130.96875E+00,+214.58E-03,+817.42E-03
-130.93750E+00,+171.16E-03,+817.42E-03
-130.90625E+00,+171.16E-03,+817.42E-03
-130.87500E+00,+171.16E-03,+817.42E-03
-130.84375E+00,+171.16E-03,+817.42E-03
-130.81250E+00,+127.74E-03,+817.42E-03
-130.78125E+00,+127.74E-03,+817.42E-03
-130.75000E+00,+127.74E-03,+817.42E-03
-130.71875E+00,+84.32E-03,+817.42E-03
-130.68750E+00,+84.32E-03,+780.44E-03
-130.65625E+00,+127.74E-03,+817.42E-03
-130.62500E+00,+84.32E-03,+817.42E-03
-130.59375E+00,+40.91E-03,+817.42E-03
-130.56250E+00,+84.32E-03,+817.42E-03
-130.53125E+00,+40.91E-03,+780.44E-03
-130.50000E+00,+40.91E-03,+780.44E-03
-130.46875E+00,-2.51E-03,+780.44E-03
-130.43750E+00,-2.51E-03,+780.44E-03
-130.40625E+00,-2.51E-03,+780.44E-03
-130.37500E+00,-2.51E-03,+780.44E-03
-130.34375E+00,-45.93E-03,+780.44E-03
-130.31250E+00,-45.93E-03,+780.44E-03
-130.28125E+00,-45.93E-03,+780.44E-03
-130.25000E+00,-45.93E-03,+780.44E-03
-130.21875E+00,-45.93E-03,+743.45E-03
-130.18750E+00,-45.93E-03,+743.45E-03
-130.15625E+00,-45.93E-03,+706.47E-03
-130.12500E+00,-89.34E-03,+743.45E-03
-130.09375E+00,-89.34E-03,+743.45E-03
-130.06250E+00,-89.34E-03,+743.45E-03
-130.03125E+00,-89.34E-03,+706.47E-03
-130.00000E+00,-89.34E-03,+706.47E-03
-129.96875E+00,-132.76E-03,+706.47E-03
-129.93750E+00,-89.34E-03,+706.47E-03
-129.90625E+00,-89.34E-03,+706.47E-03
-129.87500E+00,-132.76E-03,+706.47E-03
-129.84375E+00,-89.34E-03,+669.48E-03
-129.81250E+00,-132.76E-03,+669.48E-03
-129.78125E+00,-89.34E-03,+669.48E-03
-129.75000E+00,-132.76E-03,+669.48E-03
-129.71875E+00,-89.34E-03,+632.50E-03
-129.68750E+00,-89.34E-03,+632.50E-03
-129.65625E+00,-89.34E-03,+632.50E-03
-129.62500E+00,-89.34E-03,+669.48E-03
-129.59375E+00,-89.34E-03,+632.50E-03
-129.56250E+00,-89.34E-03,+632.50E-03
-129.53125E+00,-89.34E-03,+632.50E-03
-129.50000E+00,-89.34E-03,+632.50E-03
-129.46875E+00,-45.93E-03,+632.50E-03
-129.43750E+00,-89.34E-03,+632.50E-03
-129.40625E+00,-89.34E-03,+632.50E-03
-129.37500E+00,-45.93E-03,+595.52E-03
-129.34375E+00,-45.93E-03,+595.52E-03
-129.31250E+00,-45.93E-03,+632.50E-03
-129.28125E+00,-45.93E-03,+632.50E-03
-129.25000E+00,-2.51E-03,+595.52E-03
-129.21875E+00,-2.51E-03,+632.50E-03
-129.18750E+00,-2.51E-03,+595.52E-03
-129.15625E+00,+40.91E-03,+595.52E-03
-129.12500E+00,-2.51E-03,+632.50E-03
-129.09375E+00,+40.91E-03,+632.50E-03
-129.06250E+00,+40.91E-03,+595.52E-03
-129.03125E+00,+84.32E-03,+595.52E-03
-129.00000E+00,+84.32E-03,+595.52E-03
-128.96875E+00,+84.32E-03,+632.50E-03
-128.93750E+00,+127.74E-03,+632.50E-03
-128.90625E+00,+84.32E-03,+632.50E-03
-128.87500E+00,+84.32E-03,+595.52E-03
-128.84375E+00,+127.74E-03,+595.52E-03
-128.81250E+00,+127.74E-03,+595.52E-03
-128.78125E+00,+171.16E-03,+632.50E-03
-128.75000E+00,+127.74E-03,+632.50E-03
-128.71875E+00,+171.16E-03,+595.52E-03
-128.68750E+00,+171.16E-03,+632.50E-03
-128.65625E+00,+214.58E-03,+632.50E-03
-128.62500E+00,+171.16E-03,+632.50E-03
-128.59375E+00,+214.58E-03,+632.50E-03
-128.56250E+00,+214.58E-03,+632.50E-03
-128.53125E+00,+214.58E-03,+669.48E-03
-128.50000E+00,+257.99E-03,+669.48E-03
-128.46875E+00,+214.58E-03,+669.48E-03
-128.43750E+00,+257.99E-03,+669.48E-03
-128.40625E+00,+214.58E-03,+669.48E-03
-128.37500E+00,+257.99E-03,+669.48E-03
-128.34375E+00,+257.99E-03,+669.48E-03
-128.31250E+00,+257.99E-03,+669.48E-03
-128.28125E+00,+257.99E-03,+706.47E-03
-128.25000E+00,+257.99E-03,+706.47E-03
-128.21875E+00,+301.41E-03,+706.47E-03
-128.18750E+00,+257.99E-03,+669.48E-03
-128.15625E+00,+301.41E-03,+706.47E-03
-128.12500E+00,+257.99E-03,+706.47E-03
-128.09375E+00,+301.41E-03,+706.47E-03
-128.06250E+00,+301.41E-03,+706.47E-03
-128.03125E+00,+301.41E-03,+706.47E-03
-128.00000E+00,+301.41E-03,+706.47E-03
-127.96875E+00,+257.99E-03,+743.45E-03
-127.93750E+00,+257.99E-03,+743.45E-03
-127.90625E+00,+301.41E-03,+780.44E-03
-127.87500E+00,+301.41E-03,+743.45E-03
-127.84375E+00,+257.99E-03,+743.45E-03
-127.81250E+00,+257.99E-03,+780.44E-03
-127.78125E+00,+257.99E-03,+780.44E-03
-127.75000E+00,+301.41E-03,+780.44E-03
-127.71875E+00,+257.99E-03,+780.44E-03
-127.68750E+00,+257.99E-03,+780.44E-03
-127.65625E+00,+257.99E-03,+780.44E-03
-127.62500E+00,+257.99E-03,+780.44E-03
-127.59375E+00,+214.58E-03,+780.44E-03
-127.56250E+00,+214.58E-03,+780.44E-03
-127.53125E+00,+214.58E-03,+780.44E-03
-127.50000E+00,+214.58E-03,+817.42E-03
-127.46875E+00,+171.16E-03,+780.44E-03
-127.43750E+00,+214.58E-03,+817.42E-03
-127.40625E+00,+171.16E-03,+817.42E-03
-127.37500E+00,+127.74E-03,+817.42E-03
-127.34375E+00,+127.74E-03,+817.42E-03
-127.31250E+00,+171.16E-03,+817.42E-03
-127.28125E+00,+127.74E-03,+780.44E-03
-127.25000E+00,+127.74E-03,+780.44E-03
-127.21875E+00,+127.74E-03,+817.42E-03
-127.18750E+00,+84.32E-03,+817.42E-03
-127.15625E+00,+84.32E-03,+780.44E-03
-127.12500E+00,+40.91E-03,+817.42E-03
-127.09375E+00,+40.91E-03,+780.44E-03
-127.06250E+00,+84.32E-03,+780.44E-03
-127.03125E+00,-2.51E-03,+817.42E-03
-127.00000E+00,+40.91E-03,+817.42E-03
-126.96875E+00,+40.91E-03,+780.44E-03
-126.93750E+00,-2.51E-03,+780.44E-03
-126.90625E+00,-2.51E-03,+780.44E-03
-126.87500E+00,-2.51E-03,+780.44E-03
-126.84375E+00,-2.51E-03,+780.44E-03
-126.81250E+00,-2.51E-03,+780.44E-03
-126.78125E+00,-45.93E-03,+743.45E-03
-126.75000E+00,-45.93E-03,+743.45E-03
-126.71875E+00,-45.93E-03,+743.45E-03
-126.68750E+00,-45.93E-03,+743.45E-03
-126.65625E+00,-45.93E-03,+743.45E-03
-126.62500E+00,-45.93E-03,+743.45E-03
-126.59375E+00,-89.34E-03,+706.47E-03
-126.56250E+00,-45.93E-03,+706.47E-03
-126.53125E+00,-89.34E-03,+743.45E-03
-126.50000E+00,-89.34E-03,+706.47E-03
-126.46875E+00,-132.76E-03,+743.45E-03
-126.43750E+00,-89.34E-03,+706.47E-03
-126.40625E+00,-132.76E-03,+706.47E-03
-126.37500E+00,-132.76E-03,+669.48E-03
-126.34375E+00,-89.34E-03,+669.48E-03
-126.31250E+00,-132.76E-03,+669.48E-03
-126.28125E+00,-132.76E-03,+669.48E-03
-126.25000E+00,-89.34E-03,+632.50E-03
-126.21875E+00,-132.76E-03,+632.50E-03
-126.18750E+00,-89.34E-03,+669.48E-03
-126.15625E+00,-132.76E-03,+632.50E-03
-126.12500E+00,-132.76E-03,+669.48E-03
-126.09375E+00,-89.34E-03,+632.50E-03
-126.06250E+00,-89.34E-03,+632.50E-03
-126.03125E+00,-45.93E-03,+632.50E-03
-126.00000E+00,-89.34E-03,+595.52E-03
-125.96875E+00,-45.93E-03,+632.50E-03
-125.93750E+00,-45.93E-03,+632.50E-03
-125.90625E+00,-45.93E-03,+632.50E-03
-125.87500E+00,-45.93E-03,+595.52E-03
-125.84375E+00,-45.93E-03,+595.52E-03
-125.81250E+00,-45.93E-03,+632.50E-03
-125.78125E+00,-2.51E-03,+632.50E-03
-125.75000E+00,-2.51E-03,+595.52E-03
-125.71875E+00,-2.51E-03,+632.50E-03
-125.68750E+00,-2.51E-03,+595.52E-03
-125.65625E+00,+40.91E-03,+595.52E-03
-125.62500E+00,+40.91E-03,+595.52E-03
-125.59375E+00,+40.91E-03,+595.52E-03
-125.56250E+00,+84.32E-03,+595.52E-03
-125.53125E+00,+84.32E-03,+595.52E-03
-125.50000E+00,+84.32E-03,+632.50E-03
-125.46875E+00,+84.32E-03,+632.50E-03
-125.43750E+00,+84.32E-03,+632.50E-03
-125.40625E+00,+84.32E-03,+595.52E-03
-125.37500E+00,+127.74E-03,+595.52E-03
-125.34375E+00,+127.74E-03,+632.50E-03
-125.31250E+00,+127.74E-03,+595.52E-03
-125.28125E+00,+127.74E-03,+632.50E-03
-125.25000E+00,+171.16E-03,+632.50E-03
-125.21875E+00,+127.74E-03,+632.50E-03
-125.18750E+00,+171.16E-03,+595.52E-03
-125.15625E+00,+171.16E-03,+669.48E-03
-125.12500E+00,+171.16E-03,+632.50E-03
-125.09375E+00,+214.58E-03,+669.48E-03
-125.06250E+00,+171.16E-03,+669.48E-03
-125.03125E+00,+214.58E-03,+669.48E-03
-125.00000E+00,+214.58E-03,+632.50E-03
-124.96875E+00,+257.99E-03,+669.48E-03
-124.93750E+00,+257.99E-03,+632.50E-03
-124.90625E+00,+214.58E-03,+706.47E-03
-124.87500E+00,+257.99E-03,+669.48E-03
-124.84375E+00,+257.99E-03,+669.48E-03
-124.81250E+00,+257.99E-03,+669.48E-03
-124.78125E+00,+257.99E-03,+669.48E-03
-124.75000E+00,+257.99E-03,+706.47E-03
-124.71875E+00,+301.41E-03,+706.47E-03
-124.68750E+00,+257.99E-03,+706.47E-03
-124.65625E+00,+301.41E-03,+706.47E-03
-124.62500E+00,+301.41E-03,+706.47E-03
-124.59375E+00,+301.41E-03,+706.47E-03
-124.56250E+00,+301.41E-03,+743.45E-03
-124.53125E+00,+301.41E-03,+706.47E-03
-124.50000E+00,+257.99E-03,+743.45E-03
-124.46875E+00,+257.99E-03,+743.45E-03
-124.43750E+00,+301.41E-03,+743.45E-03
-124.40625E+00,+301.41E-03,+743.45E-03
-124.37500E+00,+257.99E-03,+780.44E-03
-124.34375E+00,+257.99E-03,+780.44E-03
-124.31250E+00,+257.99E-03,+780.44E-03
-124.28125E+00,+257.99E-03,+780.44E-03
-124.25000E+00,+257.99E-03,+780.44E-03
-124.21875E+00,+214.58E-03,+780.44E-03
-124.18750E+00,+257.99E-03,+743.45E-03
-124.15625E+00,+214.58E-03,+780.44E-03
-124.12500E+00,+257.99E-03,+817.42E-03
-124.09375E+00,+214.58E-03,+780.44E-03
-124.06250E+00,+214.58E-03,+780.44E-03
-124.03125E+00,+214.58E-03,+780.44E-03
-124.00000E+00,+214.58E-03,+780.44E-03
-123.96875E+00,+171.16E-03,+780.44E-03
-123.93750E+00,+171.16E-03,+817.42E-03
-123.90625E+00,+171.16E-03,+817.42E-03
-123.87500E+00,+171.16E-03,+817.42E-03
-123.84375E+00,+127.74E-03,+817.42E-03
-123.81250E+00,+127.74E-03,+817.42E-03
-123.78125E+00,+127.74E-03,+817.42E-03
-123.75000E+00,+127.74E-03,+817.42E-03
-123.71875E+00,+127.74E-03,+817.42E-03
-123.68750E+00,+84.32E-03,+817.42E-03
-123.65625E+00,+84.32E-03,+817.42E-03
-123.62500E+00,+40.91E-03,+817.42E-03
-123.59375E+00,+40.91E-03,+780.44E-03
-123.56250E+00,+40.91E-03,+780.44E-03
-123.53125E+00,+40.91E-03,+817.42E-03
-123.50000E+00,+40.91E-03,+817.42E-03
-123.46875E+00,-2.51E-03,+780.44E-03
-123.43750E+00,-2.51E-03,+817.42E-03
-123.40625E+00,-2.51E-03,+780.44E-03
-123.37500E+00,-2.51E-03,+780.44E-03
-123.34375E+00,-2.51E-03,+780.44E-03
-123.31250E+00,-2.51E-03,+780.44E-03
-123.28125E+00,-45.93E-03,+780.44E-03
-123.25000E+00,-45.93E-03,+780.44E-03
-123.21875E+00,-45.93E-03,+780.44E-03
-123.18750E+00,-45.93E-03,+743.45E-03
-123.15625E+00,-89.34E-03,+780.44E-03
-123.12500E+00,-89.34E-03,+743.45E-03
-123.09375E+00,-89.34E-03,+706.47E-03
-123.06250E+00,-89.34E-03,+706.47E-03
-123.03125E+00,-132.76E-03,+706.47E-03
-123.00000E+00,-89.34E-03,+706.47E-03
-122.96875E+00,-89.34E-03,+706.47E-03
-122.93750E+00,-89.34E-03,+706.47E-03
-122.90625E+00,-132.76E-03,+706.47E-03
-122.87500E+00,-132.76E-03,+706.47E-03
-122.84375E+00,-89.34E-03,+669.48E-03
-122.81250E+00,-89.34E-03,+669.48E-03
-122.78125E+00,-89.34E-03,+669.48E-03
-122.75000E+00,-132.76E-03,+669.48E-03
-122.71875E+00,-132.76E-03,+669.48E-03
-122.68750E+00,-132.76E-03,+669.48E-03
-122.65625E+00,-89.34E-03,+669.48E-03
-122.62500E+00,-89.34E-03,+632.50E-03
-122.59375E+00,-89.34E-03,+669.48E-03
-122.56250E+00,-89.34E-03,+632.50E-03
-122.53125E+00,-89.34E-03,+632.50E-03
-122.50000E+00,-45.93E-03,+632.50E-03
-122.46875E+00,-89.34E-03,+632.50E-03
-122.43750E+00,-89.34E-03,+632.50E-03
-122.40625E+00,-45.93E-03,+632.50E-03
-122.37500E+00,-45.93E-03,+595.52E-03
-122.34375E+00,-45.93E-03,+632.50E-03
-122.31250E+00,-2.51E-03,+595.52E-03
-122.28125E+00,-2.51E-03,+595.52E-03
-122.25000E+00,-2.51E-03,+632.50E-03
-122.21875E+00,-2.51E-03,+595.52E-03
-122.18750E+00,-2.51E-03,+632.50E-03
-122.15625E+00,-2.51E-03,+632.50E-03
-122.12500E+00,+40.91E-03,+632.50E-03
-122.09375E+00,+40.91E-03,+595.52E-03
-122.06250E+00,+40.91E-03,+595.52E-03
-122.03125E+00,+40.91E-03,+595.52E-03
-122.00000E+00,+84.32E-03,+595.52E-03
-121.96875E+00,+84.32E-03,+632.50E-03
-121.93750E+00,+84.32E-03,+632.50E-03
-121.90625E+00,+84.32E-03,+595.52E-03
-121.87500E+00,+127.74E-03,+632.50E-03
-121.84375E+00,+127.74E-03,+632.50E-03
-121.81250E+00,+127.74E-03,+632.50E-03
-121.78125E+00,+171.16E-03,+595.52E-03
-121.75000E+00,+171.16E-03,+632.50E-03
-121.71875E+00,+127.74E-03,+632.50E-03
-121.68750E+00,+171.16E-03,+632.50E-03
-121.65625E+00,+171.16E-03,+632.50E-03
-121.62500E+00,+171.16E-03,+632.50E-03
-121.59375E+00,+214.58E-03,+595.52E-03
-121.56250E+00,+214.58E-03,+632.50E-03
-121.53125E+00,+214.58E-03,+669.48E-03
-121.50000E+00,+257.99E-03,+632.50E-03
-121.46875E+00,+214.58E-03,+632.50E-03
-121.43750E+00,+257.99E-03,+632.50E-03
-121.40625E+00,+257.99E-03,+669.48E-03
-121.37500E+00,+257.99E-03,+669.48E-03
-121.34375E+00,+257.99E-03,+669.48E-03
-121.31250E+00,+257.99E-03,+706.47E-03
-121.28125E+00,+257.99E-03,+669.48E-03
-121.25000E+00,+301.41E-03,+669.48E-03
-121.21875E+00,+301.41E-03,+706.47E-03
-121.18750E+00,+301.41E-03,+706.47E-03
-121.15625E+00,+257.99E-03,+669.48E-03
-121.12500E+00,+257.99E-03,+706.47E-03
-121.09375E+00,+301.41E-03,+706.47E-03
-121.06250E+00,+301.41E-03,+706.47E-03
-121.03125E+00,+301.41E-03,+743.45E-03
-121.00000E+00,+301.41E-03,+743.45E-03
-120.96875E+00,+301.41E-03,+743.45E-03
-120.93750E+00,+301.41E-03,+780.44E-03
-120.90625E+00,+257.99E-03,+743.45E-03
-120.87500E+00,+257.99E-03,+743.45E-03
-120.84375E+00,+301.41E-03,+743.45E-03
-120.81250E+00,+257.99E-03,+743.45E-03
-120.78125E+00,+257.99E-03,+780.44E-03
-120.75000E+00,+257.99E-03,+780.44E-03
-120.71875E+00,+257.99E-03,+780.44E-03
-120.68750E+00,+257.99E-03,+780.44E-03
-120.65625E+00,+257.99E-03,+780.44E-03
-120.62500E+00,+214.58E-03,+780.44E-03
-120.59375E+00,+214.58E-03,+780.44E-03
-120.56250E+00,+214.58E-03,+817.42E-03
-120.53125E+00,+214.58E-03,+780.44E-03
-120.50000E+00,+214.58E-03,+780.44E-03
-120.46875E+00,+171.16E-03,+817.42E-03
-120.43750E+00,+171.16E-03,+817.42E-03
-120.40625E+00,+171.16E-03,+817.42E-03
-120.37500E+00,+171.16E-03,+817.42E-03
-120.34375E+00,+127.74E-03,+817.42E-03
-120.31250E+00,+127.74E-03,+817.42E-03
-120.28125E+00,+84.32E-03,+780.44E-03
-120.25000E+00,+84.32E-03,+780.44E-03
-120.21875E+00,+84.32E-03,+817.42E-03
-120.18750E+00,+84.32E-03,+817.42E-03
-120.15625E+00,+84.32E-03,+817.42E-03
-120.12500E+00,+40.91E-03,+817.42E-03
-120.09375E+00,+40.91E-03,+780.44E-03
-120.06250E+00,+84.32E-03,+780.44E-03
-120.03125E+00,+40.91E-03,+817.42E-03
-120.00000E+00,+40.91E-03,+817.42E-03
-119.96875E+00,+40.91E-03,+817.42E-03
-119.93750E+00,-2.51E-03,+780.44E-03
-119.90625E+00,-45.93E-03,+780.44E-03
-119.87500E+00,-2.51E-03,+780.44E-03
-119.84375E+00,-45.93E-03,+780.44E-03
-119.81250E+00,-45.93E-03,+780.44E-03
-119.78125E+00,-45.93E-03,+780.44E-03
-119.75000E+00,-45.93E-03,+780.44E-03
-119.71875E+00,-45.93E-03,+743.45E-03
-119.68750E+00,-45.93E-03,+743.45E-03
-119.65625E+00,-89.34E-03,+743.45E-03
-119.62500E+00,-89.34E-03,+743.45E-03
-119.59375E+00,-132.76E-03,+706.47E-03
-119.56250E+00,-89.34E-03,+706.47E-03
-119.53125E+00,-89.34E-03,+706.47E-03
-119.50000E+00,-89.34E-03,+743.45E-03
-119.46875E+00,-132.76E-03,+706.47E-03
-119.43750E+00,-132.76E-03,+706.47E-03
-119.40625E+00,-89.34E-03,+706.47E-03
-119.37500E+00,-89.34E-03,+706.47E-03
-119.34375E+00,-89.34E-03,+706.47E-03
-119.31250E+00,-132.76E-03,+669.48E-03
-119.28125E+00,-132.76E-03,+632.50E-03
-119.25000E+00,-89.34E-03,+669.48E-03
-119.21875E+00,-89.34E-03,+669.48E-03
-119.18750E+00,-89.34E-03,+669.48E-03
-119.15625E+00,-89.34E-03,+632.50E-03
-119.12500E+00,-89.34E-03,+669.48E-03
-119.09375E+00,-89.34E-03,+669.48E-03
-119.06250E+00,-89.34E-03,+632.50E-03
-119.03125E+00,-45.93E-03,+632.50E-03
-119.00000E+00,-89.34E-03,+632.50E-03
-118.96875E+00,-45.93E-03,+595.52E-03
-118.93750E+00,-45.93E-03,+595.52E-03
-118.90625E+00,-45.93E-03,+595.52E-03
-118.87500E+00,-45.93E-03,+632.50E-03
-118.84375E+00,-45.93E-03,+632.50E-03
-118.81250E+00,-2.51E-03,+595.52E-03
-118.78125E+00,-2.51E-03,+595.52E-03
-118.75000E+00,-2.51E-03,+595.52E-03
-118.71875E+00,-2.51E-03,+632.50E-03
-118.68750E+00,+40.91E-03,+632.50E-03
-118.65625E+00,+40.91E-03,+632.50E-03
-118.62500E+00,+40.91E-03,+595.52E-03
-118.59375E+00,+40.91E-03,+595.52E-03
-118.56250E+00,+40.91E-03,+632.50E-03
-118.53125E+00,+84.32E-03,+595.52E-03
-118.50000E+00,+84.32E-03,+632.50E-03
-118.46875E+00,+84.32E-03,+595.52E-03
-118.43750E+00,+84.32E-03,+595.52E-03
-118.40625E+00,+84.32E-03,+632.50E-03
-118.37500E+00,+127.74E-03,+632.50E-03
-118.34375E+00,+127.74E-03,+595.52E-03
-118.31250E+00,+127.74E-03,+632.50E-03
-118.28125E+00,+127.74E-03,+595.52E-03
-118.25000E+00,+127.74E-03,+595.52E-03
-118.21875E+00,+171.16E-03,+632.50E-03
-118.18750E+00,+171.16E-03,+632.50E-03
-118.15625E+00,+171.16E-03,+632.50E-03
-118.12500E+00,+214.58E-03,+632.50E-03
-118.09375E+00,+214.58E-03,+632.50E-03
-118.06250E+00,+214.58E-03,+669.48E-03
-118.03125E+00,+214.58E-03,+669.48E-03
-118.00000E+00,+214.58E-03,+669.48E-03
-117.96875E+00,+257.99E-03,+669.48E-03
-117.93750E+00,+257.99E-03,+669.48E-03
-117.90625E+00,+257.99E-03,+669.48E-03
-117.87500E+00,+257.99E-03,+706.47E-03
-117.84375E+00,+257.99E-03,+706.47E-03
-117.81250E+00,+257.99E-03,+669.48E-03
-117.78125E+00,+257.99E-03,+669.48E-03
-117.75000E+00,+301.41E-03,+706.47E-03
-117.71875E+00,+301.41E-03,+669.48E-03
-117.68750E+00,+257.99E-03,+743.45E-03
-117.65625E+00,+301.41E-03,+669.48E-03
-117.62500E+00,+257.99E-03,+706.47E-03
-117.59375E+00,+301.41E-03,+743.45E-03
-117.56250E+00,+301.41E-03,+743.45E-03
-117.53125E+00,+301.41E-03,+743.45E-03
-117.50000E+00,+257.99E-03,+743.45E-03
-117.46875E+00,+257.99E-03,+706.47E-03
-117.43750E+00,+301.41E-03,+743.45E-03
-117.40625E+00,+257.99E-03,+743.45E-03
-117.37500E+00,+257.99E-03,+780.44E-03
-117.34375E+00,+257.99E-03,+743.45E-03
-117.31250E+00,+257.99E-03,+743.45E-03
-117.28125E+00,+214.58E-03,+780.44E-03
-117.25000E+00,+257.99E-03,+780.44E-03
-117.21875E+00,+257.99E-03,+780.44E-03
-117.18750E+00,+257.99E-03,+743.45E-03
-117.15625E+00,+257.99E-03,+817.42E-03
-117.12500E+00,+257.99E-03,+817.42E-03
-117.09375E+00,+171.16E-03,+780.44E-03
-117.06250E+00,+214.58E-03,+817.42E-03
-117.03125E+00,+214.58E-03,+780.44E-03
-117.00000E+00,+214.58E-03,+817.42E-03
-116.96875E+00,+171.16E-03,+817.42E-03
-116.93750E+00,+171.16E-03,+854.41E-03
-116.90625E+00,+127.74E-03,+780.44E-03
-116.87500E+00,+127.74E-03,+817.42E-03
-116.84375E+00,+127.74E-03,+817.42E-03
-116.81250E+00,+127.74E-03,+780.44E-03
-116.78125E+00,+84.32E-03,+817.42E-03
-116.75000E+00,+127.74E-03,+817.42E-03
-116.71875E+00,+84.32E-03,+817.42E-03
-116.68750E+00,+84.32E-03,+817.42E-03
-116.65625E+00,+84.32E-03,+780.44E-03
-116.62500E+00,+40.91E-03,+854.41E-03
-116.59375E+00,+84.32E-03,+817.42E-03
-116.56250E+00,+84.32E-03,+780.44E-03
-116.53125E+00,+40.91E-03,+780.44E-03
-116.50000E+00,-2.51E-03,+780.44E-03
-116.46875E+00,-2.51E-03,+780.44E-03
-116.43750E+00,-2.51E-03,+817.42E-03
-116.40625E+00,-2.51E-03,+743.45E-03
-116.37500E+00,-45.93E-03,+743.45E-03
-116.34375E+00,-45.93E-03,+780.44E-03
-116.31250E+00,-45.93E-03,+780.44E-03
-116.28125E+00,-45.93E-03,+743.45E-03
-116.25000E+00,-45.93E-03,+780.44E-03
-116.21875E+00,-45.93E-03,+743.45E-03
-116.18750E+00,-89.34E-03,+743.45E-03
-116.15625E+00,-45.93E-03,+743.45E-03
-116.12500E+00,-89.34E-03,+743.45E-03
-116.09375E+00,-45.93E-03,+743.45E-03
-116.06250E+00,-132.76E-03,+706.47E-03
-116.03125E+00,-89.34E-03,+743.45E-03
-116.00000E+00,-132.76E-03,+706.47E-03
-115.96875E+00,-132.76E-03,+706.47E-03
-115.93750E+00,-89.34E-03,+706.47E-03
-115.90625E+00,-132.76E-03,+706.47E-03
-115.87500E+00,-132.76E-03,+706.47E-03
-115.84375E+00,-89.34E-03,+669.48E-03
-115.81250E+00,-132.76E-03,+632.50E-03
-115.78125E+00,-132.76E-03,+669.48E-03
-115.75000E+00,-89.34E-03,+632.50E-03
-115.71875E+00,-89.34E-03,+669.48E-03
-115.68750E+00,-89.34E-03,+632.50E-03
-115.65625E+00,-132.76E-03,+632.50E-03
-115.62500E+00,-132.76E-03,+669.48E-03
-115.59375E+00,-89.34E-03,+669.48E-03
-115.56250E+00,-89.34E-03,+632.50E-03
-115.53125E+00,-89.34E-03,+595.52E-03
-115.50000E+00,-45.93E-03,+595.52E-03
-115.46875E+00,-89.34E-03,+632.50E-03
-115.43750E+00,-45.93E-03,+632.50E-03
-115.40625E+00,-89.34E-03,+632.50E-03
-115.37500E+00,-45.93E-03,+632.50E-03
-115.34375E+00,-2.51E-03,+632.50E-03
-115.31250E+00,-45.93E-03,+595.52E-03
-115.28125E+00,-2.51E-03,+595.52E-03
-115.25000E+00,-2.51E-03,+595.52E-03
-115.21875E+00,-2.51E-03,+595.52E-03
-115.18750E+00,-2.51E-03,+595.52E-03
-115.15625E+00,+40.91E-03,+632.50E-03
-115.12500E+00,+84.32E-03,+595.52E-03
-115.09375E+00,+40.91E-03,+595.52E-03
-115.06250E+00,+84.32E-03,+595.52E-03
-115.03125E+00,+40.91E-03,+595.52E-03
-115.00000E+00,+84.32E-03,+595.52E-03
-114.96875E+00,+84.32E-03,+595.52E-03
-114.93750E+00,+127.74E-03,+595.52E-03
-114.90625E+00,+84.32E-03,+595.52E-03
-114.87500E+00,+127.74E-03,+632.50E-03
-114.84375E+00,+84.32E-03,+595.52E-03
-114.81250E+00,+171.16E-03,+595.52E-03
-114.78125E+00,+171.16E-03,+632.50E-03
-114.75000E+00,+171.16E-03,+595.52E-03
-114.71875E+00,+171.16E-03,+595.52E-03
-114.68750E+00,+171.16E-03,+632.50E-03
-114.65625E+00,+171.16E-03,+595.52E-03
-114.62500E+00,+214.58E-03,+595.52E-03
-114.59375E+00,+214.58E-03,+632.50E-03
-114.56250E+00,+214.58E-03,+632.50E-03
-114.53125E+00,+214.58E-03,+669.48E-03
-114.50000E+00,+214.58E-03,+669.48E-03
-114.46875E+00,+257.99E-03,+669.48E-03
-114.43750E+00,+257.99E-03,+632.50E-03
-114.40625E+00,+214.58E-03,+706.47E-03
-114.37500E+00,+257.99E-03,+706.47E-03
-114.34375E+00,+257.99E-03,+669.48E-03
-114.31250E+00,+301.41E-03,+669.48E-03
-114.28125E+00,+301.41E-03,+669.48E-03
-114.25000E+00,+301.41E-03,+669.48E-03
-114.21875E+00,+301.41E-03,+706.47E-03
-114.18750E+00,+301.41E-03,+743.45E-03
-114.15625E+00,+257.99E-03,+706.47E-03
-114.12500E+00,+257.99E-03,+706.47E-03
-114.09375E+00,+257.99E-03,+743.45E-03
-114.06250E+00,+301.41E-03,+743.45E-03
-114.03125E+00,+301.41E-03,+743.45E-03
-114.00000E+00,+301.41E-03,+743.45E-03
-113.96875E+00,+301.41E-03,+743.45E-03
-113.93750E+00,+301.41E-03,+743.45E-03
-113.90625E+00,+257.99E-03,+780.44E-03
-113.87500E+00,+301.41E-03,+780.44E-03
-113.84375E+00,+257.99E-03,+743.45E-03
-113.81250E+00,+257.99E-03,+743.45E-03
-113.78125E+00,+257.99E-03,+780.44E-03
-113.75000E+00,+257.99E-03,+780.44E-03
-113.71875E+00,+257.99E-03,+780.44E-03
-113.68750E+00,+214.58E-03,+780.44E-03
-113.65625E+00,+214.58E-03,+780.44E-03
-113.62500E+00,+214.58E-03,+780.44E-03
-113.59375E+00,+214.58E-03,+780.44E-03
-113.56250E+00,+214.58E-03,+780.44E-03
-113.53125E+00,+214.58E-03,+780.44E-03
-113.50000E+00,+171.16E-03,+817.42E-03
-113.46875E+00,+171.16E-03,+817.42E-03
-113.43750E+00,+171.16E-03,+817.42E-03
-113.40625E+00,+171.16E-03,+780.44E-03
-113.37500E+00,+171.16E-03,+817.42E-03
-113.34375E+00,+127.74E-03,+817.42E-03
-113.31250E+00,+127.74E-03,+817.42E-03
-113.28125E+00,+127.74E-03,+817.42E-03
-113.25000E+00,+84.32E-03,+817.42E-03
-113.21875E+00,+84.32E-03,+817.42E-03
-113.18750E+00,+84.32E-03,+817.42E-03
-113.15625E+00,+84.32E-03,+780.44E-03
-113.12500E+00,+40.91E-03,+780.44E-03
-113.09375E+00,+40.91E-03,+817.42E-03
-113.06250E+00,+40.91E-03,+817.42E-03
-113.03125E+00,-2.51E-03,+780.44E-03
-113.00000E+00,+40.91E-03,+817.42E-03
-112.96875E+00,-2.51E-03,+817.42E-03
-112.93750E+00,-2.51E-03,+780.44E-03
-112.90625E+00,-2.51E-03,+780.44E-03
-112.87500E+00,-2.51E-03,+780.44E-03
-112.84375E+00,-45.93E-03,+780.44E-03
-112.81250E+00,-45.93E-03,+780.44E-03
-112.78125E+00,-45.93E-03,+743.45E-03
-112.75000E+00,-45.93E-03,+743.45E-03
-112.71875E+00,-89.34E-03,+780.44E-03
-112.68750E+00,-89.34E-03,+743.45E-03
-112.65625E+00,-45.93E-03,+743.45E-03
-112.62500E+00,-89.34E-03,+743.45E-03
-112.59375E+00,-89.34E-03,+743.45E-03
-112.56250E+00,-89.34E-03,+706.47E-03
-112.53125E+00,-89.34E-03,+706.47E-03
-112.50000E+00,-89.34E-03,+706.47E-03
-112.46875E+00,-89.34E-03,+706.47E-03
-112.43750E+00,-132.76E-03,+706.47E-03
-112.40625E+00,-89.34E-03,+706.47E-03
-112.37500E+00,-89.34E-03,+669.48E-03
-112.34375E+00,-132.76E-03,+669.48E-03
-112.31250E+00,-132.76E-03,+669.48E-03
-112.28125E+00,-132.76E-03,+669.48E-03
-112.25000E+00,-89.34E-03,+632.50E-03
-112.21875E+00,-132.76E-03,+632.50E-03
-112.18750E+00,-89.34E-03,+669.48E-03
-112.15625E+00,-132.76E-03,+632.50E-03
-112.12500E+00,-89.34E-03,+669.48E-03
-112.09375E+00,-89.34E-03,+632.50E-03
-112.06250E+00,-89.34E-03,+632.50E-03
-112.03125E+00,-89.34E-03,+632.50E-03
-112.00000E+00,-45.93E-03,+632.50E-03
-111.96875E+00,-89.34E-03,+632.50E-03
-111.93750E+00,-45.93E-03,+595.52E-03
-111.90625E+00,-45.93E-03,+595.52E-03
-111.87500E+00,-45.93E-03,+632.50E-03
-111.84375E+00,-45.93E-03,+632.50E-03
-111.81250E+00,-2.51E-03,+595.52E-03
-111.78125E+00,-2.51E-03,+595.52E-03
-111.75000E+00,-2.51E-03,+632.50E-03
-111.71875E+00,-2.51E-03,+595.52E-03
-111.68750E+00,-2.51E-03,+595.52E-03
-111.65625E+00,+40.91E-03,+595.52E-03
-111.62500E+00,+40.91E-03,+595.52E-03
-111.59375E+00,+40.91E-03,+632.50E-03
-111.56250E+00,+40.91E-03,+595.52E-03
-111.53125E+00,+84.32E-03,+595.52E-03
-111.50000E+00,+84.32E-03,+595.52E-03
-111.46875E+00,+84.32E-03,+632.50E-03
-111.43750E+00,+127.74E-03,+595.52E-03
-111.40625E+00,+127.74E-03,+595.52E-03
-111.37500E+00,+84.32E-03,+632.50E-03
-111.34375E+00,+127.74E-03,+595.52E-03
-111.31250E+00,+127.74E-03,+632.50E-03
-111.28125E+00,+127.74E-03,+632.50E-03
-111.25000E+00,+171.16E-03,+632.50E-03
-111.21875E+00,+171.16E-03,+632.50E-03
-111.18750E+00,+214.58E-03,+632.50E-03
-111.15625E+00,+171.16E-03,+669.48E-03
-111.12500E+00,+214.58E-03,+632.50E-03
-111.09375E+00,+214.58E-03,+632.50E-03
-111.06250E+00,+214.58E-03,+632.50E-03
-111.03125E+00,+214.58E-03,+632.50E-03
-111.00000E+00,+257.99E-03,+669.48E-03
-110.96875E+00,+257.99E-03,+669.48E-03
-110.93750E+00,+257.99E-03,+669.48E-03
-110.90625E+00,+257.99E-03,+669.48E-03
-110.87500E+00,+257.99E-03,+669.48E-03
-110.84375E+00,+257.99E-03,+706.47E-03
-110.81250E+00,+301.41E-03,+669.48E-03
-110.78125E+00,+301.41E-03,+706.47E-03
-110.75000E+00,+301.41E-03,+669.48E-03
-110.71875E+00,+301.41E-03,+706.47E-03
-110.68750E+00,+257.99E-03,+743.45E-03
-110.65625E+00,+301.41E-03,+706.47E-03
-110.62500E+00,+301.41E-03,+743.45E-03
-110.59375E+00,+301.41E-03,+743.45E-03
-110.56250E+00,+301.41E-03,+706.47E-03
-110.53125E+00,+301.41E-03,+743.45E-03
-110.50000E+00,+301.41E-03,+706.47E-03
-110.46875E+00,+257.99E-03,+780.44E-03
-110.43750E+00,+257.99E-03,+743.45E-03
-110.40625E+00,+257.99E-03,+743.45E-03
-110.37500E+00,+257.99E-03,+743.45E-03
-110.34375E+00,+257.99E-03,+780.44E-03
-110.31250E+00,+257.99E-03,+743.45E-03
-110.28125E+00,+257.99E-03,+780.44E-03
-110.25000E+00,+214.58E-03,+780.44E-03
-110.21875E+00,+214.58E-03,+780.44E-03
-110.18750E+00,+257.99E-03,+780.44E-03
-110.15625E+00,+214.58E-03,+780.44E-03
-110.12500E+00,+257.99E-03,+780.44E-03
-110.09375E+00,+214.58E-03,+817.42E-03
-110.06250E+00,+214.58E-03,+780.44E-03
-110.03125E+00,+214.58E-03,+817.42E-03
-110.00000E+00,+171.16E-03,+817.42E-03
-109.96875E+00,+171.16E-03,+817.42E-03
-109.93750E+00,+127.74E-03,+780.44E-03
-109.90625E+00,+171.16E-03,+817.42E-03
-109.87500E+00,+127.74E-03,+817.42E-03
-109.84375E+00,+127.74E-03,+817.42E-03
-109.81250E+00,+84.32E-03,+817.42E-03
-109.78125E+00,+127.74E-03,+780.44E-03
-109.75000E+00,+127.74E-03,+817.42E-03
-109.71875E+00,+127.74E-03,+817.42E-03
-109.68750E+00,+84.32E-03,+817.42E-03
-109.65625E+00,+40.91E-03,+817.42E-03
-109.62500E+00,+40.91E-03,+780.44E-03
-109.59375E+00,+40.91E-03,+817.42E-03
-109.56250E+00,+40.91E-03,+817.42E-03
-109.53125E+00,+40.91E-03,+780.44E-03
-109.50000E+00,+40.91E-03,+780.44E-03
-109.46875E+00,-2.51E-03,+817.42E-03
-109.43750E+00,-2.51E-03,+780.44E-03
-109.40625E+00,-2.51E-03,+780.44E-03
-109.37500E+00,-45.93E-03,+780.44E-03
-109.34375E+00,-45.93E-03,+780.44E-03
-109.31250E+00,-45.93E-03,+780.44E-03
-109.28125E+00,-45.93E-03,+743.45E-03
-109.25000E+00,-45.93E-03,+743.45E-03
-109.21875E+00,-89.34E-03,+743.45E-03
-109.18750E+00,-89.34E-03,+743.45E-03
-109.15625E+00,-45.93E-03,+743.45E-03
-109.12500E+00,-132.76E-03,+743.45E-03
-109.09375E+00,-89.34E-03,+743.45E-03
-109.06250E+00,-89.34E-03,+706.47E-03
-109.03125E+00,-89.34E-03,+706.47E-03
-109.00000E+00,-89.34E-03,+706.47E-03
-108.96875E+00,-89.34E-03,+706.47E-03
-108.93750E+00,-89.34E-03,+669.48E-03
-108.90625E+00,-89.34E-03,+706.47E-03
-108.87500E+00,-89.34E-03,+669.48E-03
-108.84375E+00,-89.34E-03,+706.47E-03
-108.81250E+00,-89.34E-03,+669.48E-03
-108.78125E+00,-132.76E-03,+669.48E-03
-108.75000E+00,-89.34E-03,+669.48E-03
-108.71875E+00,-132.76E-03,+669.48E-03
-108.68750E+00,-89.34E-03,+669.48E-03
-108.65625E+00,-132.76E-03,+669.48E-03
-108.62500E+00,-45.93E-03,+669.48E-03
-108.59375E+00,-89.34E-03,+669.48E-03
-108.56250E+00,-89.34E-03,+632.50E-03
-108.53125E+00,-45.93E-03,+632.50E-03
-108.50000E+00,-45.93E-03,+595.52E-03
-108.46875E+00,-45.93E-03,+632.50E-03
-108.43750E+00,-45.93E-03,+632.50E-03
-108.40625E+00,-45.93E-03,+595.52E-03
-108.37500E+00,-45.93E-03,+595.52E-03
-108.34375E+00,-2.51E-03,+632.50E-03
-108.31250E+00,-2.51E-03,+632.50E-03
-108.28125E+00,-2.51E-03,+632.50E-03
-108.25000E+00,-2.51E-03,+595.52E-03
-108.21875E+00,+40.91E-03,+595.52E-03
-108.18750E+00,+40.91E-03,+595.52E-03
-108.15625E+00,+40.91E-03,+595.52E-03
-108.12500E+00,-2.51E-03,+595.52E-03
-108.09375E+00,+40.91E-03,+595.52E-03
-108.06250E+00,+40.91E-03,+595.52E-03
-108.03125E+00,+84.32E-03,+595.52E-03
-108.00000E+00,+127.74E-03,+632.50E-03
-107.96875E+00,+84.32E-03,+632.50E-03
-107.93750E+00,+127.74E-03,+595.52E-03
-107.90625E+00,+127.74E-03,+632.50E-03
-107.87500E+00,+127.74E-03,+632.50E-03
-107.84375E+00,+127.74E-03,+595.52E-03
-107.81250E+00,+127.74E-03,+632.50E-03
-107.78125E+00,+171.16E-03,+632.50E-03
-107.75000E+00,+127.74E-03,+632.50E-03
-107.71875E+00,+171.16E-03,+632.50E-03
-107.68750E+00,+214.58E-03,+669.48E-03
-107.65625E+00,+214.58E-03,+632.50E-03
-107.62500E+00,+214.58E-03,+632.50E-03
-107.59375E+00,+257.99E-03,+669.48E-03
-107.56250E+00,+214.58E-03,+669.48E-03
-107.53125E+00,+214.58E-03,+669.48E-03
-107.50000E+00,+214.58E-03,+669.48E-03
-107.46875E+00,+257.99E-03,+669.48E-03
-107.43750E+00,+257.99E-03,+669.48E-03
-107.40625E+00,+257.99E-03,+669.48E-03
-107.37500E+00,+257.99E-03,+669.48E-03
-107.34375E+00,+257.99E-03,+669.48E-03
-107.31250E+00,+257.99E-03,+706.47E-03
-107.28125E+00,+257.99E-03,+669.48E-03
-107.25000E+00,+257.99E-03,+706.47E-03
-107.21875E+00,+301.41E-03,+706.47E-03
-107.18750E+00,+257.99E-03,+706.47E-03
-107.15625E+00,+257.99E-03,+706.47E-03
-107.12500E+00,+301.41E-03,+706.47E-03
-107.09375E+00,+301.41E-03,+743.45E-03
-107.06250E+00,+301.41E-03,+706.47E-03
-107.03125E+00,+301.41E-03,+706.47E-03
-107.00000E+00,+301.41E-03,+743.45E-03
-106.96875E+00,+301.41E-03,+743.45E-03
-106.93750E+00,+301.41E-03,+743.45E-03
-106.90625E+00,+257.99E-03,+743.45E-03
-106.87500E+00,+257.99E-03,+780.44E-03
-106.84375E+00,+257.99E-03,+780.44E-03
-106.81250E+00,+257.99E-03,+780.44E-03
-106.78125E+00,+257.99E-03,+780.44E-03
-106.75000E+00,+257.99E-03,+780.44E-03
-106.71875E+00,+214.58E-03,+780.44E-03
-106.68750E+00,+214.58E-03,+817.42E-03
-106.65625E+00,+214.58E-03,+780.44E-03
-106.62500E+00,+257.99E-03,+817.42E-03
-106.59375E+00,+214.58E-03,+780.44E-03
-106.56250E+00,+214.58E-03,+817.42E-03
-106.53125E+00,+171.16E-03,+780.44E-03
-106.50000E+00,+171.16E-03,+817.42E-03
-106.46875E+00,+171.16E-03,+780.44E-03
-106.43750E+00,+127.74E-03,+817.42E-03
-106.40625E+00,+171.16E-03,+780.44E-03
-106.37500E+00,+127.74E-03,+817.42E-03
-106.34375E+00,+127.74E-03,+817.42E-03
-106.31250E+00,+127.74E-03,+780.44E-03
-106.28125E+00,+84.32E-03,+817.42E-03
-106.25000E+00,+84.32E-03,+780.44E-03
-106.21875E+00,+84.32E-03,+817.42E-03
-106.18750E+00,+84.32E-03,+817.42E-03
-106.15625E+00,+40.91E-03,+817.42E-03
-106.12500E+00,+84.32E-03,+817.42E-03
-106.09375E+00,+40.91E-03,+780.44E-03
-106.06250E+00,-2.51E-03,+780.44E-03
-106.03125E+00,-2.51E-03,+817.42E-03
-106.00000E+00,-2.51E-03,+780.44E-03
-105.96875E+00,-2.51E-03,+780.44E-03
-105.93750E+00,-2.51E-03,+780.44E-03
-105.90625E+00,-45.93E-03,+780.44E-03
-105.87500E+00,-45.93E-03,+780.44E-03
-105.84375E+00,-45.93E-03,+780.44E-03
-105.81250E+00,-45.93E-03,+743.45E-03
-105.78125E+00,-45.93E-03,+743.45E-03
-105.75000E+00,-89.34E-03,+743.45E-03
-105.71875E+00,-45.93E-03,+743.45E-03
-105.68750E+00,-45.93E-03,+743.45E-03
-105.65625E+00,-45.93E-03,+743.45E-03
-105.62500E+00,-89.34E-03,+743.45E-03
-105.59375E+00,-89.34E-03,+743.45E-03
-105.56250E+00,-89.34E-03,+706.47E-03
-105.53125E+00,-89.34E-03,+706.47E-03
-105.50000E+00,-132.76E-03,+706.47E-03
-105.46875E+00,-89.34E-03,+669.48E-03
-105.43750E+00,-89.34E-03,+706.47E-03
-105.40625E+00,-132.76E-03,+669.48E-03
-105.37500E+00,-89.34E-03,+669.48E-03
-105.34375E+00,-89.34E-03,+669.48E-03
-105.31250E+00,-89.34E-03,+669.48E-03
-105.28125E+00,-89.34E-03,+669.48E-03
-105.25000E+00,-89.34E-03,+669.48E-03
-105.21875E+00,-89.34E-03,+669.48E-03
-105.18750E+00,-89.34E-03,+669.48E-03
-105.15625E+00,-132.76E-03,+669.48E-03
-105.12500E+00,-89.34E-03,+632.50E-03
-105.09375E+00,-89.34E-03,+632.50E-03
-105.06250E+00,-89.34E-03,+632.50E-03
-105.03125E+00,-89.34E-03,+632.50E-03
-105.00000E+00,-45.93E-03,+595.52E-03
-104.96875E+00,-45.93E-03,+632.50E-03
-104.93750E+00,-45.93E-03,+595.52E-03
-104.90625E+00,-45.93E-03,+632.50E-03
-104.87500E+00,-45.93E-03,+595.52E-03
-104.84375E+00,-2.51E-03,+632.50E-03
-104.81250E+00,-2.51E-03,+595.52E-03
-104.78125E+00,-2.51E-03,+632.50E-03
-104.75000E+00,-2.51E-03,+595.52E-03
-104.71875E+00,+40.91E-03,+595.52E-03
-104.68750E+00,-2.51E-03,+595.52E-03
-104.65625E+00,+40.91E-03,+595.52E-03
-104.62500E+00,+40.91E-03,+595.52E-03
-104.59375E+00,-2.51E-03,+595.52E-03
-104.56250E+00,+84.32E-03,+632.50E-03
-104.53125E+00,+84.32E-03,+595.52E-03
-104.50000E+00,+84.32E-03,+595.52E-03
-104.46875E+00,+127.74E-03,+632.50E-03
-104.43750E+00,+127.74E-03,+632.50E-03
-104.40625E+00,+127.74E-03,+595.52E-03
-104.37500E+00,+127.74E-03,+632.50E-03
-104.34375E+00,+127.74E-03,+632.50E-03
-104.31250E+00,+127.74E-03,+632.50E-03
-104.28125E+00,+127.74E-03,+632.50E-03
-104.25000E+00,+171.16E-03,+632.50E-03
-104.21875E+00,+214.58E-03,+632.50E-03
-104.18750E+00,+214.58E-03,+632.50E-03
-104.15625E+00,+214.58E-03,+632.50E-03
-104.12500E+00,+214.58E-03,+632.50E-03
-104.09375E+00,+214.58E-03,+669.48E-03
-104.06250E+00,+257.99E-03,+632.50E-03
-104.03125E+00,+214.58E-03,+669.48E-03
-104.00000E+00,+257.99E-03,+632.50E-03
-103.96875E+00,+257.99E-03,+669.48E-03
-103.93750E+00,+257.99E-03,+669.48E-03
-103.90625E+00,+257.99E-03,+669.48E-03
-103.87500E+00,+257.99E-03,+669.48E-03
-103.84375E+00,+257.99E-03,+706.47E-03
-103.81250E+00,+257.99E-03,+706.47E-03
-103.78125E+00,+257.99E-03,+669.48E-03
-103.75000E+00,+301.41E-03,+669.48E-03
-103.71875E+00,+257.99E-03,+706.47E-03
-103.68750E+00,+301.41E-03,+706.47E-03
-103.65625E+00,+257.99E-03,+706.47E-03
-103.62500E+00,+301.41E-03,+743.45E-03
-103.59375E+00,+301.41E-03,+743.45E-03
-103.56250E+00,+301.41E-03,+706.47E-03
-103.53125E+00,+301.41E-03,+743.45E-03
-103.50000E+00,+257.99E-03,+743.45E-03
-103.46875E+00,+301.41E-03,+743.45E-03
-103.43750E+00,+301.41E-03,+743.45E-03
-103.40625E+00,+257.99E-03,+743.45E-03
-103.37500E+00,+257.99E-03,+743.45E-03
-103.34375E+00,+257.99E-03,+743.45E-03
-103.31250E+00,+257.99E-03,+743.45E-03
-103.28125E+00,+257.99E-03,+780.44E-03
-103.25000E+00,+257.99E-03,+780.44E-03
-103.21875E+00,+257.99E-03,+780.44E-03
-103.18750E+00,+214.58E-03,+780.44E-03
-103.15625E+00,+214.58E-03,+780.44E-03
-103.12500E+00,+214.58E-03,+817.42E-03
-103.09375E+00,+214.58E-03,+780.44E-03
-103.06250E+00,+171.16E-03,+780.44E-03
-103.03125E+00,+214.58E-03,+817.42E-03
-103.00000E+00,+127.74E-03,+817.42E-03
-102.96875E+00,+127.74E-03,+817.42E-03
-102.93750E+00,+127.74E-03,+817.42E-03
-102.90625E+00,+171.16E-03,+817.42E-03
-102.87500E+00,+127.74E-03,+817.42E-03
-102.84375E+00,+127.74E-03,+817.42E-03
-102.81250E+00,+127.74E-03,+817.42E-03
-102.78125E+00,+84.32E-03,+780.44E-03
-102.75000E+00,+84.32E-03,+854.41E-03
-102.71875E+00,+84.32E-03,+780.44E-03
-102.68750E+00,+84.32E-03,+817.42E-03
-102.65625E+00,+84.32E-03,+817.42E-03
-102.62500E+00,+40.91E-03,+817.42E-03
-102.59375E+00,+40.91E-03,+817.42E-03
-102.56250E+00,+40.91E-03,+780.44E-03
-102.53125E+00,-2.51E-03,+780.44E-03
-102.50000E+00,-2.51E-03,+780.44E-03
-102.46875E+00,-2.51E-03,+780.44E-03
-102.43750E+00,-45.93E-03,+780.44E-03
-102.40625E+00,-45.93E-03,+743.45E-03
-102.37500E+00,-45.93E-03,+780.44E-03
-102.34375E+00,-45.93E-03,+743.45E-03
-102.31250E+00,-45.93E-03,+743.45E-03
-102.28125E+00,-45.93E-03,+743.45E-03
-102.25000E+00,-89.34E-03,+743.45E-03
-102.21875E+00,-45.93E-03,+743.45E-03
-102.18750E+00,-89.34E-03,+743.45E-03
-102.15625E+00,-89.34E-03,+706.47E-03
-102.12500E+00,-89.34E-03,+743.45E-03
-102.09375E+00,-89.34E-03,+743.45E-03
-102.06250E+00,-132.76E-03,+706.47E-03
-102.03125E+00,-89.34E-03,+743.45E-03
-102.00000E+00,-89.34E-03,+706.47E-03
-101.96875E+00,-89.34E-03,+706.47E-03
-101.93750E+00,-132.76E-03,+669.48E-03
-101.90625E+00,-132.76E-03,+706.47E-03
-101.87500E+00,-132.76E-03,+669.48E-03
-101.84375E+00,-89.34E-03,+669.48E-03
-101.81250E+00,-89.34E-03,+669.48E-03
-101.78125E+00,-89.34E-03,+669.48E-03
-101.75000E+00,-132.76E-03,+632.50E-03
-101.71875E+00,-89.34E-03,+669.48E-03
-101.68750E+00,-89.34E-03,+669.48E-03
-101.65625E+00,-89.34E-03,+632.50E-03
-101.62500E+00,-89.34E-03,+632.50E-03
-101.59375E+00,-89.34E-03,+632.50E-03
-101.56250E+00,-45.93E-03,+595.52E-03
-101.53125E+00,-89.34E-03,+595.52E-03
-101.50000E+00,-45.93E-03,+595.52E-03
-101.46875E+00,-45.93E-03,+632.50E-03
-101.43750E+00,-45.93E-03,+595.52E-03
-101.40625E+00,-45.93E-03,+595.52E-03
-101.37500E+00,-45.93E-03,+595.52E-03
-101.34375E+00,-2.51E-03,+595.52E-03
-101.31250E+00,-2.51E-03,+595.52E-03
-101.28125E+00,-2.51E-03,+595.52E-03
-101.25000E+00,+40.91E-03,+595.52E-03
-101.21875E+00,-2.51E-03,+595.52E-03
-101.18750E+00,-2.51E-03,+595.52E-03
-101.15625E+00,+40.91E-03,+595.52E-03
-101.12500E+00,+40.91E-03,+632.50E-03
-101.09375E+00,+84.32E-03,+632.50E-03
-101.06250E+00,+84.32E-03,+595.52E-03
-101.03125E+00,+84.32E-03,+632.50E-03
-101.00000E+00,+84.32E-03,+632.50E-03
-100.96875E+00,+127.74E-03,+595.52E-03
-100.93750E+00,+127.74E-03,+632.50E-03
-100.90625E+00,+127.74E-03,+632.50E-03
-100.87500E+00,+127.74E-03,+595.52E-03
-100.84375E+00,+127.74E-03,+632.50E-03
-100.81250E+00,+127.74E-03,+632.50E-03
-100.78125E+00,+171.16E-03,+632.50E-03
-100.75000E+00,+171.16E-03,+632.50E-03
-100.71875E+00,+214.58E-03,+632.50E-03
-100.68750E+00,+171.16E-03,+632.50E-03
-100.65625E+00,+171.16E-03,+632.50E-03
-100.62500E+00,+171.16E-03,+669.48E-03
-100.59375E+00,+214.58E-03,+669.48E-03
-100.56250E+00,+214.58E-03,+669.48E-03
-100.53125E+00,+214.58E-03,+669.48E-03
-100.50000E+00,+214.58E-03,+669.48E-03
-100.46875E+00,+257.99E-03,+669.48E-03
-100.43750E+00,+257.99E-03,+669.48E-03
-100.40625E+00,+257.99E-03,+669.48E-03
-100.37500E+00,+257.99E-03,+669.48E-03
-100.34375E+00,+257.99E-03,+706.47E-03
-100.31250E+00,+301.41E-03,+706.47E-03
-100.28125E+00,+301.41E-03,+706.47E-03
-100.25000E+00,+257.99E-03,+706.47E-03
-100.21875E+00,+257.99E-03,+669.48E-03
-100.18750E+00,+301.41E-03,+706.47E-03
-100.15625E+00,+301.41E-03,+706.47E-03
-100.12500E+00,+301.41E-03,+706.47E-03
-100.09375E+00,+301.41E-03,+706.47E-03
-100.06250E+00,+257.99E-03,+743.45E-03
-100.03125E+00,+301.41E-03,+743.45E-03
-100.00000E+00,+301.41E-03,+743.45E-03
-99.96875E+00,+301.41E-03,+743.45E-03
-99.93750E+00,+257.99E-03,+743.45E-03
-99.90625E+00,+257.99E-03,+743.45E-03
-99.87500E+00,+257.99E-03,+743.45E-03
-99.84375E+00,+257.99E-03,+780.44E-03
-99.81250E+00,+257.99E-03,+817.42E-03
-99.78125E+00,+257.99E-03,+780.44E-03
-99.75000E+00,+257.99E-03,+780.44E-03
-99.71875E+00,+257.99E-03,+780.44E-03
-99.68750E+00,+257.99E-03,+780.44E-03
-99.65625E+00,+214.58E-03,+780.44E-03
-99.62500E+00,+214.58E-03,+780.44E-03
-99.59375E+00,+171.16E-03,+780.44E-03
-99.56250E+00,+171.16E-03,+817.42E-03
-99.53125E+00,+171.16E-03,+780.44E-03
-99.50000E+00,+171.16E-03,+780.44E-03
-99.46875E+00,+171.16E-03,+817.42E-03
-99.43750E+00,+171.16E-03,+780.44E-03
-99.40625E+00,+127.74E-03,+817.42E-03
-99.37500E+00,+127.74E-03,+817.42E-03
-99.34375E+00,+127.74E-03,+817.42E-03
-99.31250E+00,+84.32E-03,+817.42E-03
-99.28125E+00,+127.74E-03,+817.42E-03
-99.25000E+00,+84.32E-03,+817.42E-03
-99.21875E+00,+84.32E-03,+817.42E-03
-99.18750E+00,+84.32E-03,+817.42E-03
-99.15625E+00,+40.91E-03,+817.42E-03
-99.12500E+00,+40.91E-03,+780.44E-03
-99.09375E+00,+40.91E-03,+817.42E-03
-99.06250E+00,-2.51E-03,+780.44E-03
-99.03125E+00,-2.51E-03,+780.44E-03
-99.00000E+00,-2.51E-03,+780.44E-03
-98.96875E+00,-2.51E-03,+780.44E-03
-98.93750E+00,-2.51E-03,+743.45E-03
-98.90625E+00,-45.93E-03,+780.44E-03
-98.87500E+00,-45.93E-03,+780.44E-03
-98.84375E+00,-45.93E-03,+780.44E-03
-98.81250E+00,-45.93E-03,+743.45E-03
-98.78125E+00,-89.34E-03,+743.45E-03
-98.75000E+00,-89.34E-03,+743.45E-03
-98.71875E+00,-45.93E-03,+743.45E-03
-98.68750E+00,-89.34E-03,+706.47E-03
-98.65625E+00,-89.34E-03,+743.45E-03
-98.62500E+00,-89.34E-03,+743.45E-03
-98.59375E+00,-89.34E-03,+706.47E-03
-98.56250E+00,-132.76E-03,+706.47E-03
-98.53125E+00,-132.76E-03,+706.47E-03
-98.50000E+00,-89.34E-03,+706.47E-03
-98.46875E+00,-132.76E-03,+706.47E-03
-98.43750E+00,-132.76E-03,+706.47E-03
-98.40625E+00,-89.34E-03,+669.48E-03
-98.37500E+00,-132.76E-03,+669.48E-03
-98.34375E+00,-89.34E-03,+706.47E-03
-98.31250E+00,-132.76E-03,+632.50E-03
-98.28125E+00,-89.34E-03,+669.48E-03
-98.25000E+00,-89.34E-03,+632.50E-03
-98.21875E+00,-132.76E-03,+632.50E-03
-98.18750E+00,-89.34E-03,+669.48E-03
-98.15625E+00,-89.34E-03,+669.48E-03
-98.12500E+00,-89.34E-03,+632.50E-03
-98.09375E+00,-89.34E-03,+632.50E-03
-98.06250E+00,-45.93E-03,+632.50E-03
-98.03125E+00,-89.34E-03,+632.50E-03
-98.00000E+00,-89.34E-03,+632.50E-03
-97.96875E+00,-45.93E-03,+595.52E-03
-97.93750E+00,-45.93E-03,+595.52E-03
-97.90625E+00,-45.93E-03,+595.52E-03
-97.87500E+00,-45.93E-03,+632.50E-03
-97.84375E+00,-45.93E-03,+595.52E-03
-97.81250E+00,-2.51E-03,+632.50E-03
-97.78125E+00,+40.91E-03,+595.52E-03
-97.75000E+00,+40.91E-03,+595.52E-03
-97.71875E+00,-2.51E-03,+632.50E-03
-97.68750E+00,+40.91E-03,+595.52E-03
-97.65625E+00,+40.91E-03,+595.52E-03
-97.62500E+00,+40.91E-03,+595.52E-03
-97.59375E+00,+40.91E-03,+595.52E-03
-97.56250E+00,+84.32E-03,+595.52E-03
-97.53125E+00,+84.32E-03,+632.50E-03
-97.50000E+00,+127.74E-03,+595.52E-03
-97.46875E+00,+127.74E-03,+595.52E-03
-97.43750E+00,+127.74E-03,+632.50E-03
-97.40625E+00,+127.74E-03,+632.50E-03
-97.37500E+00,+127.74E-03,+632.50E-03
-97.34375E+00,+171.16E-03,+632.50E-03
-97.31250E+00,+171.16E-03,+632.50E-03
-97.28125E+00,+127.74E-03,+595.52E-03
-97.25000E+00,+214.58E-03,+632.50E-03
-97.21875E+00,+171.16E-03,+632.50E-03
-97.18750E+00,+257.99E-03,+632.50E-03
-97.15625E+00,+214.58E-03,+669.48E-03
-97.12500E+00,+214.58E-03,+632.50E-03
-97.09375E+00,+214.58E-03,+669.48E-03
-97.06250E+00,+214.58E-03,+669.48E-03
-97.03125E+00,+214.58E-03,+669.48E-03
-97.00000E+00,+257.99E-03,+632.50E-03
-96.96875E+00,+257.99E-03,+669.48E-03
-96.93750E+00,+257.99E-03,+706.47E-03
-96.90625E+00,+257.99E-03,+669.48E-03
-96.87500E+00,+257.99E-03,+669.48E-03
-96.84375E+00,+257.99E-03,+669.48E-03
-96.81250E+00,+257.99E-03,+706.47E-03
-96.78125E+00,+301.41E-03,+669.48E-03
-96.75000E+00,+257.99E-03,+706.47E-03
-96.71875E+00,+257.99E-03,+706.47E-03
-96.68750E+00,+301.41E-03,+706.47E-03
-96.65625E+00,+301.41E-03,+743.45E-03
-96.62500E+00,+301.41E-03,+706.47E-03
-96.59375E+00,+257.99E-03,+743.45E-03
-96.56250E+00,+301.41E-03,+743.45E-03
-96.53125E+00,+301.41E-03,+743.45E-03
-96.50000E+00,+301.41E-03,+743.45E-03
-96.46875E+00,+301.41E-03,+743.45E-03
-96.43750E+00,+257.99E-03,+743.45E-03
-96.40625E+00,+257.99E-03,+780.44E-03
-96.37500E+00,+257.99E-03,+780.44E-03
-96.34375E+00,+257.99E-03,+780.44E-03
-96.31250E+00,+257.99E-03,+780.44E-03
-96.28125E+00,+257.99E-03,+780.44E-03
-96.25000E+00,+257.99E-03,+780.44E-03
-96.21875E+00,+214.58E-03,+780.44E-03
-96.18750E+00,+214.58E-03,+780.44E-03
-96.15625E+00,+214.58E-03,+780.44E-03
-96.12500E+00,+214.58E-03,+780.44E-03
-96.09375E+00,+214.58E-03,+780.44E-03
-96.06250E+00,+171.16E-03,+780.44E-03
-96.03125E+00,+171.16E-03,+817.42E-03
-96.00000E+00,+171.16E-03,+817.42E-03
-95.96875E+00,+171.16E-03,+780.44E-03
-95.93750E+00,+127.74E-03,+817.42E-03
-95.90625E+00,+127.74E-03,+817.42E-03
-95.87500E+00,+127.74E-03,+817.42E-03
-95.84375E+00,+127.74E-03,+780.44E-03
-95.81250E+00,+84.32E-03,+817.42E-03
-95.78125E+00,+84.32E-03,+817.42E-03
-95.75000E+00,+84.32E-03,+817.42E-03
-95.71875E+00,+84.32E-03,+780.44E-03
-95.68750E+00,+84.32E-03,+817.42E-03
-95.65625E+00,+40.91E-03,+780.44E-03
-95.62500E+00,-2.51E-03,+817.42E-03
-95.59375E+00,+40.91E-03,+780.44E-03
-95.56250E+00,+40.91E-03,+780.44E-03
-95.53125E+00,+40.91E-03,+780.44E-03
-95.50000E+00,-2.51E-03,+780.44E-03
-95.46875E+00,-2.51E-03,+780.44E-03
-95.43750E+00,-2.51E-03,+780.44E-03
-95.40625E+00,-45.93E-03,+780.44E-03
-95.37500E+00,-45.93E-03,+780.44E-03
-95.34375E+00,-45.93E-03,+743.45E-03
-95.31250E+00,-45.93E-03,+780.44E-03
-95.28125E+00,-89.34E-03,+743.45E-03
-95.25000E+00,-45.93E-03,+743.45E-03
-95.21875E+00,-89.34E-03,+743.45E-03
-95.18750E+00,-89.34E-03,+743.45E-03
-95.15625E+00,-89.34E-03,+743.45E-03
-95.12500E+00,-89.34E-03,+743.45E-03
-95.09375E+00,-132.76E-03,+706.47E-03
-95.06250E+00,-89.34E-03,+706.47E-03
-95.03125E+00,-132.76E-03,+669.48E-03
-95.00000E+00,-89.34E-03,+706.47E-03
-94.96875E+00,-132.76E-03,+669.48E-03
-94.93750E+00,-132.76E-03,+669.48E-03
-94.90625E+00,-132.76E-03,+706.47E-03
-94.87500E+00,-132.76E-03,+669.48E-03
-94.84375E+00,-89.34E-03,+632.50E-03
-94.81250E+00,-132.76E-03,+632.50E-03
-94.78125E+00,-89.34E-03,+669.48E-03
-94.75000E+00,-89.34E-03,+669.48E-03
-94.71875E+00,-89.34E-03,+632.50E-03
-94.68750E+00,-89.34E-03,+632.50E-03
-94.65625E+00,-89.34E-03,+632.50E-03
-94.62500E+00,-89.34E-03,+632.50E-03
-94.59375E+00,-89.34E-03,+632.50E-03
-94.56250E+00,-45.93E-03,+669.48E-03
-94.53125E+00,-45.93E-03,+632.50E-03
-94.50000E+00,-45.93E-03,+632.50E-03
-94.46875E+00,-45.93E-03,+632.50E-03
-94.43750E+00,-45.93E-03,+595.52E-03
-94.40625E+00,-45.93E-03,+632.50E-03
-94.37500E+00,-45.93E-03,+595.52E-03
-94.34375E+00,-2.51E-03,+595.52E-03
-94.31250E+00,-2.51E-03,+595.52E-03
-94.28125E+00,-2.51E-03,+595.52E-03
-94.25000E+00,-2.51E-03,+595.52E-03
-94.21875E+00,-2.51E-03,+632.50E-03
-94.18750E+00,+40.91E-03,+595.52E-03
-94.15625E+00,+84.32E-03,+595.52E-03
-94.12500E+00,+40.91E-03,+632.50E-03
-94.09375E+00,+84.32E-03,+595.52E-03
-94.06250E+00,+84.32E-03,+595.52E-03
-94.03125E+00,+84.32E-03,+595.52E-03
-94.00000E+00,+84.32E-03,+632.50E-03
-93.96875E+00,+127.74E-03,+595.52E-03
-93.93750E+00,+127.74E-03,+595.52E-03
-93.90625E+00,+127.74E-03,+632.50E-03
-93.87500E+00,+127.74E-03,+632.50E-03
-93.84375E+00,+171.16E-03,+632.50E-03
-93.81250E+00,+171.16E-03,+632.50E-03
-93.78125E+00,+171.16E-03,+632.50E-03
-93.75000E+00,+171.16E-03,+632.50E-03
-93.71875E+00,+171.16E-03,+632.50E-03
-93.68750E+00,+214.58E-03,+632.50E-03
-93.65625E+00,+214.58E-03,+632.50E-03
-93.62500E+00,+257.99E-03,+632.50E-03
-93.59375E+00,+214.58E-03,+632.50E-03
-93.56250E+00,+257.99E-03,+632.50E-03
-93.53125E+00,+257.99E-03,+669.48E-03
-93.50000E+00,+257.99E-03,+669.48E-03
-93.46875E+00,+257.99E-03,+669.48E-03
-93.43750E+00,+257.99E-03,+706.47E-03
-93.40625E+00,+257.99E-03,+669.48E-03
-93.37500E+00,+257.99E-03,+706.47E-03
-93.34375E+00,+301.41E-03,+669.48E-03
-93.31250E+00,+257.99E-03,+706.47E-03
-93.28125E+00,+301.41E-03,+706.47E-03
-93.25000E+00,+301.41E-03,+706.47E-03
-93.21875E+00,+301.41E-03,+669.48E-03
-93.18750E+00,+301.41E-03,+706.47E-03
-93.15625E+00,+301.41E-03,+743.45E-03
-93.12500E+00,+257.99E-03,+743.45E-03
-93.09375E+00,+301.41E-03,+743.45E-03
-93.06250E+00,+301.41E-03,+743.45E-03
-93.03125E+00,+257.99E-03,+743.45E-03
-93.00000E+00,+301.41E-03,+743.45E-03
-92.96875E+00,+301.41E-03,+743.45E-03
-92.93750E+00,+257.99E-03,+743.45E-03
-92.90625E+00,+301.41E-03,+780.44E-03
-92.87500E+00,+257.99E-03,+780.44E-03
-92.84375E+00,+257.99E-03,+743.45E-03
-92.81250E+00,+257.99E-03,+780.44E-03
-92.78125E+00,+257.99E-03,+780.44E-03
-92.75000E+00,+214.58E-03,+780.44E-03
-92.71875E+00,+257.99E-03,+780.44E-03
-92.68750E+00,+214.58E-03,+780.44E-03
-92.65625E+00,+214.58E-03,+780.44E-03
-92.62500E+00,+214.58E-03,+817.42E-03
-92.59375E+00,+171.16E-03,+780.44E-03
-92.56250E+00,+171.16E-03,+817.42E-03
-92.53125E+00,+171.16E-03,+817.42E-03
-92.50000E+00,+171.16E-03,+780.44E-03
-92.46875E+00,+171.16E-03,+817.42E-03
-92.43750E+00,+127.74E-03,+817.42E-03
-92.40625E+00,+127.74E-03,+817.42E-03
-92.37500E+00,+127.74E-03,+817.42E-03
-92.34375E+00,+127.74E-03,+817.42E-03
-92.31250E+00,+84.32E-03,+817.42E-03
-92.28125E+00,+84.32E-03,+817.42E-03
-92.25000E+00,+84.32E-03,+780.44E-03
-92.21875E+00,+84.32E-03,+817.42E-03
-92.18750E+00,+84.32E-03,+817.42E-03
-92.15625E+00,+40.91E-03,+780.44E-03
-92.12500E+00,+40.91E-03,+780.44E-03
-92.09375E+00,-2.51E-03,+780.44E-03
-92.06250E+00,+40.91E-03,+780.44E-03
-92.03125E+00,-2.51E-03,+780.44E-03
-92.00000E+00,-2.51E-03,+780.44E-03
-91.96875E+00,-2.51E-03,+780.44E-03
-91.93750E+00,-45.93E-03,+780.44E-03
-91.90625E+00,-45.93E-03,+780.44E-03
-91.87500E+00,-45.93E-03,+743.45E-03
-91.84375E+00,-89.34E-03,+780.44E-03
-91.81250E+00,-45.93E-03,+743.45E-03
-91.78125E+00,-45.93E-03,+743.45E-03
-91.75000E+00,-45.93E-03,+743.45E-03
-91.71875E+00,-45.93E-03,+743.45E-03
-91.68750E+00,-89.34E-03,+743.45E-03
-91.65625E+00,-89.34E-03,+743.45E-03
-91.62500E+00,-89.34E-03,+706.47E-03
-91.59375E+00,-89.34E-03,+743.45E-03
-91.56250E+00,-89.34E-03,+706.47E-03
-91.53125E+00,-89.34E-03,+669.48E-03
-91.50000E+00,-89.34E-03,+706.47E-03
-91.46875E+00,-132.76E-03,+669.48E-03
-91.43750E+00,-89.34E-03,+706.47E-03
-91.40625E+00,-89.34E-03,+669.48E-03
-91.37500E+00,-89.34E-03,+669.48E-03
-91.34375E+00,-89.34E-03,+669.48E-03
-91.31250E+00,-89.34E-03,+669.48E-03
-91.28125E+00,-89.34E-03,+669.48E-03
-91.25000E+00,-89.34E-03,+632.50E-03
-91.21875E+00,-89.34E-03,+669.48E-03
-91.18750E+00,-89.34E-03,+669.48E-03
-91.15625E+00,-89.34E-03,+632.50E-03
-91.12500E+00,-89.34E-03,+632.50E-03
-91.09375E+00,-89.34E-03,+632.50E-03
-91.06250E+00,-45.93E-03,+632.50E-03
-91.03125E+00,-45.93E-03,+632.50E-03
-91.00000E+00,-45.93E-03,+632.50E-03
-90.96875E+00,-45.93E-03,+632.50E-03
-90.93750E+00,-45.93E-03,+632.50E-03
-90.90625E+00,-45.93E-03,+632.50E-03
-90.87500E+00,-2.51E-03,+632.50E-03
-90.84375E+00,-2.51E-03,+595.52E-03
-90.81250E+00,-2.51E-03,+595.52E-03
-90.78125E+00,-2.51E-03,+595.52E-03
-90.75000E+00,+40.91E-03,+595.52E-03
-90.71875E+00,+40.91E-03,+595.52E-03
-90.68750E+00,+40.91E-03,+632.50E-03
-90.65625E+00,+40.91E-03,+595.52E-03
-90.62500E+00,+84.32E-03,+632.50E-03
-90.59375E+00,+84.32E-03,+632.50E-03
-90.56250E+00,+84.32E-03,+632.50E-03
-90.53125E+00,+127.74E-03,+632.50E-03
-90.50000E+00,+127.74E-03,+595.52E-03
-90.46875E+00,+127.74E-03,+632.50E-03
-90.43750E+00,+84.32E-03,+632.50E-03
-90.40625E+00,+127.74E-03,+632.50E-03
-90.37500E+00,+127.74E-03,+595.52E-03
-90.34375E+00,+127.74E-03,+632.50E-03
-90.31250E+00,+214.58E-03,+632.50E-03
-90.28125E+00,+171.16E-03,+632.50E-03
-90.25000E+00,+214.58E-03,+669.48E-03
-90.21875E+00,+171.16E-03,+632.50E-03
-90.18750E+00,+214.58E-03,+632.50E-03
-90.15625E+00,+214.58E-03,+669.48E-03
-90.12500E+00,+214.58E-03,+669.48E-03
-90.09375E+00,+214.58E-03,+632.50E-03
-90.06250E+00,+214.58E-03,+669.48E-03
-90.03125E+00,+257.99E-03,+669.48E-03
-90.00000E+00,+257.99E-03,+706.47E-03
-89.96875E+00,+257.99E-03,+669.48E-03
-89.93750E+00,+257.99E-03,+706.47E-03
-89.90625E+00,+257.99E-03,+669.48E-03
-89.87500E+00,+257.99E-03,+669.48E-03
-89.84375E+00,+257.99E-03,+669.48E-03
-89.81250E+00,+257.99E-03,+669.48E-03
-89.78125E+00,+257.99E-03,+706.47E-03
-89.75000E+00,+301.41E-03,+706.47E-03
-89.71875E+00,+301.41E-03,+706.47E-03
-89.68750E+00,+301.41E-03,+706.47E-03
-89.65625E+00,+257.99E-03,+706.47E-03
-89.62500E+00,+301.41E-03,+743.45E-03
-89.59375E+00,+301.41E-03,+743.45E-03
-89.56250E+00,+301.41E-03,+743.45E-03
-89.53125E+00,+301.41E-03,+706.47E-03
-89.50000E+00,+301.41E-03,+743.45E-03
-89.46875E+00,+257.99E-03,+743.45E-03
-89.43750E+00,+257.99E-03,+780.44E-03
-89.40625E+00,+257.99E-03,+743.45E-03
-89.37500E+00,+257.99E-03,+780.44E-03
-89.34375E+00,+257.99E-03,+780.44E-03
-89.31250E+00,+257.99E-03,+780.44E-03
-89.28125E+00,+214.58E-03,+780.44E-03
-89.25000E+00,+214.58E-03,+780.44E-03
-89.21875E+00,+257.99E-03,+780.44E-03
-89.18750E+00,+214.58E-03,+780.44E-03
-89.15625E+00,+214.58E-03,+780.44E-03
-89.12500E+00,+214.58E-03,+780.44E-03
-89.09375E+00,+214.58E-03,+817.42E-03
-89.06250E+00,+171.16E-03,+817.42E-03
-89.03125E+00,+171.16E-03,+780.44E-03
-89.00000E+00,+171.16E-03,+817.42E-03
-88.96875E+00,+127.74E-03,+780.44E-03
-88.93750E+00,+127.74E-03,+817.42E-03
-88.90625E+00,+127.74E-03,+817.42E-03
-88.87500E+00,+127.74E-03,+817.42E-03
-88.84375E+00,+127.74E-03,+817.42E-03
-88.81250E+00,+84.32E-03,+817.42E-03
-88.78125E+00,+84.32E-03,+817.42E-03
-88.75000E+00,+84.32E-03,+817.42E-03
-88.71875E+00,+84.32E-03,+817.42E-03
-88.68750E+00,+84.32E-03,+817.42E-03
-88.65625E+00,+40.91E-03,+817.42E-03
-88.62500E+00,+40.91E-03,+817.42E-03
-88.59375E+00,+40.91E-03,+817.42E-03
-88.56250E+00,-2.51E-03,+817.42E-03
-88.53125E+00,-2.51E-03,+743.45E-03
-88.50000E+00,-2.51E-03,+817.42E-03
-88.46875E+00,-2.51E-03,+780.44E-03
-88.43750E+00,-45.93E-03,+780.44E-03
-88.40625E+00,-45.93E-03,+780.44E-03
-88.37500E+00,-45.93E-03,+780.44E-03
-88.34375E+00,-45.93E-03,+743.45E-03
-88.31250E+00,-45.93E-03,+743.45E-03
-88.28125E+00,-45.93E-03,+743.45E-03
-88.25000E+00,-45.93E-03,+743.45E-03
-88.21875E+00,-89.34E-03,+743.45E-03
-88.18750E+00,-89.34E-03,+706.47E-03
-88.15625E+00,-89.34E-03,+706.47E-03
-88.12500E+00,-89.34E-03,+743.45E-03
-88.09375E+00,-132.76E-03,+706.47E-03
-88.06250E+00,-89.34E-03,+706.47E-03
-88.03125E+00,-89.34E-03,+669.48E-03
-88.00000E+00,-89.34E-03,+706.47E-03
-87.96875E+00,-89.34E-03,+706.47E-03
-87.93750E+00,-132.76E-03,+669.48E-03
-87.90625E+00,-132.76E-03,+669.48E-03
-87.87500E+00,-89.34E-03,+669.48E-03
-87.84375E+00,-89.34E-03,+669.48E-03
-87.81250E+00,-89.34E-03,+669.48E-03
-87.78125E+00,-132.76E-03,+632.50E-03
-87.75000E+00,-132.76E-03,+669.48E-03
-87.71875E+00,-89.34E-03,+669.48E-03
-87.68750E+00,-89.34E-03,+632.50E-03
-87.65625E+00,-89.34E-03,+632.50E-03
-87.62500E+00,-89.34E-03,+632.50E-03
-87.59375E+00,-45.93E-03,+669.48E-03
-87.56250E+00,-45.93E-03,+632.50E-03
-87.53125E+00,-45.93E-03,+595.52E-03
-87.50000E+00,-45.93E-03,+632.50E-03
-87.46875E+00,-45.93E-03,+632.50E-03
-87.43750E+00,-45.93E-03,+595.52E-03
-87.40625E+00,-45.93E-03,+632.50E-03
-87.37500E+00,-2.51E-03,+595.52E-03
-87.34375E+00,-2.51E-03,+595.52E-03
-87.31250E+00,-2.51E-03,+632.50E-03
-87.28125E+00,+40.91E-03,+632.50E-03
-87.25000E+00,+40.91E-03,+558.53E-03
-87.21875E+00,-2.51E-03,+632.50E-03
-87.18750E+00,+40.91E-03,+632.50E-03
-87.15625E+00,+84.32E-03,+595.52E-03
-87.12500E+00,+84.32E-03,+595.52E-03
-87.09375E+00,+40.91E-03,+595.52E-03
-87.06250E+00,+84.32E-03,+595.52E-03
-87.03125E+00,+84.32E-03,+632.50E-03
-87.00000E+00,+127.74E-03,+595.52E-03
-86.96875E+00,+84.32E-03,+595.52E-03
-86.93750E+00,+127.74E-03,+595.52E-03
-86.90625E+00,+127.74E-03,+632.50E-03
-86.87500E+00,+127.74E-03,+595.52E-03
-86.84375E+00,+127.74E-03,+669.48E-03
-86.81250E+00,+171.16E-03,+595.52E-03
-86.78125E+00,+171.16E-03,+632.50E-03
-86.75000E+00,+171.16E-03,+669.48E-03
-86.71875E+00,+171.16E-03,+632.50E-03
-86.68750E+00,+171.16E-03,+632.50E-03
-86.65625E+00,+214.58E-03,+632.50E-03
-86.62500E+00,+214.58E-03,+669.48E-03
-86.59375E+00,+214.58E-03,+632.50E-03
-86.56250E+00,+257.99E-03,+669.48E-03
-86.53125E+00,+257.99E-03,+669.48E-03
-86.50000E+00,+257.99E-03,+669.48E-03
-86.46875E+00,+257.99E-03,+669.48E-03
-86.43750E+00,+257.99E-03,+669.48E-03
-86.40625E+00,+301.41E-03,+669.48E-03
-86.37500E+00,+257.99E-03,+669.48E-03
-86.34375E+00,+257.99E-03,+706.47E-03
-86.31250E+00,+301.41E-03,+706.47E-03
-86.28125E+00,+301.41E-03,+706.47E-03
-86.25000E+00,+301.41E-03,+706.47E-03
-86.21875E+00,+301.41E-03,+743.45E-03
-86.18750E+00,+301.41E-03,+743.45E-03
-86.15625E+00,+301.41E-03,+706.47E-03
-86.12500E+00,+301.41E-03,+743.45E-03
-86.09375E+00,+301.41E-03,+743.45E-03
-86.06250E+00,+301.41E-03,+743.45E-03
-86.03125E+00,+301.41E-03,+743.45E-03
-86.00000E+00,+257.99E-03,+780.44E-03
-85.96875E+00,+257.99E-03,+743.45E-03
-85.93750E+00,+301.41E-03,+743.45E-03
-85.90625E+00,+301.41E-03,+780.44E-03
-85.87500E+00,+257.99E-03,+780.44E-03
-85.84375E+00,+257.99E-03,+780.44E-03
-85.81250E+00,+257.99E-03,+780.44E-03
-85.78125E+00,+257.99E-03,+780.44E-03
-85.75000E+00,+214.58E-03,+780.44E-03
-85.71875E+00,+214.58E-03,+780.44E-03
-85.68750E+00,+214.58E-03,+780.44E-03
-85.65625E+00,+214.58E-03,+780.44E-03
-85.62500E+00,+214.58E-03,+780.44E-03
-85.59375E+00,+214.58E-03,+817.42E-03
-85.56250E+00,+171.16E-03,+817.42E-03
-85.53125E+00,+171.16E-03,+780.44E-03
-85.50000E+00,+171.16E-03,+817.42E-03
-85.46875E+00,+127.74E-03,+780.44E-03
-85.43750E+00,+127.74E-03,+780.44E-03
-85.40625E+00,+127.74E-03,+817.42E-03
-85.37500E+00,+127.74E-03,+817.42E-03
-85.34375E+00,+84.32E-03,+780.44E-03
-85.31250E+00,+84.32E-03,+817.42E-03
-85.28125E+00,+84.32E-03,+817.42E-03
-85.25000E+00,+84.32E-03,+817.42E-03
-85.21875E+00,+84.32E-03,+780.44E-03
-85.18750E+00,+40.91E-03,+817.42E-03
-85.15625E+00,+40.91E-03,+817.42E-03
-85.12500E+00,+40.91E-03,+780.44E-03
-85.09375E+00,+40.91E-03,+780.44E-03
-85.06250E+00,-2.51E-03,+817.42E-03
-85.03125E+00,-2.51E-03,+780.44E-03
-85.00000E+00,-2.51E-03,+780.44E-03
-84.96875E+00,-2.51E-03,+780.44E-03
-84.93750E+00,-45.93E-03,+780.44E-03
-84.90625E+00,-45.93E-03,+743.45E-03
-84.87500E+00,-45.93E-03,+743.45E-03
-84.84375E+00,-45.93E-03,+743.45E-03
-84.81250E+00,-45.93E-03,+743.45E-03
-84.78125E+00,-89.34E-03,+743.45E-03
-84.75000E+00,-89.34E-03,+743.45E-03
-84.71875E+00,-89.34E-03,+743.45E-03
-84.68750E+00,-45.93E-03,+743.45E-03
-84.65625E+00,-132.76E-03,+743.45E-03
-84.62500E+00,-132.76E-03,+706.47E-03
-84.59375E+00,-132.76E-03,+706.47E-03
-84.56250E+00,-89.34E-03,+706.47E-03
-84.53125E+00,-89.34E-03,+706.47E-03
-84.50000E+00,-132.76E-03,+706.47E-03
-84.46875E+00,-89.34E-03,+706.47E-03
-84.43750E+00,-89.34E-03,+669.48E-03
-84.40625E+00,-89.34E-03,+706.47E-03
-84.37500E+00,-89.34E-03,+669.48E-03
-84.34375E+00,-89.34E-03,+669.48E-03
-84.31250E+00,-89.34E-03,+669.48E-03
-84.28125E+00,-89.34E-03,+669.48E-03
-84.25000E+00,-89.34E-03,+669.48E-03
-84.21875E+00,-89.34E-03,+632.50E-03
-84.18750E+00,-89.34E-03,+669.48E-03
-84.15625E+00,-89.34E-03,+595.52E-03
-84.12500E+00,-89.34E-03,+632.50E-03
-84.09375E+00,-89.34E-03,+632.50E-03
-84.06250E+00,-89.34E-03,+632.50E-03
-84.03125E+00,-45.93E-03,+632.50E-03
-84.00000E+00,-45.93E-03,+632.50E-03
-83.96875E+00,-45.93E-03,+632.50E-03
-83.93750E+00,-2.51E-03,+632.50E-03
-83.90625E+00,-45.93E-03,+632.50E-03
-83.87500E+00,-2.51E-03,+632.50E-03
-83.84375E+00,-2.51E-03,+595.52E-03
-83.81250E+00,-2.51E-03,+595.52E-03
-83.78125E+00,-2.51E-03,+595.52E-03
-83.75000E+00,+40.91E-03,+632.50E-03
-83.71875E+00,-2.51E-03,+632.50E-03
-83.68750E+00,+40.91E-03,+595.52E-03
-83.65625E+00,+40.91E-03,+595.52E-03
-83.62500E+00,+40.91E-03,+632.50E-03
-83.59375E+00,+84.32E-03,+632.50E-03
-83.56250E+00,+127.74E-03,+595.52E-03
-83.53125E+00,+84.32E-03,+632.50E-03
-83.50000E+00,+127.74E-03,+595.52E-03
-83.46875E+00,+127.74E-03,+595.52E-03
-83.43750E+00,+127.74E-03,+595.52E-03
-83.40625E+00,+171.16E-03,+632.50E-03
-83.37500E+00,+171.16E-03,+632.50E-03
-83.34375E+00,+171.16E-03,+632.50E-03
-83.31250E+00,+171.16E-03,+632.50E-03
-83.28125E+00,+214.58E-03,+595.52E-03
-83.25000E+00,+171.16E-03,+632.50E-03
-83.21875E+00,+214.58E-03,+632.50E-03
-83.18750E+00,+214.58E-03,+632.50E-03
-83.15625E+00,+214.58E-03,+632.50E-03
-83.12500E+00,+214.58E-03,+632.50E-03
-83.09375E+00,+257.99E-03,+632.50E-03
-83.06250E+00,+257.99E-03,+632.50E-03
-83.03125E+00,+214.58E-03,+632.50E-03
-83.00000E+00,+257.99E-03,+669.48E-03
-82.96875E+00,+257.99E-03,+669.48E-03
-82.93750E+00,+257.99E-03,+669.48E-03
-82.90625E+00,+257.99E-03,+706.47E-03
-82.87500E+00,+257.99E-03,+706.47E-03
-82.84375E+00,+301.41E-03,+706.47E-03
-82.81250E+00,+257.99E-03,+706.47E-03
-82.78125E+00,+257.99E-03,+706.47E-03
-82.75000E+00,+257.99E-03,+706.47E-03
-82.71875E+00,+257.99E-03,+743.45E-03
-82.68750E+00,+301.41E-03,+706.47E-03
-82.65625E+00,+301.41E-03,+743.45E-03
-82.62500E+00,+301.41E-03,+780.44E-03
-82.59375E+00,+257.99E-03,+743.45E-03
-82.56250E+00,+301.41E-03,+743.45E-03
-82.53125E+00,+301.41E-03,+780.44E-03
-82.50000E+00,+301.41E-03,+780.44E-03
-82.46875E+00,+301.41E-03,+743.45E-03
-82.43750E+00,+301.41E-03,+780.44E-03
-82.40625E+00,+257.99E-03,+743.45E-03
-82.37500E+00,+301.41E-03,+780.44E-03
-82.34375E+00,+257.99E-03,+743.45E-03
-82.31250E+00,+257.99E-03,+780.44E-03
-82.28125E+00,+257.99E-03,+780.44E-03
-82.25000E+00,+257.99E-03,+780.44E-03
-82.21875E+00,+214.58E-03,+780.44E-03
-82.18750E+00,+214.58E-03,+817.42E-03
-82.15625E+00,+214.58E-03,+780.44E-03
-82.12500E+00,+214.58E-03,+817.42E-03
-82.09375E+00,+171.16E-03,+817.42E-03
-82.06250E+00,+214.58E-03,+817.42E-03
-82.03125E+00,+127.74E-03,+817.42E-03
-82.00000E+00,+127.74E-03,+817.42E-03
-81.96875E+00,+171.16E-03,+817.42E-03
-81.93750E+00,+171.16E-03,+817.42E-03
-81.90625E+00,+127.74E-03,+780.44E-03
-81.87500E+00,+127.74E-03,+780.44E-03
-81.84375E+00,+84.32E-03,+817.42E-03
-81.81250E+00,+84.32E-03,+817.42E-03
-81.78125E+00,+84.32E-03,+817.42E-03
-81.75000E+00,+40.91E-03,+780.44E-03
-81.71875E+00,+84.32E-03,+817.42E-03
-81.68750E+00,+40.91E-03,+780.44E-03
-81.65625E+00,+40.91E-03,+817.42E-03
-81.62500E+00,+40.91E-03,+817.42E-03
-81.59375E+00,-2.51E-03,+817.42E-03
-81.56250E+00,-2.51E-03,+817.42E-03
-81.53125E+00,-2.51E-03,+780.44E-03
-81.50000E+00,-2.51E-03,+780.44E-03
-81.46875E+00,-2.51E-03,+817.42E-03
-81.43750E+00,-2.51E-03,+780.44E-03
-81.40625E+00,-45.93E-03,+780.44E-03
-81.37500E+00,-45.93E-03,+780.44E-03
-81.34375E+00,-45.93E-03,+780.44E-03
-81.31250E+00,-45.93E-03,+743.45E-03
-81.28125E+00,-89.34E-03,+743.45E-03
-81.25000E+00,-89.34E-03,+743.45E-03
-81.21875E+00,-89.34E-03,+743.45E-03
-81.18750E+00,-89.34E-03,+706.47E-03
-81.15625E+00,-89.34E-03,+706.47E-03
-81.12500E+00,-89.34E-03,+706.47E-03
-81.09375E+00,-89.34E-03,+706.47E-03
-81.06250E+00,-89.34E-03,+706.47E-03
-81.03125E+00,-132.76E-03,+706.47E-03
-81.00000E+00,-89.34E-03,+706.47E-03
-80.96875E+00,-89.34E-03,+669.48E-03
-80.93750E+00,-132.76E-03,+669.48E-03
-80.90625E+00,-45.93E-03,+669.48E-03
-80.87500E+00,-132.76E-03,+669.48E-03
-80.84375E+00,-132.76E-03,+669.48E-03
-80.81250E+00,-89.34E-03,+632.50E-03
-80.78125E+00,-89.34E-03,+669.48E-03
-80.75000E+00,-89.34E-03,+669.48E-03
-80.71875E+00,-89.34E-03,+632.50E-03
-80.68750E+00,-89.34E-03,+632.50E-03
-80.65625E+00,-89.34E-03,+632.50E-03
-80.62500E+00,-89.34E-03,+632.50E-03
-80.59375E+00,-45.93E-03,+632.50E-03
-80.56250E+00,-45.93E-03,+632.50E-03
-80.53125E+00,-45.93E-03,+632.50E-03
-80.50000E+00,-45.93E-03,+632.50E-03
-80.46875E+00,-2.51E-03,+632.50E-03
-80.43750E+00,-45.93E-03,+632.50E-03
-80.40625E+00,-45.93E-03,+632.50E-03
-80.37500E+00,-2.51E-03,+632.50E-03
-80.34375E+00,+40.91E-03,+595.52E-03
-80.31250E+00,-2.51E-03,+595.52E-03
-80.28125E+00,-2.51E-03,+632.50E-03
-80.25000E+00,-2.51E-03,+632.50E-03
-80.21875E+00,+40.91E-03,+595.52E-03
-80.18750E+00,+40.91E-03,+595.52E-03
-80.15625E+00,+40.91E-03,+595.52E-03
-80.12500E+00,+84.32E-03,+595.52E-03
-80.09375E+00,+84.32E-03,+595.52E-03
-80.06250E+00,+84.32E-03,+595.52E-03
-80.03125E+00,+127.74E-03,+595.52E-03
-80.00000E+00,+127.74E-03,+595.52E-03
-79.96875E+00,+127.74E-03,+595.52E-03
-79.93750E+00,+127.74E-03,+632.50E-03
-79.90625E+00,+171.16E-03,+595.52E-03
-79.87500E+00,+171.16E-03,+595.52E-03
-79.84375E+00,+171.16E-03,+632.50E-03
-79.81250E+00,+171.16E-03,+632.50E-03
-79.78125E+00,+171.16E-03,+632.50E-03
-79.75000E+00,+214.58E-03,+669.48E-03
-79.71875E+00,+171.16E-03,+632.50E-03
-79.68750E+00,+214.58E-03,+632.50E-03
-79.65625E+00,+214.58E-03,+669.48E-03
-79.62500E+00,+214.58E-03,+669.48E-03
-79.59375E+00,+257.99E-03,+632.50E-03
-79.56250E+00,+257.99E-03,+632.50E-03
-79.53125E+00,+214.58E-03,+669.48E-03
-79.50000E+00,+257.99E-03,+669.48E-03
-79.46875E+00,+301.41E-03,+669.48E-03
-79.43750E+00,+257.99E-03,+669.48E-03
-79.40625E+00,+257.99E-03,+669.48E-03
-79.37500E+00,+257.99E-03,+706.47E-03
-79.34375E+00,+301.41E-03,+669.48E-03
-79.31250E+00,+257.99E-03,+706.47E-03
-79.28125E+00,+301.41E-03,+706.47E-03
-79.25000E+00,+257.99E-03,+706.47E-03
-79.21875E+00,+301.41E-03,+743.45E-03
-79.18750E+00,+301.41E-03,+743.45E-03
-79.15625E+00,+301.41E-03,+743.45E-03
-79.12500E+00,+301.41E-03,+743.45E-03
-79.09375E+00,+301.41E-03,+743.45E-03
-79.06250E+00,+301.41E-03,+743.45E-03
-79.03125E+00,+257.99E-03,+706.47E-03
-79.00000E+00,+301.41E-03,+743.45E-03
-78.96875E+00,+301.41E-03,+743.45E-03
-78.93750E+00,+257.99E-03,+743.45E-03
-78.90625E+00,+257.99E-03,+780.44E-03
-78.87500E+00,+257.99E-03,+780.44E-03
-78.84375E+00,+257.99E-03,+780.44E-03
-78.81250E+00,+214.58E-03,+780.44E-03
-78.78125E+00,+214.58E-03,+780.44E-03
-78.75000E+00,+214.58E-03,+780.44E-03
-78.71875E+00,+214.58E-03,+780.44E-03
-78.68750E+00,+214.58E-03,+817.42E-03
-78.65625E+00,+171.16E-03,+817.42E-03
-78.62500E+00,+214.58E-03,+817.42E-03
-78.59375E+00,+214.58E-03,+817.42E-03
-78.56250E+00,+171.16E-03,+817.42E-03
-78.53125E+00,+171.16E-03,+817.42E-03
-78.50000E+00,+171.16E-03,+854.41E-03
-78.46875E+00,+127.74E-03,+817.42E-03
-78.43750E+00,+127.74E-03,+817.42E-03
-78.40625E+00,+127.74E-03,+817.42E-03
-78.37500E+00,+127.74E-03,+817.42E-03
-78.34375E+00,+84.32E-03,+780.44E-03
-78.31250E+00,+127.74E-03,+817.42E-03
-78.28125E+00,+84.32E-03,+780.44E-03
-78.25000E+00,+84.32E-03,+817.42E-03
-78.21875E+00,+40.91E-03,+780.44E-03
-78.18750E+00,+40.91E-03,+817.42E-03
-78.15625E+00,+40.91E-03,+817.42E-03
-78.12500E+00,+40.91E-03,+780.44E-03
-78.09375E+00,-2.51E-03,+780.44E-03
-78.06250E+00,-2.51E-03,+780.44E-03
-78.03125E+00,-45.93E-03,+780.44E-03
-78.00000E+00,-2.51E-03,+780.44E-03
-77.96875E+00,-2.51E-03,+780.44E-03
-77.93750E+00,-45.93E-03,+743.45E-03
-77.90625E+00,-45.93E-03,+780.44E-03
-77.87500E+00,-45.93E-03,+780.44E-03
-77.84375E+00,-45.93E-03,+743.45E-03
-77.81250E+00,-45.93E-03,+743.45E-03
-77.78125E+00,-89.34E-03,+743.45E-03
-77.75000E+00,-132.76E-03,+743.45E-03
-77.71875E+00,-89.34E-03,+706.47E-03
-77.68750E+00,-45.93E-03,+743.45E-03
-77.65625E+00,-89.34E-03,+743.45E-03
-77.62500E+00,-89.34E-03,+669.48E-03
-77.59375E+00,-132.76E-03,+706.47E-03
-77.56250E+00,-132.76E-03,+706.47E-03
-77.53125E+00,-89.34E-03,+706.47E-03
-77.50000E+00,-89.34E-03,+706.47E-03
-77.46875E+00,-89.34E-03,+706.47E-03
-77.43750E+00,-132.76E-03,+669.48E-03
-77.40625E+00,-89.34E-03,+669.48E-03
-77.37500E+00,-89.34E-03,+669.48E-03
-77.34375E+00,-132.76E-03,+669.48E-03
-77.31250E+00,-89.34E-03,+669.48E-03
-77.28125E+00,-89.34E-03,+632.50E-03
-77.25000E+00,-89.34E-03,+632.50E-03
-77.21875E+00,-89.34E-03,+632.50E-03
-77.18750E+00,-89.34E-03,+595.52E-03
-77.15625E+00,-89.34E-03,+632.50E-03
-77.12500E+00,-45.93E-03,+632.50E-03
-77.09375E+00,-45.93E-03,+632.50E-03
-77.06250E+00,-89.34E-03,+632.50E-03
-77.03125E+00,-45.93E-03,+595.52E-03
-77.00000E+00,-45.93E-03,+595.52E-03
-76.96875E+00,-45.93E-03,+595.52E-03
-76.93750E+00,-45.93E-03,+632.50E-03
-76.90625E+00,-2.51E-03,+595.52E-03
-76.87500E+00,-45.93E-03,+632.50E-03
-76.84375E+00,-2.51E-03,+595.52E-03
-76.81250E+00,-2.51E-03,+595.52E-03
-76.78125E+00,+40.91E-03,+632.50E-03
-76.75000E+00,+40.91E-03,+595.52E-03
-76.71875E+00,+40.91E-03,+595.52E-03
-76.68750E+00,+40.91E-03,+595.52E-03
-76.65625E+00,+84.32E-03,+595.52E-03
-76.62500E+00,+84.32E-03,+632.50E-03
-76.59375E+00,+84.32E-03,+595.52E-03
-76.56250E+00,+84.32E-03,+632.50E-03
-76.53125E+00,+127.74E-03,+632.50E-03
-76.50000E+00,+127.74E-03,+595.52E-03
-76.46875E+00,+127.74E-03,+595.52E-03
-76.43750E+00,+127.74E-03,+632.50E-03
-76.40625E+00,+171.16E-03,+632.50E-03
-76.37500E+00,+171.16E-03,+632.50E-03
-76.34375E+00,+171.16E-03,+595.52E-03
-76.31250E+00,+171.16E-03,+632.50E-03
-76.28125E+00,+171.16E-03,+632.50E-03
-76.25000E+00,+171.16E-03,+632.50E-03
-76.21875E+00,+214.58E-03,+632.50E-03
-76.18750E+00,+214.58E-03,+669.48E-03
-76.15625E+00,+214.58E-03,+669.48E-03
-76.12500E+00,+257.99E-03,+632.50E-03
-76.09375E+00,+214.58E-03,+669.48E-03
-76.06250E+00,+257.99E-03,+669.48E-03
-76.03125E+00,+257.99E-03,+669.48E-03
-76.00000E+00,+257.99E-03,+669.48E-03
-75.96875E+00,+257.99E-03,+669.48E-03
-75.93750E+00,+301.41E-03,+669.48E-03
-75.90625E+00,+257.99E-03,+706.47E-03
-75.87500E+00,+257.99E-03,+706.47E-03
-75.84375E+00,+257.99E-03,+706.47E-03
-75.81250E+00,+257.99E-03,+706.47E-03
-75.78125E+00,+301.41E-03,+706.47E-03
-75.75000E+00,+301.41E-03,+743.45E-03
-75.71875E+00,+257.99E-03,+706.47E-03
-75.68750E+00,+257.99E-03,+706.47E-03
-75.65625E+00,+257.99E-03,+743.45E-03
-75.62500E+00,+301.41E-03,+706.47E-03
-75.59375E+00,+257.99E-03,+743.45E-03
-75.56250E+00,+301.41E-03,+780.44E-03
-75.53125E+00,+257.99E-03,+743.45E-03
-75.50000E+00,+257.99E-03,+743.45E-03
-75.46875E+00,+301.41E-03,+780.44E-03
-75.43750E+00,+257.99E-03,+780.44E-03
-75.40625E+00,+257.99E-03,+780.44E-03
-75.37500E+00,+257.99E-03,+743.45E-03
-75.34375E+00,+257.99E-03,+780.44E-03
-75.31250E+00,+257.99E-03,+780.44E-03
-75.28125E+00,+214.58E-03,+780.44E-03
-75.25000E+00,+214.58E-03,+780.44E-03
-75.21875E+00,+214.58E-03,+780.44E-03
-75.18750E+00,+214.58E-03,+817.42E-03
-75.15625E+00,+214.58E-03,+817.42E-03
-75.12500E+00,+214.58E-03,+817.42E-03
-75.09375E+00,+171.16E-03,+780.44E-03
-75.06250E+00,+171.16E-03,+817.42E-03
-75.03125E+00,+171.16E-03,+817.42E-03
-75.00000E+00,+171.16E-03,+817.42E-03
-74.96875E+00,+171.16E-03,+817.42E-03
-74.93750E+00,+171.16E-03,+817.42E-03
-74.90625E+00,+127.74E-03,+780.44E-03
-74.87500E+00,+127.74E-03,+817.42E-03
-74.84375E+00,+84.32E-03,+817.42E-03
-74.81250E+00,+84.32E-03,+780.44E-03
-74.78125E+00,+84.32E-03,+780.44E-03
-74.75000E+00,+84.32E-03,+817.42E-03
-74.71875E+00,+40.91E-03,+817.42E-03
-74.68750E+00,+40.91E-03,+817.42E-03
-74.65625E+00,-2.51E-03,+780.44E-03
-74.62500E+00,+40.91E-03,+780.44E-03
-74.59375E+00,-2.51E-03,+780.44E-03
-74.56250E+00,-2.51E-03,+780.44E-03
-74.53125E+00,-2.51E-03,+780.44E-03
-74.50000E+00,-2.51E-03,+780.44E-03
-74.46875E+00,-2.51E-03,+743.45E-03
-74.43750E+00,-2.51E-03,+780.44E-03
-74.40625E+00,-89.34E-03,+780.44E-03
-74.37500E+00,-45.93E-03,+743.45E-03
-74.34375E+00,-89.34E-03,+743.45E-03
-74.31250E+00,-45.93E-03,+743.45E-03
-74.28125E+00,-45.93E-03,+743.45E-03
-74.25000E+00,-45.93E-03,+743.45E-03
-74.21875E+00,-89.34E-03,+743.45E-03
-74.18750E+00,-89.34E-03,+743.45E-03
-74.15625E+00,-132.76E-03,+743.45E-03
-74.12500E+00,-89.34E-03,+743.45E-03
-74.09375E+00,-89.34E-03,+706.47E-03
-74.06250E+00,-89.34E-03,+669.48E-03
-74.03125E+00,-89.34E-03,+706.47E-03
-74.00000E+00,-132.76E-03,+669.48E-03
-73.96875E+00,-89.34E-03,+706.47E-03
-73.93750E+00,-89.34E-03,+669.48E-03
-73.90625E+00,-89.34E-03,+669.48E-03
-73.87500E+00,-132.76E-03,+669.48E-03
-73.84375E+00,-89.34E-03,+632.50E-03
-73.81250E+00,-89.34E-03,+669.48E-03
-73.78125E+00,-132.76E-03,+669.48E-03
-73.75000E+00,-89.34E-03,+669.48E-03
-73.71875E+00,-89.34E-03,+632.50E-03
-73.68750E+00,-89.34E-03,+632.50E-03
-73.65625E+00,-45.93E-03,+632.50E-03
-73.62500E+00,-45.93E-03,+632.50E-03
-73.59375E+00,-45.93E-03,+595.52E-03
-73.56250E+00,-89.34E-03,+632.50E-03
-73.53125E+00,-45.93E-03,+632.50E-03
-73.50000E+00,-45.93E-03,+632.50E-03
-73.46875E+00,-45.93E-03,+632.50E-03
-73.43750E+00,-45.93E-03,+632.50E-03
-73.40625E+00,-2.51E-03,+595.52E-03
-73.37500E+00,-2.51E-03,+632.50E-03
-73.34375E+00,-2.51E-03,+632.50E-03
-73.31250E+00,-2.51E-03,+595.52E-03
-73.28125E+00,-2.51E-03,+632.50E-03
-73.25000E+00,+40.91E-03,+595.52E-03
-73.21875E+00,+84.32E-03,+558.53E-03
-73.18750E+00,+40.91E-03,+595.52E-03
-73.15625E+00,+84.32E-03,+595.52E-03
-73.12500E+00,+84.32E-03,+595.52E-03
-73.09375E+00,+84.32E-03,+595.52E-03
-73.06250E+00,+127.74E-03,+632.50E-03
-73.03125E+00,+127.74E-03,+595.52E-03
-73.00000E+00,+127.74E-03,+595.52E-03
-72.96875E+00,+127.74E-03,+632.50E-03
-72.93750E+00,+171.16E-03,+632.50E-03
-72.90625E+00,+127.74E-03,+632.50E-03
-72.87500E+00,+127.74E-03,+632.50E-03
-72.84375E+00,+214.58E-03,+595.52E-03
-72.81250E+00,+171.16E-03,+632.50E-03
-72.78125E+00,+171.16E-03,+632.50E-03
-72.75000E+00,+214.58E-03,+632.50E-03
-72.71875E+00,+214.58E-03,+632.50E-03
-72.68750E+00,+214.58E-03,+669.48E-03
-72.65625E+00,+214.58E-03,+669.48E-03
-72.62500E+00,+214.58E-03,+669.48E-03
-72.59375E+00,+257.99E-03,+669.48E-03
-72.56250E+00,+257.99E-03,+669.48E-03
-72.53125E+00,+257.99E-03,+669.48E-03
-72.50000E+00,+257.99E-03,+706.47E-03
-72.46875E+00,+257.99E-03,+669.48E-03
-72.43750E+00,+257.99E-03,+669.48E-03
-72.40625E+00,+257.99E-03,+706.47E-03
-72.37500E+00,+301.41E-03,+706.47E-03
-72.34375E+00,+257.99E-03,+706.47E-03
-72.31250E+00,+301.41E-03,+706.47E-03
-72.28125E+00,+301.41E-03,+706.47E-03
-72.25000E+00,+301.41E-03,+743.45E-03
-72.21875E+00,+301.41E-03,+706.47E-03
-72.18750E+00,+301.41E-03,+743.45E-03
-72.15625E+00,+301.41E-03,+706.47E-03
-72.12500E+00,+257.99E-03,+743.45E-03
-72.09375E+00,+301.41E-03,+743.45E-03
-72.06250E+00,+301.41E-03,+743.45E-03
-72.03125E+00,+301.41E-03,+743.45E-03
-72.00000E+00,+301.41E-03,+743.45E-03
-71.96875E+00,+257.99E-03,+780.44E-03
-71.93750E+00,+257.99E-03,+780.44E-03
-71.90625E+00,+257.99E-03,+743.45E-03
-71.87500E+00,+257.99E-03,+780.44E-03
-71.84375E+00,+257.99E-03,+817.42E-03
-71.81250E+00,+257.99E-03,+780.44E-03
-71.78125E+00,+214.58E-03,+780.44E-03
-71.75000E+00,+214.58E-03,+817.42E-03
-71.71875E+00,+214.58E-03,+780.44E-03
-71.68750E+00,+214.58E-03,+780.44E-03
-71.65625E+00,+214.58E-03,+817.42E-03
-71.62500E+00,+171.16E-03,+817.42E-03
-71.59375E+00,+171.16E-03,+780.44E-03
-71.56250E+00,+171.16E-03,+817.42E-03
-71.53125E+00,+171.16E-03,+817.42E-03
-71.50000E+00,+171.16E-03,+780.44E-03
-71.46875E+00,+127.74E-03,+817.42E-03
-71.43750E+00,+127.74E-03,+780.44E-03
-71.40625E+00,+127.74E-03,+780.44E-03
-71.37500E+00,+84.32E-03,+817.42E-03
-71.34375E+00,+84.32E-03,+780.44E-03
-71.31250E+00,+84.32E-03,+817.42E-03
-71.28125E+00,+84.32E-03,+780.44E-03
-71.25000E+00,+84.32E-03,+817.42E-03
-71.21875E+00,+84.32E-03,+780.44E-03
-71.18750E+00,+40.91E-03,+817.42E-03
-71.15625E+00,+40.91E-03,+780.44E-03
-71.12500E+00,+40.91E-03,+817.42E-03
-71.09375E+00,+40.91E-03,+780.44E-03
-71.06250E+00,-2.51E-03,+780.44E-03
-71.03125E+00,-2.51E-03,+780.44E-03
-71.00000E+00,-2.51E-03,+780.44E-03
-70.96875E+00,-45.93E-03,+780.44E-03
-70.93750E+00,-45.93E-03,+780.44E-03
-70.90625E+00,-45.93E-03,+780.44E-03
-70.87500E+00,-45.93E-03,+743.45E-03
-70.84375E+00,-45.93E-03,+743.45E-03
-70.81250E+00,-89.34E-03,+743.45E-03
-70.78125E+00,-89.34E-03,+743.45E-03
-70.75000E+00,-89.34E-03,+780.44E-03
-70.71875E+00,-132.76E-03,+743.45E-03
-70.68750E+00,-132.76E-03,+706.47E-03
-70.65625E+00,-89.34E-03,+743.45E-03
-70.62500E+00,-89.34E-03,+706.47E-03
-70.59375E+00,-132.76E-03,+706.47E-03
-70.56250E+00,-132.76E-03,+706.47E-03
-70.53125E+00,-132.76E-03,+706.47E-03
-70.50000E+00,-89.34E-03,+706.47E-03
-70.46875E+00,-132.76E-03,+669.48E-03
-70.43750E+00,-89.34E-03,+669.48E-03
-70.40625E+00,-89.34E-03,+669.48E-03
-70.37500E+00,-132.76E-03,+669.48E-03
-70.34375E+00,-132.76E-03,+632.50E-03
-70.31250E+00,-89.34E-03,+669.48E-03
-70.28125E+00,-89.34E-03,+669.48E-03
-70.25000E+00,-89.34E-03,+632.50E-03
-70.21875E+00,-89.34E-03,+669.48E-03
-70.18750E+00,-89.34E-03,+632.50E-03
-70.15625E+00,-89.34E-03,+632.50E-03
-70.12500E+00,-89.34E-03,+632.50E-03
-70.09375E+00,-89.34E-03,+632.50E-03
-70.06250E+00,-45.93E-03,+632.50E-03
-70.03125E+00,-45.93E-03,+632.50E-03
-70.00000E+00,-45.93E-03,+632.50E-03
-69.96875E+00,-45.93E-03,+632.50E-03
-69.93750E+00,-45.93E-03,+595.52E-03
-69.90625E+00,-2.51E-03,+632.50E-03
-69.87500E+00,-45.93E-03,+632.50E-03
-69.84375E+00,-2.51E-03,+632.50E-03
-69.81250E+00,-2.51E-03,+595.52E-03
-69.78125E+00,+40.91E-03,+595.52E-03
-69.75000E+00,+40.91E-03,+632.50E-03
-69.71875E+00,+40.91E-03,+595.52E-03
-69.68750E+00,+84.32E-03,+632.50E-03
-69.65625E+00,+84.32E-03,+632.50E-03
-69.62500E+00,+84.32E-03,+595.52E-03
-69.59375E+00,+84.32E-03,+595.52E-03
-69.56250E+00,+84.32E-03,+632.50E-03
-69.53125E+00,+84.32E-03,+595.52E-03
-69.50000E+00,+127.74E-03,+632.50E-03
-69.46875E+00,+127.74E-03,+595.52E-03
-69.43750E+00,+127.74E-03,+632.50E-03
-69.40625E+00,+171.16E-03,+632.50E-03
-69.37500E+00,+171.16E-03,+595.52E-03
-69.34375E+00,+171.16E-03,+632.50E-03
-69.31250E+00,+171.16E-03,+632.50E-03
-69.28125E+00,+171.16E-03,+632.50E-03
-69.25000E+00,+214.58E-03,+632.50E-03
-69.21875E+00,+214.58E-03,+669.48E-03
-69.18750E+00,+214.58E-03,+669.48E-03
-69.15625E+00,+257.99E-03,+669.48E-03
-69.12500E+00,+214.58E-03,+669.48E-03
-69.09375E+00,+257.99E-03,+669.48E-03
-69.06250E+00,+257.99E-03,+706.47E-03
-69.03125E+00,+257.99E-03,+669.48E-03
-69.00000E+00,+257.99E-03,+669.48E-03
-68.96875E+00,+257.99E-03,+669.48E-03
-68.93750E+00,+257.99E-03,+669.48E-03
-68.90625E+00,+301.41E-03,+669.48E-03
-68.87500E+00,+301.41E-03,+706.47E-03
-68.84375E+00,+301.41E-03,+669.48E-03
-68.81250E+00,+301.41E-03,+706.47E-03
-68.78125E+00,+301.41E-03,+706.47E-03
-68.75000E+00,+301.41E-03,+706.47E-03
-68.71875E+00,+257.99E-03,+706.47E-03
-68.68750E+00,+301.41E-03,+706.47E-03
-68.65625E+00,+301.41E-03,+706.47E-03
-68.62500E+00,+301.41E-03,+743.45E-03
-68.59375E+00,+301.41E-03,+743.45E-03
-68.56250E+00,+257.99E-03,+743.45E-03
-68.53125E+00,+257.99E-03,+743.45E-03
-68.50000E+00,+301.41E-03,+780.44E-03
-68.46875E+00,+301.41E-03,+743.45E-03
-68.43750E+00,+257.99E-03,+780.44E-03
-68.40625E+00,+257.99E-03,+780.44E-03
-68.37500E+00,+257.99E-03,+780.44E-03
-68.34375E+00,+214.58E-03,+780.44E-03
-68.31250E+00,+214.58E-03,+817.42E-03
-68.28125E+00,+257.99E-03,+780.44E-03
-68.25000E+00,+214.58E-03,+780.44E-03
-68.21875E+00,+214.58E-03,+780.44E-03
-68.18750E+00,+214.58E-03,+817.42E-03
-68.15625E+00,+214.58E-03,+780.44E-03
-68.12500E+00,+214.58E-03,+817.42E-03
-68.09375E+00,+214.58E-03,+817.42E-03
-68.06250E+00,+171.16E-03,+817.42E-03
-68.03125E+00,+171.16E-03,+854.41E-03
-68.00000E+00,+171.16E-03,+780.44E-03
-67.96875E+00,+127.74E-03,+817.42E-03
-67.93750E+00,+127.74E-03,+817.42E-03
-67.90625E+00,+84.32E-03,+780.44E-03
-67.87500E+00,+127.74E-03,+817.42E-03
-67.84375E+00,+84.32E-03,+817.42E-03
-67.81250E+00,+84.32E-03,+780.44E-03
-67.78125E+00,+84.32E-03,+817.42E-03
-67.75000E+00,+40.91E-03,+817.42E-03
-67.71875E+00,+40.91E-03,+817.42E-03
-67.68750E+00,+40.91E-03,+817.42E-03
-67.65625E+00,+40.91E-03,+780.44E-03
-67.62500E+00,-2.51E-03,+817.42E-03
-67.59375E+00,-2.51E-03,+780.44E-03
-67.56250E+00,-2.51E-03,+780.44E-03
-67.53125E+00,-45.93E-03,+780.44E-03
-67.50000E+00,-45.93E-03,+780.44E-03
-67.46875E+00,-45.93E-03,+780.44E-03
-67.43750E+00,-45.93E-03,+780.44E-03
-67.40625E+00,-45.93E-03,+780.44E-03
-67.37500E+00,-45.93E-03,+780.44E-03
-67.34375E+00,-45.93E-03,+780.44E-03
-67.31250E+00,-45.93E-03,+743.45E-03
-67.28125E+00,-89.34E-03,+743.45E-03
-67.25000E+00,-89.34E-03,+743.45E-03
-67.21875E+00,-89.34E-03,+743.45E-03
-67.18750E+00,-89.34E-03,+743.45E-03
-67.15625E+00,-132.76E-03,+706.47E-03
-67.12500E+00,-132.76E-03,+706.47E-03
-67.09375E+00,-89.34E-03,+706.47E-03
-67.06250E+00,-89.34E-03,+706.47E-03
-67.03125E+00,-89.34E-03,+706.47E-03
-67.00000E+00,-89.34E-03,+706.47E-03
-66.96875E+00,-89.34E-03,+706.47E-03
-66.93750E+00,-132.76E-03,+669.48E-03
-66.90625E+00,-132.76E-03,+669.48E-03
-66.87500E+00,-89.34E-03,+669.48E-03
-66.84375E+00,-132.76E-03,+632.50E-03
-66.81250E+00,-89.34E-03,+632.50E-03
-66.78125E+00,-132.76E-03,+632.50E-03
-66.75000E+00,-89.34E-03,+632.50E-03
-66.71875E+00,-89.34E-03,+669.48E-03
-66.68750E+00,-45.93E-03,+632.50E-03
-66.65625E+00,-89.34E-03,+632.50E-03
-66.62500E+00,-45.93E-03,+632.50E-03
-66.59375E+00,-45.93E-03,+632.50E-03
-66.56250E+00,-45.93E-03,+632.50E-03
-66.53125E+00,-45.93E-03,+595.52E-03
-66.50000E+00,-45.93E-03,+595.52E-03
-66.46875E+00,-45.93E-03,+595.52E-03
-66.43750E+00,-2.51E-03,+632.50E-03
-66.40625E+00,-2.51E-03,+595.52E-03
-66.37500E+00,-2.51E-03,+632.50E-03
-66.34375E+00,-2.51E-03,+595.52E-03
-66.31250E+00,+40.91E-03,+595.52E-03
-66.28125E+00,+40.91E-03,+595.52E-03
-66.25000E+00,+40.91E-03,+632.50E-03
-66.21875E+00,+40.91E-03,+632.50E-03
-66.18750E+00,+40.91E-03,+632.50E-03
-66.15625E+00,+40.91E-03,+595.52E-03
-66.12500E+00,+84.32E-03,+595.52E-03
-66.09375E+00,+84.32E-03,+595.52E-03
-66.06250E+00,+127.74E-03,+595.52E-03
-66.03125E+00,+127.74E-03,+632.50E-03
-66.00000E+00,+127.74E-03,+595.52E-03
-65.96875E+00,+171.16E-03,+632.50E-03
-65.93750E+00,+127.74E-03,+632.50E-03
-65.90625E+00,+171.16E-03,+632.50E-03
-65.87500E+00,+171.16E-03,+632.50E-03
-65.84375E+00,+171.16E-03,+632.50E-03
-65.81250E+00,+171.16E-03,+632.50E-03
-65.78125E+00,+214.58E-03,+632.50E-03
-65.75000E+00,+214.58E-03,+669.48E-03
-65.71875E+00,+171.16E-03,+632.50E-03
-65.68750E+00,+214.58E-03,+669.48E-03
-65.65625E+00,+214.58E-03,+669.48E-03
-65.62500E+00,+214.58E-03,+669.48E-03
-65.59375E+00,+214.58E-03,+669.48E-03
-65.56250E+00,+257.99E-03,+632.50E-03
-65.53125E+00,+257.99E-03,+706.47E-03
-65.50000E+00,+257.99E-03,+669.48E-03
-65.46875E+00,+257.99E-03,+669.48E-03
-65.43750E+00,+301.41E-03,+669.48E-03
-65.40625E+00,+301.41E-03,+669.48E-03
-65.37500E+00,+301.41E-03,+706.47E-03
-65.34375E+00,+301.41E-03,+669.48E-03
-65.31250E+00,+257.99E-03,+706.47E-03
-65.28125E+00,+301.41E-03,+669.48E-03
-65.25000E+00,+257.99E-03,+743.45E-03
-65.21875E+00,+301.41E-03,+706.47E-03
-65.18750E+00,+301.41E-03,+743.45E-03
-65.15625E+00,+301.41E-03,+743.45E-03
-65.12500E+00,+257.99E-03,+780.44E-03
-65.09375E+00,+257.99E-03,+706.47E-03
-65.06250E+00,+301.41E-03,+743.45E-03
-65.03125E+00,+257.99E-03,+743.45E-03
-65.00000E+00,+301.41E-03,+743.45E-03
-64.96875E+00,+257.99E-03,+780.44E-03
-64.93750E+00,+257.99E-03,+780.44E-03
-64.90625E+00,+257.99E-03,+780.44E-03
-64.87500E+00,+214.58E-03,+817.42E-03
-64.84375E+00,+257.99E-03,+780.44E-03
-64.81250E+00,+257.99E-03,+780.44E-03
-64.78125E+00,+214.58E-03,+780.44E-03
-64.75000E+00,+257.99E-03,+780.44E-03
-64.71875E+00,+214.58E-03,+780.44E-03
-64.68750E+00,+214.58E-03,+780.44E-03
-64.65625E+00,+171.16E-03,+817.42E-03
-64.62500E+00,+214.58E-03,+817.42E-03
-64.59375E+00,+171.16E-03,+817.42E-03
-64.56250E+00,+171.16E-03,+817.42E-03
-64.53125E+00,+171.16E-03,+817.42E-03
-64.50000E+00,+127.74E-03,+817.42E-03
-64.46875E+00,+127.74E-03,+817.42E-03
-64.43750E+00,+127.74E-03,+817.42E-03
-64.40625E+00,+127.74E-03,+817.42E-03
-64.37500E+00,+84.32E-03,+817.42E-03
-64.34375E+00,+84.32E-03,+817.42E-03
-64.31250E+00,+84.32E-03,+817.42E-03
-64.28125E+00,+84.32E-03,+817.42E-03
-64.25000E+00,+40.91E-03,+817.42E-03
-64.21875E+00,+40.91E-03,+817.42E-03
-64.18750E+00,+40.91E-03,+780.44E-03
-64.15625E+00,-2.51E-03,+780.44E-03
-64.12500E+00,+40.91E-03,+780.44E-03
-64.09375E+00,-2.51E-03,+780.44E-03
-64.06250E+00,-2.51E-03,+780.44E-03
-64.03125E+00,-45.93E-03,+817.42E-03
-64.00000E+00,-45.93E-03,+780.44E-03
-63.96875E+00,-2.51E-03,+780.44E-03
-63.93750E+00,-45.93E-03,+743.45E-03
-63.90625E+00,-45.93E-03,+780.44E-03
-63.87500E+00,-89.34E-03,+780.44E-03
-63.84375E+00,-45.93E-03,+743.45E-03
-63.81250E+00,-45.93E-03,+743.45E-03
-63.78125E+00,-89.34E-03,+743.45E-03
-63.75000E+00,-89.34E-03,+743.45E-03
-63.71875E+00,-89.34E-03,+743.45E-03
-63.68750E+00,-89.34E-03,+669.48E-03
-63.65625E+00,-132.76E-03,+743.45E-03
-63.62500E+00,-132.76E-03,+706.47E-03
-63.59375E+00,-89.34E-03,+706.47E-03
-63.56250E+00,-89.34E-03,+706.47E-03
-63.53125E+00,-132.76E-03,+669.48E-03
-63.50000E+00,-89.34E-03,+706.47E-03
-63.46875E+00,-132.76E-03,+669.48E-03
-63.43750E+00,-89.34E-03,+669.48E-03
-63.40625E+00,-132.76E-03,+669.48E-03
-63.37500E+00,-89.34E-03,+632.50E-03
-63.34375E+00,-132.76E-03,+632.50E-03
-63.31250E+00,-89.34E-03,+632.50E-03
-63.28125E+00,-89.34E-03,+669.48E-03
-63.25000E+00,-89.34E-03,+669.48E-03
-63.21875E+00,-89.34E-03,+632.50E-03
-63.18750E+00,-89.34E-03,+632.50E-03
-63.15625E+00,-45.93E-03,+632.50E-03
-63.12500E+00,-45.93E-03,+595.52E-03
-63.09375E+00,-89.34E-03,+632.50E-03
-63.06250E+00,-45.93E-03,+632.50E-03
-63.03125E+00,-45.93E-03,+632.50E-03
-63.00000E+00,-45.93E-03,+595.52E-03
-62.96875E+00,-2.51E-03,+632.50E-03
-62.93750E+00,-2.51E-03,+595.52E-03
-62.90625E+00,-2.51E-03,+595.52E-03
-62.87500E+00,-2.51E-03,+595.52E-03
-62.84375E+00,-2.51E-03,+595.52E-03
-62.81250E+00,+40.91E-03,+632.50E-03
-62.78125E+00,+40.91E-03,+595.52E-03
-62.75000E+00,+40.91E-03,+632.50E-03
-62.71875E+00,+40.91E-03,+595.52E-03
-62.68750E+00,+84.32E-03,+632.50E-03
-62.65625E+00,+84.32E-03,+632.50E-03
-62.62500E+00,+84.32E-03,+632.50E-03
-62.59375E+00,+84.32E-03,+595.52E-03
-62.56250E+00,+84.32E-03,+632.50E-03
-62.53125E+00,+127.74E-03,+632.50E-03
-62.50000E+00,+127.74E-03,+595.52E-03
-62.46875E+00,+127.74E-03,+595.52E-03
-62.43750E+00,+127.74E-03,+632.50E-03
-62.40625E+00,+171.16E-03,+632.50E-03
-62.37500E+00,+171.16E-03,+632.50E-03
-62.34375E+00,+171.16E-03,+669.48E-03
-62.31250E+00,+171.16E-03,+669.48E-03
-62.28125E+00,+214.58E-03,+632.50E-03
-62.25000E+00,+171.16E-03,+669.48E-03
-62.21875E+00,+214.58E-03,+669.48E-03
-62.18750E+00,+214.58E-03,+632.50E-03
-62.15625E+00,+257.99E-03,+669.48E-03
-62.12500E+00,+257.99E-03,+669.48E-03
-62.09375E+00,+257.99E-03,+669.48E-03
-62.06250E+00,+257.99E-03,+669.48E-03
-62.03125E+00,+257.99E-03,+669.48E-03
-62.00000E+00,+301.41E-03,+706.47E-03
-61.96875E+00,+257.99E-03,+669.48E-03
-61.93750E+00,+301.41E-03,+706.47E-03
-61.90625E+00,+301.41E-03,+669.48E-03
-61.87500E+00,+257.99E-03,+706.47E-03
-61.84375E+00,+257.99E-03,+706.47E-03
-61.81250E+00,+301.41E-03,+706.47E-03
-61.78125E+00,+257.99E-03,+743.45E-03
-61.75000E+00,+301.41E-03,+706.47E-03
-61.71875E+00,+301.41E-03,+706.47E-03
-61.68750E+00,+301.41E-03,+743.45E-03
-61.65625E+00,+301.41E-03,+743.45E-03
-61.62500E+00,+301.41E-03,+743.45E-03
-61.59375E+00,+301.41E-03,+743.45E-03
-61.56250E+00,+257.99E-03,+780.44E-03
-61.53125E+00,+301.41E-03,+743.45E-03
-61.50000E+00,+257.99E-03,+780.44E-03
-61.46875E+00,+257.99E-03,+743.45E-03
-61.43750E+00,+257.99E-03,+780.44E-03
-61.40625E+00,+257.99E-03,+780.44E-03
-61.37500E+00,+257.99E-03,+780.44E-03
-61.34375E+00,+214.58E-03,+780.44E-03
-61.31250E+00,+214.58E-03,+780.44E-03
-61.28125E+00,+214.58E-03,+780.44E-03
-61.25000E+00,+214.58E-03,+780.44E-03
-61.21875E+00,+214.58E-03,+780.44E-03
-61.18750E+00,+214.58E-03,+817.42E-03
-61.15625E+00,+171.16E-03,+817.42E-03
-61.12500E+00,+171.16E-03,+780.44E-03
-61.09375E+00,+171.16E-03,+817.42E-03
-61.06250E+00,+171.16E-03,+780.44E-03
-61.03125E+00,+127.74E-03,+817.42E-03
-61.00000E+00,+127.74E-03,+817.42E-03
-60.96875E+00,+127.74E-03,+817.42E-03
-60.93750E+00,+127.74E-03,+817.42E-03
-60.90625E+00,+84.32E-03,+817.42E-03
-60.87500E+00,+127.74E-03,+817.42E-03
-60.84375E+00,+84.32E-03,+817.42E-03
-60.81250E+00,+84.32E-03,+817.42E-03
-60.78125E+00,+84.32E-03,+780.44E-03
-60.75000E+00,+40.91E-03,+817.42E-03
-60.71875E+00,-2.51E-03,+780.44E-03
-60.68750E+00,+40.91E-03,+780.44E-03
-60.65625E+00,-2.51E-03,+780.44E-03
-60.62500E+00,-2.51E-03,+780.44E-03
-60.59375E+00,-2.51E-03,+780.44E-03
-60.56250E+00,-2.51E-03,+780.44E-03
-60.53125E+00,-2.51E-03,+780.44E-03
-60.50000E+00,-45.93E-03,+780.44E-03
-60.46875E+00,-45.93E-03,+780.44E-03
-60.43750E+00,-45.93E-03,+780.44E-03
-60.40625E+00,-45.93E-03,+743.45E-03
-60.37500E+00,-89.34E-03,+743.45E-03
-60.34375E+00,-89.34E-03,+743.45E-03
-60.31250E+00,-89.34E-03,+743.45E-03
-60.28125E+00,-45.93E-03,+743.45E-03
-60.25000E+00,-89.34E-03,+743.45E-03
-60.21875E+00,-89.34E-03,+706.47E-03
-60.18750E+00,-89.34E-03,+743.45E-03
-60.15625E+00,-89.34E-03,+706.47E-03
-60.12500E+00,-89.34E-03,+706.47E-03
-60.09375E+00,-89.34E-03,+706.47E-03
-60.06250E+00,-89.34E-03,+669.48E-03
-60.03125E+00,-89.34E-03,+706.47E-03
-60.00000E+00,-132.76E-03,+669.48E-03
-59.96875E+00,-132.76E-03,+669.48E-03
-59.93750E+00,-89.34E-03,+669.48E-03
-59.90625E+00,-45.93E-03,+669.48E-03
-59.87500E+00,-89.34E-03,+669.48E-03
-59.84375E+00,-132.76E-03,+669.48E-03
-59.81250E+00,-89.34E-03,+669.48E-03
-59.78125E+00,-89.34E-03,+632.50E-03
-59.75000E+00,-89.34E-03,+632.50E-03
-59.71875E+00,-89.34E-03,+595.52E-03
-59.68750E+00,-89.34E-03,+632.50E-03
-59.65625E+00,-89.34E-03,+632.50E-03
-59.62500E+00,-45.93E-03,+632.50E-03
-59.59375E+00,-89.34E-03,+632.50E-03
-59.56250E+00,-45.93E-03,+632.50E-03
-59.53125E+00,-45.93E-03,+632.50E-03
-59.50000E+00,-2.51E-03,+595.52E-03
-59.46875E+00,-2.51E-03,+632.50E-03
-59.43750E+00,-2.51E-03,+595.52E-03
-59.40625E+00,-2.51E-03,+595.52E-03
-59.37500E+00,+40.91E-03,+595.52E-03
-59.34375E+00,-2.51E-03,+595.52E-03
-59.31250E+00,+40.91E-03,+595.52E-03
-59.28125E+00,+40.91E-03,+595.52E-03
-59.25000E+00,+40.91E-03,+632.50E-03
-59.21875E+00,+84.32E-03,+632.50E-03
-59.18750E+00,+84.32E-03,+595.52E-03
-59.15625E+00,+84.32E-03,+632.50E-03
-59.12500E+00,+84.32E-03,+632.50E-03
-59.09375E+00,+127.74E-03,+632.50E-03
-59.06250E+00,+127.74E-03,+632.50E-03
-59.03125E+00,+127.74E-03,+595.52E-03
-59.00000E+00,+127.74E-03,+632.50E-03
-58.96875E+00,+127.74E-03,+632.50E-03
-58.93750E+00,+171.16E-03,+595.52E-03
-58.90625E+00,+171.16E-03,+595.52E-03
-58.87500E+00,+171.16E-03,+632.50E-03
-58.84375E+00,+214.58E-03,+595.52E-03
-58.81250E+00,+171.16E-03,+669.48E-03
-58.78125E+00,+171.16E-03,+632.50E-03
-58.75000E+00,+214.58E-03,+632.50E-03
-58.71875E+00,+214.58E-03,+632.50E-03
-58.68750E+00,+214.58E-03,+632.50E-03
-58.65625E+00,+214.58E-03,+669.48E-03
-58.62500E+00,+257.99E-03,+669.48E-03
-58.59375E+00,+257.99E-03,+669.48E-03
-58.56250E+00,+257.99E-03,+669.48E-03
-58.53125E+00,+257.99E-03,+669.48E-03
-58.50000E+00,+257.99E-03,+669.48E-03
-58.46875E+00,+301.41E-03,+706.47E-03
-58.43750E+00,+257.99E-03,+706.47E-03
-58.40625E+00,+257.99E-03,+669.48E-03
-58.37500E+00,+301.41E-03,+669.48E-03
-58.34375E+00,+257.99E-03,+743.45E-03
-58.31250E+00,+301.41E-03,+743.45E-03
-58.28125E+00,+301.41E-03,+706.47E-03
-58.25000E+00,+301.41E-03,+743.45E-03
-58.21875E+00,+257.99E-03,+706.47E-03
-58.18750E+00,+301.41E-03,+743.45E-03
-58.15625E+00,+301.41E-03,+743.45E-03
-58.12500E+00,+257.99E-03,+743.45E-03
-58.09375E+00,+301.41E-03,+706.47E-03
-58.06250E+00,+301.41E-03,+780.44E-03
-58.03125E+00,+301.41E-03,+780.44E-03
-58.00000E+00,+257.99E-03,+780.44E-03
-57.96875E+00,+257.99E-03,+743.45E-03
-57.93750E+00,+257.99E-03,+780.44E-03
-57.90625E+00,+257.99E-03,+780.44E-03
-57.87500E+00,+257.99E-03,+780.44E-03
-57.84375E+00,+214.58E-03,+780.44E-03
-57.81250E+00,+257.99E-03,+743.45E-03
-57.78125E+00,+214.58E-03,+780.44E-03
-57.75000E+00,+214.58E-03,+780.44E-03
-57.71875E+00,+214.58E-03,+780.44E-03
-57.68750E+00,+214.58E-03,+780.44E-03
-57.65625E+00,+171.16E-03,+817.42E-03
-57.62500E+00,+214.58E-03,+817.42E-03
-57.59375E+00,+171.16E-03,+817.42E-03
-57.56250E+00,+171.16E-03,+817.42E-03
-57.53125E+00,+127.74E-03,+817.42E-03
-57.50000E+00,+127.74E-03,+780.44E-03
-57.46875E+00,+171.16E-03,+817.42E-03
-57.43750E+00,+84.32E-03,+817.42E-03
-57.40625E+00,+84.32E-03,+780.44E-03
-57.37500E+00,+84.32E-03,+817.42E-03
-57.34375E+00,+84.32E-03,+780.44E-03
-57.31250E+00,+84.32E-03,+780.44E-03
-57.28125E+00,+84.32E-03,+817.42E-03
-57.25000E+00,+40.91E-03,+780.44E-03
-57.21875E+00,+40.91E-03,+780.44E-03
-57.18750E+00,+40.91E-03,+817.42E-03
-57.15625E+00,+40.91E-03,+817.42E-03
-57.12500E+00,-2.51E-03,+780.44E-03
-57.09375E+00,-2.51E-03,+780.44E-03
-57.06250E+00,-2.51E-03,+780.44E-03
-57.03125E+00,-45.93E-03,+780.44E-03
-57.00000E+00,-45.93E-03,+780.44E-03
-56.96875E+00,-45.93E-03,+780.44E-03
-56.93750E+00,-45.93E-03,+780.44E-03
-56.90625E+00,-45.93E-03,+780.44E-03
-56.87500E+00,-45.93E-03,+743.45E-03
-56.84375E+00,-89.34E-03,+743.45E-03
-56.81250E+00,-45.93E-03,+743.45E-03
-56.78125E+00,-89.34E-03,+743.45E-03
-56.75000E+00,-89.34E-03,+743.45E-03
-56.71875E+00,-89.34E-03,+743.45E-03
-56.68750E+00,-89.34E-03,+706.47E-03
-56.65625E+00,-132.76E-03,+706.47E-03
-56.62500E+00,-89.34E-03,+706.47E-03
-56.59375E+00,-132.76E-03,+669.48E-03
-56.56250E+00,-132.76E-03,+669.48E-03
-56.53125E+00,-132.76E-03,+669.48E-03
-56.50000E+00,-89.34E-03,+669.48E-03
-56.46875E+00,-132.76E-03,+706.47E-03
-56.43750E+00,-89.34E-03,+669.48E-03
-56.40625E+00,-89.34E-03,+669.48E-03
-56.37500E+00,-89.34E-03,+669.48E-03
-56.34375E+00,-132.76E-03,+669.48E-03
-56.31250E+00,-89.34E-03,+669.48E-03
-56.28125E+00,-89.34E-03,+632.50E-03
-56.25000E+00,-89.34E-03,+669.48E-03
-56.21875E+00,-89.34E-03,+595.52E-03
-56.18750E+00,-89.34E-03,+632.50E-03
-56.15625E+00,-89.34E-03,+632.50E-03
-56.12500E+00,-45.93E-03,+632.50E-03
-56.09375E+00,-45.93E-03,+632.50E-03
-56.06250E+00,-45.93E-03,+632.50E-03
-56.03125E+00,-45.93E-03,+632.50E-03
-56.00000E+00,-45.93E-03,+632.50E-03
-55.96875E+00,-45.93E-03,+632.50E-03
-55.93750E+00,-2.51E-03,+632.50E-03
-55.90625E+00,-2.51E-03,+595.52E-03
-55.87500E+00,-2.51E-03,+632.50E-03
-55.84375E+00,-2.51E-03,+595.52E-03
-55.81250E+00,-2.51E-03,+595.52E-03
-55.78125E+00,+84.32E-03,+595.52E-03
-55.75000E+00,+40.91E-03,+595.52E-03
-55.71875E+00,+84.32E-03,+595.52E-03
-55.68750E+00,+84.32E-03,+632.50E-03
-55.65625E+00,+84.32E-03,+595.52E-03
-55.62500E+00,+127.74E-03,+632.50E-03
-55.59375E+00,+127.74E-03,+595.52E-03
-55.56250E+00,+127.74E-03,+632.50E-03
-55.53125E+00,+127.74E-03,+632.50E-03
-55.50000E+00,+127.74E-03,+632.50E-03
-55.46875E+00,+127.74E-03,+632.50E-03
-55.43750E+00,+127.74E-03,+595.52E-03
-55.40625E+00,+171.16E-03,+632.50E-03
-55.37500E+00,+214.58E-03,+632.50E-03
-55.34375E+00,+171.16E-03,+632.50E-03
-55.31250E+00,+171.16E-03,+632.50E-03
-55.28125E+00,+214.58E-03,+632.50E-03
-55.25000E+00,+214.58E-03,+632.50E-03
-55.21875E+00,+214.58E-03,+632.50E-03
-55.18750E+00,+214.58E-03,+632.50E-03
-55.15625E+00,+214.58E-03,+669.48E-03
-55.12500E+00,+257.99E-03,+669.48E-03
-55.09375E+00,+257.99E-03,+669.48E-03
-55.06250E+00,+257.99E-03,+669.48E-03
-55.03125E+00,+257.99E-03,+706.47E-03
-55.00000E+00,+257.99E-03,+669.48E-03
-54.96875E+00,+301.41E-03,+706.47E-03
-54.93750E+00,+257.99E-03,+706.47E-03
-54.90625E+00,+257.99E-03,+706.47E-03
-54.87500E+00,+301.41E-03,+706.47E-03
-54.84375E+00,+257.99E-03,+706.47E-03
-54.81250E+00,+301.41E-03,+706.47E-03
-54.78125E+00,+257.99E-03,+743.45E-03
-54.75000E+00,+301.41E-03,+743.45E-03
-54.71875E+00,+257.99E-03,+743.45E-03
-54.68750E+00,+257.99E-03,+743.45E-03
-54.65625E+00,+257.99E-03,+743.45E-03
-54.62500E+00,+301.41E-03,+780.44E-03
-54.59375E+00,+257.99E-03,+743.45E-03
-54.56250E+00,+257.99E-03,+743.45E-03
-54.53125E+00,+257.99E-03,+780.44E-03
-54.50000E+00,+257.99E-03,+780.44E-03
-54.46875E+00,+257.99E-03,+780.44E-03
-54.43750E+00,+257.99E-03,+780.44E-03
-54.40625E+00,+257.99E-03,+780.44E-03
-54.37500E+00,+257.99E-03,+780.44E-03
-54.34375E+00,+257.99E-03,+817.42E-03
-54.31250E+00,+214.58E-03,+780.44E-03
-54.28125E+00,+214.58E-03,+817.42E-03
-54.25000E+00,+214.58E-03,+780.44E-03
-54.21875E+00,+214.58E-03,+817.42E-03
-54.18750E+00,+214.58E-03,+817.42E-03
-54.15625E+00,+171.16E-03,+780.44E-03
-54.12500E+00,+171.16E-03,+817.42E-03
-54.09375E+00,+127.74E-03,+817.42E-03
-54.06250E+00,+171.16E-03,+817.42E-03
-54.03125E+00,+127.74E-03,+817.42E-03
-54.00000E+00,+127.74E-03,+817.42E-03
-53.96875E+00,+127.74E-03,+780.44E-03
-53.93750E+00,+127.74E-03,+817.42E-03
-53.90625E+00,+127.74E-03,+817.42E-03
-53.87500E+00,+84.32E-03,+817.42E-03
-53.84375E+00,+84.32E-03,+817.42E-03
-53.81250E+00,+40.91E-03,+780.44E-03
-53.78125E+00,+40.91E-03,+817.42E-03
-53.75000E+00,+40.91E-03,+780.44E-03
-53.71875E+00,+40.91E-03,+780.44E-03
-53.68750E+00,+40.91E-03,+780.44E-03
-53.65625E+00,-2.51E-03,+780.44E-03
-53.62500E+00,-2.51E-03,+817.42E-03
-53.59375E+00,-2.51E-03,+780.44E-03
-53.56250E+00,-2.51E-03,+780.44E-03
-53.53125E+00,-2.51E-03,+780.44E-03
-53.50000E+00,-2.51E-03,+817.42E-03
-53.46875E+00,-45.93E-03,+780.44E-03
-53.43750E+00,-45.93E-03,+780.44E-03
-53.40625E+00,-45.93E-03,+743.45E-03
-53.37500E+00,-89.34E-03,+743.45E-03
-53.34375E+00,-45.93E-03,+743.45E-03
-53.31250E+00,-89.34E-03,+743.45E-03
-53.28125E+00,-89.34E-03,+743.45E-03
-53.25000E+00,-89.34E-03,+743.45E-03
-53.21875E+00,-89.34E-03,+706.47E-03
-53.18750E+00,-89.34E-03,+706.47E-03
-53.15625E+00,-89.34E-03,+706.47E-03
-53.12500E+00,-132.76E-03,+706.47E-03
-53.09375E+00,-132.76E-03,+706.47E-03
-53.06250E+00,-132.76E-03,+706.47E-03
-53.03125E+00,-89.34E-03,+706.47E-03
-53.00000E+00,-132.76E-03,+669.48E-03
-52.96875E+00,-132.76E-03,+669.48E-03
-52.93750E+00,-89.34E-03,+669.48E-03
-52.90625E+00,-132.76E-03,+632.50E-03
-52.87500E+00,-132.76E-03,+669.48E-03
-52.84375E+00,-89.34E-03,+669.48E-03
-52.81250E+00,-89.34E-03,+632.50E-03
-52.78125E+00,-89.34E-03,+632.50E-03
-52.75000E+00,-89.34E-03,+632.50E-03
-52.71875E+00,-45.93E-03,+632.50E-03
-52.68750E+00,-89.34E-03,+669.48E-03
-52.65625E+00,-45.93E-03,+632.50E-03
-52.62500E+00,-89.34E-03,+632.50E-03
-52.59375E+00,-45.93E-03,+632.50E-03
-52.56250E+00,-45.93E-03,+632.50E-03
-52.53125E+00,-2.51E-03,+595.52E-03
-52.50000E+00,-2.51E-03,+632.50E-03
-52.46875E+00,-2.51E-03,+632.50E-03
-52.43750E+00,-2.51E-03,+595.52E-03
-52.40625E+00,-2.51E-03,+632.50E-03
-52.37500E+00,-2.51E-03,+632.50E-03
-52.34375E+00,+40.91E-03,+595.52E-03
-52.31250E+00,+40.91E-03,+632.50E-03
-52.28125E+00,+40.91E-03,+632.50E-03
-52.25000E+00,+40.91E-03,+595.52E-03
-52.21875E+00,+84.32E-03,+595.52E-03
-52.18750E+00,+84.32E-03,+632.50E-03
-52.15625E+00,+84.32E-03,+595.52E-03
-52.12500E+00,+84.32E-03,+632.50E-03
-52.09375E+00,+84.32E-03,+632.50E-03
-52.06250E+00,+127.74E-03,+632.50E-03
-52.03125E+00,+127.74E-03,+595.52E-03
-52.00000E+00,+127.74E-03,+632.50E-03
-51.96875E+00,+171.16E-03,+632.50E-03
-51.93750E+00,+171.16E-03,+669.48E-03
-51.90625E+00,+171.16E-03,+669.48E-03
-51.87500E+00,+171.16E-03,+632.50E-03
-51.84375E+00,+214.58E-03,+669.48E-03
-51.81250E+00,+214.58E-03,+632.50E-03
-51.78125E+00,+214.58E-03,+669.48E-03
-51.75000E+00,+214.58E-03,+669.48E-03
-51.71875E+00,+214.58E-03,+632.50E-03
-51.68750E+00,+214.58E-03,+669.48E-03
-51.65625E+00,+257.99E-03,+669.48E-03
-51.62500E+00,+257.99E-03,+669.48E-03
-51.59375E+00,+257.99E-03,+669.48E-03
-51.56250E+00,+301.41E-03,+669.48E-03
-51.53125E+00,+257.99E-03,+706.47E-03
-51.50000E+00,+257.99E-03,+706.47E-03
-51.46875E+00,+257.99E-03,+706.47E-03
-51.43750E+00,+301.41E-03,+706.47E-03
-51.40625E+00,+257.99E-03,+706.47E-03
-51.37500E+00,+301.41E-03,+706.47E-03
-51.34375E+00,+257.99E-03,+706.47E-03
-51.31250E+00,+301.41E-03,+706.47E-03
-51.28125E+00,+301.41E-03,+743.45E-03
-51.25000E+00,+301.41E-03,+743.45E-03
-51.21875E+00,+301.41E-03,+706.47E-03
-51.18750E+00,+257.99E-03,+706.47E-03
-51.15625E+00,+257.99E-03,+743.45E-03
-51.12500E+00,+301.41E-03,+743.45E-03
-51.09375E+00,+257.99E-03,+743.45E-03
-51.06250E+00,+257.99E-03,+743.45E-03
-51.03125E+00,+257.99E-03,+743.45E-03
-51.00000E+00,+257.99E-03,+743.45E-03
-50.96875E+00,+257.99E-03,+780.44E-03
-50.93750E+00,+257.99E-03,+780.44E-03
-50.90625E+00,+257.99E-03,+780.44E-03
-50.87500E+00,+257.99E-03,+780.44E-03
-50.84375E+00,+257.99E-03,+780.44E-03
-50.81250E+00,+257.99E-03,+817.42E-03
-50.78125E+00,+214.58E-03,+780.44E-03
-50.75000E+00,+214.58E-03,+817.42E-03
-50.71875E+00,+214.58E-03,+780.44E-03
-50.68750E+00,+214.58E-03,+780.44E-03
-50.65625E+00,+171.16E-03,+780.44E-03
-50.62500E+00,+171.16E-03,+817.42E-03
-50.59375E+00,+171.16E-03,+817.42E-03
-50.56250E+00,+127.74E-03,+817.42E-03
-50.53125E+00,+127.74E-03,+817.42E-03
-50.50000E+00,+127.74E-03,+854.41E-03
-50.46875E+00,+127.74E-03,+817.42E-03
-50.43750E+00,+127.74E-03,+817.42E-03
-50.40625E+00,+84.32E-03,+817.42E-03
-50.37500E+00,+84.32E-03,+817.42E-03
-50.34375E+00,+84.32E-03,+817.42E-03
-50.31250E+00,+84.32E-03,+780.44E-03
-50.28125E+00,+40.91E-03,+780.44E-03
-50.25000E+00,+40.91E-03,+817.42E-03
-50.21875E+00,-2.51E-03,+780.44E-03
-50.18750E+00,+40.91E-03,+780.44E-03
-50.15625E+00,-2.51E-03,+817.42E-03
-50.12500E+00,-2.51E-03,+780.44E-03
-50.09375E+00,+40.91E-03,+780.44E-03
-50.06250E+00,-45.93E-03,+780.44E-03
-50.03125E+00,-45.93E-03,+780.44E-03
-50.00000E+00,-2.51E-03,+780.44E-03
-49.96875E+00,-45.93E-03,+743.45E-03
-49.93750E+00,-45.93E-03,+743.45E-03
-49.90625E+00,-89.34E-03,+743.45E-03
-49.87500E+00,-89.34E-03,+780.44E-03
-49.84375E+00,-89.34E-03,+743.45E-03
-49.81250E+00,-89.34E-03,+706.47E-03
-49.78125E+00,-89.34E-03,+743.45E-03
-49.75000E+00,-89.34E-03,+743.45E-03
-49.71875E+00,-89.34E-03,+706.47E-03
-49.68750E+00,-89.34E-03,+743.45E-03
-49.65625E+00,-89.34E-03,+706.47E-03
-49.62500E+00,-89.34E-03,+706.47E-03
-49.59375E+00,-89.34E-03,+706.47E-03
-49.56250E+00,-89.34E-03,+669.48E-03
-49.53125E+00,-89.34E-03,+669.48E-03
-49.50000E+00,-132.76E-03,+706.47E-03
-49.46875E+00,-89.34E-03,+669.48E-03
-49.43750E+00,-89.34E-03,+669.48E-03
-49.40625E+00,-89.34E-03,+669.48E-03
-49.37500E+00,-132.76E-03,+632.50E-03
-49.34375E+00,-132.76E-03,+632.50E-03
-49.31250E+00,-89.34E-03,+669.48E-03
-49.28125E+00,-89.34E-03,+632.50E-03
-49.25000E+00,-89.34E-03,+632.50E-03
-49.21875E+00,-45.93E-03,+669.48E-03
-49.18750E+00,-89.34E-03,+632.50E-03
-49.15625E+00,-45.93E-03,+632.50E-03
-49.12500E+00,-45.93E-03,+632.50E-03
-49.09375E+00,-45.93E-03,+632.50E-03
-49.06250E+00,-45.93E-03,+595.52E-03
-49.03125E+00,-45.93E-03,+595.52E-03
-49.00000E+00,-2.51E-03,+632.50E-03
-48.96875E+00,-2.51E-03,+595.52E-03
-48.93750E+00,-2.51E-03,+632.50E-03
-48.90625E+00,-2.51E-03,+595.52E-03
-48.87500E+00,+40.91E-03,+595.52E-03
-48.84375E+00,+40.91E-03,+632.50E-03
-48.81250E+00,-2.51E-03,+595.52E-03
-48.78125E+00,-2.51E-03,+595.52E-03
-48.75000E+00,+40.91E-03,+595.52E-03
-48.71875E+00,+84.32E-03,+595.52E-03
-48.68750E+00,+84.32E-03,+632.50E-03
-48.65625E+00,+127.74E-03,+595.52E-03
-48.62500E+00,+127.74E-03,+632.50E-03
-48.59375E+00,+127.74E-03,+632.50E-03
-48.56250E+00,+127.74E-03,+632.50E-03
-48.53125E+00,+127.74E-03,+632.50E-03
-48.50000E+00,+127.74E-03,+595.52E-03
-48.46875E+00,+127.74E-03,+632.50E-03
-48.43750E+00,+171.16E-03,+632.50E-03
-48.40625E+00,+171.16E-03,+632.50E-03
-48.37500E+00,+171.16E-03,+632.50E-03
-48.34375E+00,+214.58E-03,+632.50E-03
-48.31250E+00,+214.58E-03,+669.48E-03
-48.28125E+00,+214.58E-03,+669.48E-03
-48.25000E+00,+214.58E-03,+669.48E-03
-48.21875E+00,+257.99E-03,+669.48E-03
-48.18750E+00,+214.58E-03,+669.48E-03
-48.15625E+00,+214.58E-03,+669.48E-03
-48.12500E+00,+257.99E-03,+669.48E-03
-48.09375E+00,+257.99E-03,+669.48E-03
-48.06250E+00,+301.41E-03,+669.48E-03
-48.03125E+00,+257.99E-03,+669.48E-03
-48.00000E+00,+257.99E-03,+706.47E-03
-47.96875E+00,+257.99E-03,+669.48E-03
-47.93750E+00,+257.99E-03,+706.47E-03
-47.90625E+00,+301.41E-03,+706.47E-03
-47.87500E+00,+301.41E-03,+706.47E-03
-47.84375E+00,+301.41E-03,+706.47E-03
-47.81250E+00,+301.41E-03,+706.47E-03
-47.78125E+00,+301.41E-03,+743.45E-03
-47.75000E+00,+301.41E-03,+743.45E-03
-47.71875E+00,+301.41E-03,+743.45E-03
-47.68750E+00,+301.41E-03,+743.45E-03
-47.65625E+00,+301.41E-03,+743.45E-03
-47.62500E+00,+257.99E-03,+743.45E-03
-47.59375E+00,+301.41E-03,+780.44E-03
-47.56250E+00,+257.99E-03,+743.45E-03
-47.53125E+00,+301.41E-03,+743.45E-03
-47.50000E+00,+257.99E-03,+780.44E-03
-47.46875E+00,+301.41E-03,+780.44E-03
-47.43750E+00,+257.99E-03,+780.44E-03
-47.40625E+00,+257.99E-03,+780.44E-03
-47.37500E+00,+214.58E-03,+780.44E-03
-47.34375E+00,+214.58E-03,+780.44E-03
-47.31250E+00,+214.58E-03,+780.44E-03
-47.28125E+00,+214.58E-03,+817.42E-03
-47.25000E+00,+171.16E-03,+780.44E-03
-47.21875E+00,+171.16E-03,+780.44E-03
-47.18750E+00,+214.58E-03,+780.44E-03
-47.15625E+00,+214.58E-03,+780.44E-03
-47.12500E+00,+127.74E-03,+817.42E-03
-47.09375E+00,+171.16E-03,+817.42E-03
-47.06250E+00,+127.74E-03,+817.42E-03
-47.03125E+00,+127.74E-03,+817.42E-03
-47.00000E+00,+127.74E-03,+817.42E-03
-46.96875E+00,+127.74E-03,+817.42E-03
-46.93750E+00,+127.74E-03,+817.42E-03
-46.90625E+00,+84.32E-03,+854.41E-03
-46.87500E+00,+84.32E-03,+817.42E-03
-46.84375E+00,+40.91E-03,+817.42E-03
-46.81250E+00,+84.32E-03,+817.42E-03
-46.78125E+00,+84.32E-03,+817.42E-03
-46.75000E+00,+40.91E-03,+817.42E-03
-46.71875E+00,-2.51E-03,+817.42E-03
-46.68750E+00,+40.91E-03,+780.44E-03
-46.65625E+00,+40.91E-03,+780.44E-03
-46.62500E+00,-2.51E-03,+780.44E-03
-46.59375E+00,-2.51E-03,+780.44E-03
-46.56250E+00,-2.51E-03,+780.44E-03
-46.53125E+00,-45.93E-03,+780.44E-03
-46.50000E+00,-45.93E-03,+780.44E-03
-46.46875E+00,-45.93E-03,+780.44E-03
-46.43750E+00,-45.93E-03,+780.44E-03
-46.40625E+00,-89.34E-03,+743.45E-03
-46.37500E+00,-45.93E-03,+743.45E-03
-46.34375E+00,-45.93E-03,+743.45E-03
-46.31250E+00,-89.34E-03,+743.45E-03
-46.28125E+00,-89.34E-03,+706.47E-03
-46.25000E+00,-89.34E-03,+743.45E-03
-46.21875E+00,-89.34E-03,+743.45E-03
-46.18750E+00,-89.34E-03,+706.47E-03
-46.15625E+00,-89.34E-03,+706.47E-03
-46.12500E+00,-132.76E-03,+669.48E-03
-46.09375E+00,-89.34E-03,+706.47E-03
-46.06250E+00,-89.34E-03,+706.47E-03
-46.03125E+00,-132.76E-03,+669.48E-03
-46.00000E+00,-89.34E-03,+669.48E-03
-45.96875E+00,-89.34E-03,+669.48E-03
-45.93750E+00,-132.76E-03,+669.48E-03
-45.90625E+00,-89.34E-03,+632.50E-03
-45.87500E+00,-132.76E-03,+669.48E-03
-45.84375E+00,-89.34E-03,+632.50E-03
-45.81250E+00,-89.34E-03,+632.50E-03
-45.78125E+00,-89.34E-03,+632.50E-03
-45.75000E+00,-89.34E-03,+632.50E-03
-45.71875E+00,-89.34E-03,+632.50E-03
-45.68750E+00,-45.93E-03,+632.50E-03
-45.65625E+00,-45.93E-03,+632.50E-03
-45.62500E+00,-45.93E-03,+632.50E-03
-45.59375E+00,-45.93E-03,+632.50E-03
-45.56250E+00,-2.51E-03,+632.50E-03
-45.53125E+00,-45.93E-03,+632.50E-03
-45.50000E+00,-2.51E-03,+632.50E-03
-45.46875E+00,-2.51E-03,+595.52E-03
-45.43750E+00,-2.51E-03,+595.52E-03
-45.40625E+00,-2.51E-03,+595.52E-03
-45.37500E+00,-2.51E-03,+595.52E-03
-45.34375E+00,+40.91E-03,+595.52E-03
-45.31250E+00,+40.91E-03,+595.52E-03
-45.28125E+00,+84.32E-03,+595.52E-03
-45.25000E+00,+40.91E-03,+632.50E-03
-45.21875E+00,+84.32E-03,+632.50E-03
-45.18750E+00,+84.32E-03,+595.52E-03
-45.15625E+00,+127.74E-03,+632.50E-03
-45.12500E+00,+84.32E-03,+632.50E-03
-45.09375E+00,+127.74E-03,+632.50E-03
-45.06250E+00,+127.74E-03,+632.50E-03
-45.03125E+00,+127.74E-03,+632.50E-03
-45.00000E+00,+171.16E-03,+632.50E-03
-44.96875E+00,+127.74E-03,+632.50E-03
-44.93750E+00,+171.16E-03,+669.48E-03
-44.90625E+00,+171.16E-03,+632.50E-03
-44.87500E+00,+214.58E-03,+632.50E-03
-44.84375E+00,+171.16E-03,+632.50E-03
-44.81250E+00,+214.58E-03,+632.50E-03
-44.78125E+00,+214.58E-03,+632.50E-03
-44.75000E+00,+214.58E-03,+632.50E-03
-44.71875E+00,+214.58E-03,+669.48E-03
-44.68750E+00,+257.99E-03,+632.50E-03
-44.65625E+00,+257.99E-03,+669.48E-03
-44.62500E+00,+257.99E-03,+669.48E-03
-44.59375E+00,+257.99E-03,+669.48E-03
-44.56250E+00,+301.41E-03,+669.48E-03
-44.53125E+00,+257.99E-03,+669.48E-03
-44.50000E+00,+257.99E-03,+669.48E-03
-44.46875E+00,+257.99E-03,+669.48E-03
-44.43750E+00,+257.99E-03,+706.47E-03
-44.40625E+00,+301.41E-03,+706.47E-03
-44.37500E+00,+301.41E-03,+706.47E-03
-44.34375E+00,+301.41E-03,+706.47E-03
-44.31250E+00,+257.99E-03,+743.45E-03
-44.28125E+00,+301.41E-03,+743.45E-03
-44.25000E+00,+257.99E-03,+743.45E-03
-44.21875E+00,+257.99E-03,+706.47E-03
-44.18750E+00,+301.41E-03,+743.45E-03
-44.15625E+00,+301.41E-03,+743.45E-03
-44.12500E+00,+301.41E-03,+743.45E-03
-44.09375E+00,+257.99E-03,+780.44E-03
-44.06250E+00,+257.99E-03,+780.44E-03
-44.03125E+00,+257.99E-03,+780.44E-03
-44.00000E+00,+257.99E-03,+743.45E-03
-43.96875E+00,+257.99E-03,+817.42E-03
-43.93750E+00,+257.99E-03,+780.44E-03
-43.90625E+00,+257.99E-03,+780.44E-03
-43.87500E+00,+257.99E-03,+780.44E-03
-43.84375E+00,+257.99E-03,+780.44E-03
-43.81250E+00,+214.58E-03,+817.42E-03
-43.78125E+00,+214.58E-03,+817.42E-03
-43.75000E+00,+214.58E-03,+780.44E-03
-43.71875E+00,+214.58E-03,+817.42E-03
-43.68750E+00,+171.16E-03,+780.44E-03
-43.65625E+00,+171.16E-03,+817.42E-03
-43.62500E+00,+127.74E-03,+817.42E-03
-43.59375E+00,+171.16E-03,+780.44E-03
-43.56250E+00,+127.74E-03,+817.42E-03
-43.53125E+00,+127.74E-03,+817.42E-03
-43.50000E+00,+127.74E-03,+817.42E-03
-43.46875E+00,+171.16E-03,+854.41E-03
-43.43750E+00,+127.74E-03,+817.42E-03
-43.40625E+00,+84.32E-03,+817.42E-03
-43.37500E+00,+84.32E-03,+817.42E-03
-43.34375E+00,+40.91E-03,+817.42E-03
-43.31250E+00,+40.91E-03,+817.42E-03
-43.28125E+00,+40.91E-03,+817.42E-03
-43.25000E+00,+40.91E-03,+780.44E-03
-43.21875E+00,+40.91E-03,+780.44E-03
-43.18750E+00,-2.51E-03,+780.44E-03
-43.15625E+00,+40.91E-03,+780.44E-03
-43.12500E+00,-2.51E-03,+780.44E-03
-43.09375E+00,-2.51E-03,+780.44E-03
-43.06250E+00,-2.51E-03,+780.44E-03
-43.03125E+00,-45.93E-03,+780.44E-03
-43.00000E+00,-45.93E-03,+780.44E-03
-42.96875E+00,-45.93E-03,+780.44E-03
-42.93750E+00,-45.93E-03,+743.45E-03
-42.90625E+00,-89.34E-03,+743.45E-03
-42.87500E+00,-89.34E-03,+743.45E-03
-42.84375E+00,-45.93E-03,+743.45E-03
-42.81250E+00,-89.34E-03,+743.45E-03
-42.78125E+00,-89.34E-03,+743.45E-03
-42.75000E+00,-89.34E-03,+706.47E-03
-42.71875E+00,-132.76E-03,+706.47E-03
-42.68750E+00,-132.76E-03,+706.47E-03
-42.65625E+00,-89.34E-03,+706.47E-03
-42.62500E+00,-89.34E-03,+706.47E-03
-42.59375E+00,-132.76E-03,+706.47E-03
-42.56250E+00,-89.34E-03,+706.47E-03
-42.53125E+00,-89.34E-03,+669.48E-03
-42.50000E+00,-132.76E-03,+669.48E-03
-42.46875E+00,-89.34E-03,+669.48E-03
-42.43750E+00,-89.34E-03,+669.48E-03
-42.40625E+00,-89.34E-03,+669.48E-03
-42.37500E+00,-89.34E-03,+669.48E-03
-42.34375E+00,-89.34E-03,+632.50E-03
-42.31250E+00,-89.34E-03,+632.50E-03
-42.28125E+00,-89.34E-03,+632.50E-03
-42.25000E+00,-45.93E-03,+669.48E-03
-42.21875E+00,-45.93E-03,+632.50E-03
-42.18750E+00,-45.93E-03,+632.50E-03
-42.15625E+00,-45.93E-03,+595.52E-03
-42.12500E+00,-45.93E-03,+632.50E-03
-42.09375E+00,-45.93E-03,+632.50E-03
-42.06250E+00,-45.93E-03,+632.50E-03
-42.03125E+00,-2.51E-03,+595.52E-03
-42.00000E+00,-2.51E-03,+632.50E-03
-41.96875E+00,-2.51E-03,+595.52E-03
-41.93750E+00,-2.51E-03,+595.52E-03
-41.90625E+00,-2.51E-03,+595.52E-03
-41.87500E+00,-2.51E-03,+632.50E-03
-41.84375E+00,+40.91E-03,+595.52E-03
-41.81250E+00,+40.91E-03,+595.52E-03
-41.78125E+00,+40.91E-03,+595.52E-03
-41.75000E+00,+40.91E-03,+632.50E-03
-41.71875E+00,+84.32E-03,+595.52E-03
-41.68750E+00,+84.32E-03,+632.50E-03
-41.65625E+00,+84.32E-03,+595.52E-03
-41.62500E+00,+127.74E-03,+632.50E-03
-41.59375E+00,+127.74E-03,+632.50E-03
-41.56250E+00,+127.74E-03,+632.50E-03
-41.53125E+00,+127.74E-03,+632.50E-03
-41.50000E+00,+171.16E-03,+632.50E-03
-41.46875E+00,+171.16E-03,+632.50E-03
-41.43750E+00,+171.16E-03,+632.50E-03
-41.40625E+00,+171.16E-03,+632.50E-03
-41.37500E+00,+171.16E-03,+632.50E-03
-41.34375E+00,+214.58E-03,+632.50E-03
-41.31250E+00,+214.58E-03,+669.48E-03
-41.28125E+00,+214.58E-03,+632.50E-03
-41.25000E+00,+214.58E-03,+632.50E-03
-41.21875E+00,+214.58E-03,+669.48E-03
-41.18750E+00,+257.99E-03,+632.50E-03
-41.15625E+00,+257.99E-03,+669.48E-03
-41.12500E+00,+257.99E-03,+632.50E-03
-41.09375E+00,+257.99E-03,+706.47E-03
-41.06250E+00,+257.99E-03,+669.48E-03
-41.03125E+00,+257.99E-03,+706.47E-03
-41.00000E+00,+301.41E-03,+669.48E-03
-40.96875E+00,+257.99E-03,+669.48E-03
-40.93750E+00,+257.99E-03,+706.47E-03
-40.90625E+00,+301.41E-03,+706.47E-03
-40.87500E+00,+257.99E-03,+706.47E-03
-40.84375E+00,+301.41E-03,+706.47E-03
-40.81250E+00,+301.41E-03,+706.47E-03
-40.78125E+00,+301.41E-03,+706.47E-03
-40.75000E+00,+257.99E-03,+743.45E-03
-40.71875E+00,+301.41E-03,+706.47E-03
-40.68750E+00,+257.99E-03,+706.47E-03
-40.65625E+00,+257.99E-03,+706.47E-03
-40.62500E+00,+301.41E-03,+743.45E-03
-40.59375E+00,+257.99E-03,+743.45E-03
-40.56250E+00,+257.99E-03,+743.45E-03
-40.53125E+00,+257.99E-03,+780.44E-03
-40.50000E+00,+257.99E-03,+780.44E-03
-40.46875E+00,+257.99E-03,+780.44E-03
-40.43750E+00,+257.99E-03,+780.44E-03
-40.40625E+00,+257.99E-03,+780.44E-03
-40.37500E+00,+257.99E-03,+817.42E-03
-40.34375E+00,+257.99E-03,+817.42E-03
-40.31250E+00,+257.99E-03,+780.44E-03
-40.28125E+00,+171.16E-03,+780.44E-03
-40.25000E+00,+214.58E-03,+817.42E-03
-40.21875E+00,+214.58E-03,+817.42E-03
-40.18750E+00,+171.16E-03,+780.44E-03
-40.15625E+00,+171.16E-03,+817.42E-03
-40.12500E+00,+127.74E-03,+817.42E-03
-40.09375E+00,+127.74E-03,+817.42E-03
-40.06250E+00,+127.74E-03,+780.44E-03
-40.03125E+00,+127.74E-03,+817.42E-03
-40.00000E+00,+127.74E-03,+817.42E-03
-39.96875E+00,+127.74E-03,+817.42E-03
-39.93750E+00,+84.32E-03,+817.42E-03
-39.90625E+00,+40.91E-03,+817.42E-03
-39.87500E+00,+40.91E-03,+817.42E-03
-39.84375E+00,+84.32E-03,+780.44E-03
-39.81250E+00,+40.91E-03,+780.44E-03
-39.78125E+00,+40.91E-03,+780.44E-03
-39.75000E+00,+40.91E-03,+780.44E-03
-39.71875E+00,+40.91E-03,+780.44E-03
-39.68750E+00,+40.91E-03,+780.44E-03
-39.65625E+00,-2.51E-03,+780.44E-03
-39.62500E+00,-2.51E-03,+780.44E-03
-39.59375E+00,-45.93E-03,+743.45E-03
-39.56250E+00,-45.93E-03,+780.44E-03
-39.53125E+00,-45.93E-03,+780.44E-03
-39.50000E+00,-45.93E-03,+780.44E-03
-39.46875E+00,-45.93E-03,+780.44E-03
-39.43750E+00,-45.93E-03,+780.44E-03
-39.40625E+00,-89.34E-03,+780.44E-03
-39.37500E+00,-45.93E-03,+743.45E-03
-39.34375E+00,-89.34E-03,+743.45E-03
-39.31250E+00,-132.76E-03,+743.45E-03
-39.28125E+00,-89.34E-03,+743.45E-03
-39.25000E+00,-89.34E-03,+743.45E-03
-39.21875E+00,-89.34E-03,+706.47E-03
-39.18750E+00,-132.76E-03,+706.47E-03
-39.15625E+00,-132.76E-03,+669.48E-03
-39.12500E+00,-89.34E-03,+706.47E-03
-39.09375E+00,-132.76E-03,+706.47E-03
-39.06250E+00,-132.76E-03,+669.48E-03
-39.03125E+00,-132.76E-03,+669.48E-03
-39.00000E+00,-132.76E-03,+632.50E-03
-38.96875E+00,-89.34E-03,+706.47E-03
-38.93750E+00,-89.34E-03,+669.48E-03
-38.90625E+00,-132.76E-03,+632.50E-03
-38.87500E+00,-89.34E-03,+669.48E-03
-38.84375E+00,-89.34E-03,+632.50E-03
-38.81250E+00,-89.34E-03,+632.50E-03
-38.78125E+00,-45.93E-03,+632.50E-03
-38.75000E+00,-89.34E-03,+595.52E-03
-38.71875E+00,-45.93E-03,+632.50E-03
-38.68750E+00,-89.34E-03,+632.50E-03
-38.65625E+00,-45.93E-03,+632.50E-03
-38.62500E+00,-45.93E-03,+632.50E-03
-38.59375E+00,-45.93E-03,+632.50E-03
-38.56250E+00,-45.93E-03,+632.50E-03
-38.53125E+00,-2.51E-03,+632.50E-03
-38.50000E+00,-2.51E-03,+595.52E-03
-38.46875E+00,-2.51E-03,+595.52E-03
-38.43750E+00,-2.51E-03,+595.52E-03
-38.40625E+00,-2.51E-03,+595.52E-03
-38.37500E+00,+40.91E-03,+595.52E-03
-38.34375E+00,+40.91E-03,+632.50E-03
-38.31250E+00,+40.91E-03,+595.52E-03
-38.28125E+00,+40.91E-03,+595.52E-03
-38.25000E+00,+84.32E-03,+595.52E-03
-38.21875E+00,+84.32E-03,+632.50E-03
-38.18750E+00,+84.32E-03,+632.50E-03
-38.15625E+00,+127.74E-03,+595.52E-03
-38.12500E+00,+127.74E-03,+595.52E-03
-38.09375E+00,+127.74E-03,+632.50E-03
-38.06250E+00,+127.74E-03,+632.50E-03
-38.03125E+00,+171.16E-03,+632.50E-03
-38.00000E+00,+127.74E-03,+595.52E-03
-37.96875E+00,+171.16E-03,+595.52E-03
-37.93750E+00,+171.16E-03,+632.50E-03
-37.90625E+00,+171.16E-03,+632.50E-03
-37.87500E+00,+171.16E-03,+632.50E-03
-37.84375E+00,+214.58E-03,+669.48E-03
-37.81250E+00,+214.58E-03,+669.48E-03
-37.78125E+00,+214.58E-03,+632.50E-03
-37.75000E+00,+257.99E-03,+632.50E-03
-37.71875E+00,+257.99E-03,+632.50E-03
-37.68750E+00,+257.99E-03,+669.48E-03
-37.65625E+00,+257.99E-03,+669.48E-03
-37.62500E+00,+257.99E-03,+669.48E-03
-37.59375E+00,+257.99E-03,+669.48E-03
-37.56250E+00,+257.99E-03,+669.48E-03
-37.53125E+00,+257.99E-03,+706.47E-03
-37.50000E+00,+257.99E-03,+669.48E-03
-37.46875E+00,+257.99E-03,+706.47E-03
-37.43750E+00,+257.99E-03,+706.47E-03
-37.40625E+00,+301.41E-03,+706.47E-03
-37.37500E+00,+257.99E-03,+706.47E-03
-37.34375E+00,+301.41E-03,+743.45E-03
-37.31250E+00,+257.99E-03,+706.47E-03
-37.28125E+00,+301.41E-03,+743.45E-03
-37.25000E+00,+257.99E-03,+743.45E-03
-37.21875E+00,+301.41E-03,+743.45E-03
-37.18750E+00,+257.99E-03,+780.44E-03
-37.15625E+00,+301.41E-03,+780.44E-03
-37.12500E+00,+257.99E-03,+780.44E-03
-37.09375E+00,+257.99E-03,+743.45E-03
-37.06250E+00,+257.99E-03,+780.44E-03
-37.03125E+00,+257.99E-03,+780.44E-03
-37.00000E+00,+301.41E-03,+780.44E-03
-36.96875E+00,+301.41E-03,+780.44E-03
-36.93750E+00,+257.99E-03,+780.44E-03
-36.90625E+00,+257.99E-03,+743.45E-03
-36.87500E+00,+257.99E-03,+780.44E-03
-36.84375E+00,+257.99E-03,+780.44E-03
-36.81250E+00,+214.58E-03,+817.42E-03
-36.78125E+00,+214.58E-03,+780.44E-03
-36.75000E+00,+171.16E-03,+780.44E-03
-36.71875E+00,+214.58E-03,+780.44E-03
-36.68750E+00,+171.16E-03,+817.42E-03
-36.65625E+00,+171.16E-03,+817.42E-03
-36.62500E+00,+171.16E-03,+817.42E-03
-36.59375E+00,+127.74E-03,+780.44E-03
-36.56250E+00,+127.74E-03,+817.42E-03
-36.53125E+00,+127.74E-03,+817.42E-03
-36.50000E+00,+127.74E-03,+817.42E-03
-36.46875E+00,+127.74E-03,+817.42E-03
-36.43750E+00,+84.32E-03,+817.42E-03
-36.40625E+00,+84.32E-03,+817.42E-03
-36.37500E+00,+84.32E-03,+817.42E-03
-36.34375E+00,+40.91E-03,+817.42E-03
-36.31250E+00,+40.91E-03,+817.42E-03
-36.28125E+00,+40.91E-03,+817.42E-03
-36.25000E+00,+40.91E-03,+817.42E-03
-36.21875E+00,-2.51E-03,+817.42E-03
-36.18750E+00,-2.51E-03,+780.44E-03
-36.15625E+00,-2.51E-03,+780.44E-03
-36.12500E+00,-45.93E-03,+780.44E-03
-36.09375E+00,-2.51E-03,+780.44E-03
-36.06250E+00,-45.93E-03,+780.44E-03
-36.03125E+00,-2.51E-03,+780.44E-03
-36.00000E+00,-45.93E-03,+780.44E-03
-35.96875E+00,-45.93E-03,+780.44E-03
-35.93750E+00,-89.34E-03,+743.45E-03
-35.90625E+00,-45.93E-03,+743.45E-03
-35.87500E+00,-89.34E-03,+706.47E-03
-35.84375E+00,-89.34E-03,+706.47E-03
-35.81250E+00,-89.34E-03,+743.45E-03
-35.78125E+00,-89.34E-03,+706.47E-03
-35.75000E+00,-132.76E-03,+706.47E-03
-35.71875E+00,-132.76E-03,+706.47E-03
-35.68750E+00,-89.34E-03,+706.47E-03
-35.65625E+00,-132.76E-03,+706.47E-03
-35.62500E+00,-132.76E-03,+706.47E-03
-35.59375E+00,-132.76E-03,+706.47E-03
-35.56250E+00,-132.76E-03,+669.48E-03
-35.53125E+00,-132.76E-03,+706.47E-03
-35.50000E+00,-132.76E-03,+669.48E-03
-35.46875E+00,-132.76E-03,+669.48E-03
-35.43750E+00,-89.34E-03,+669.48E-03
-35.40625E+00,-89.34E-03,+632.50E-03
-35.37500E+00,-89.34E-03,+632.50E-03
-35.34375E+00,-89.34E-03,+632.50E-03
-35.31250E+00,-89.34E-03,+632.50E-03
-35.28125E+00,-89.34E-03,+632.50E-03
-35.25000E+00,-89.34E-03,+632.50E-03
-35.21875E+00,-45.93E-03,+632.50E-03
-35.18750E+00,-45.93E-03,+595.52E-03
-35.15625E+00,-89.34E-03,+632.50E-03
-35.12500E+00,-45.93E-03,+632.50E-03
-35.09375E+00,-45.93E-03,+632.50E-03
-35.06250E+00,-45.93E-03,+595.52E-03
-35.03125E+00,-2.51E-03,+632.50E-03
-35.00000E+00,-2.51E-03,+632.50E-03
-34.96875E+00,-2.51E-03,+595.52E-03
-34.93750E+00,+40.91E-03,+595.52E-03
-34.90625E+00,+40.91E-03,+595.52E-03
-34.87500E+00,+40.91E-03,+595.52E-03
-34.84375E+00,+40.91E-03,+595.52E-03
-34.81250E+00,+84.32E-03,+595.52E-03
-34.78125E+00,+40.91E-03,+595.52E-03
-34.75000E+00,+40.91E-03,+595.52E-03
-34.71875E+00,+84.32E-03,+595.52E-03
-34.68750E+00,+84.32E-03,+632.50E-03
-34.65625E+00,+84.32E-03,+632.50E-03
-34.62500E+00,+127.74E-03,+595.52E-03
-34.59375E+00,+127.74E-03,+595.52E-03
-34.56250E+00,+171.16E-03,+595.52E-03
-34.53125E+00,+127.74E-03,+632.50E-03
-34.50000E+00,+127.74E-03,+632.50E-03
-34.46875E+00,+171.16E-03,+595.52E-03
-34.43750E+00,+171.16E-03,+632.50E-03
-34.40625E+00,+171.16E-03,+632.50E-03
-34.37500E+00,+214.58E-03,+632.50E-03
-34.34375E+00,+214.58E-03,+632.50E-03
-34.31250E+00,+214.58E-03,+632.50E-03
-34.28125E+00,+214.58E-03,+669.48E-03
-34.25000E+00,+214.58E-03,+632.50E-03
-34.21875E+00,+257.99E-03,+669.48E-03
-34.18750E+00,+257.99E-03,+632.50E-03
-34.15625E+00,+214.58E-03,+669.48E-03
-34.12500E+00,+301.41E-03,+669.48E-03
-34.09375E+00,+257.99E-03,+669.48E-03
-34.06250E+00,+257.99E-03,+669.48E-03
-34.03125E+00,+257.99E-03,+706.47E-03
-34.00000E+00,+301.41E-03,+706.47E-03
-33.96875E+00,+301.41E-03,+706.47E-03
-33.93750E+00,+301.41E-03,+706.47E-03
-33.90625E+00,+301.41E-03,+706.47E-03
-33.87500E+00,+257.99E-03,+706.47E-03
-33.84375E+00,+301.41E-03,+743.45E-03
-33.81250E+00,+301.41E-03,+706.47E-03
-33.78125E+00,+301.41E-03,+743.45E-03
-33.75000E+00,+301.41E-03,+743.45E-03
-33.71875E+00,+257.99E-03,+743.45E-03
-33.68750E+00,+301.41E-03,+743.45E-03
-33.65625E+00,+301.41E-03,+743.45E-03
-33.62500E+00,+301.41E-03,+743.45E-03
-33.59375E+00,+257.99E-03,+743.45E-03
-33.56250E+00,+257.99E-03,+780.44E-03
-33.53125E+00,+301.41E-03,+780.44E-03
-33.50000E+00,+257.99E-03,+743.45E-03
-33.46875E+00,+257.99E-03,+780.44E-03
-33.43750E+00,+257.99E-03,+780.44E-03
-33.40625E+00,+214.58E-03,+817.42E-03
-33.37500E+00,+214.58E-03,+817.42E-03
-33.34375E+00,+214.58E-03,+817.42E-03
-33.31250E+00,+214.58E-03,+780.44E-03
-33.28125E+00,+171.16E-03,+817.42E-03
-33.25000E+00,+214.58E-03,+780.44E-03
-33.21875E+00,+214.58E-03,+817.42E-03
-33.18750E+00,+171.16E-03,+817.42E-03
-33.15625E+00,+171.16E-03,+780.44E-03
-33.12500E+00,+171.16E-03,+817.42E-03
-33.09375E+00,+127.74E-03,+817.42E-03
-33.06250E+00,+171.16E-03,+780.44E-03
-33.03125E+00,+127.74E-03,+817.42E-03
-33.00000E+00,+127.74E-03,+817.42E-03
-32.96875E+00,+84.32E-03,+817.42E-03
-32.93750E+00,+84.32E-03,+817.42E-03
-32.90625E+00,+84.32E-03,+817.42E-03
-32.87500E+00,+84.32E-03,+817.42E-03
-32.84375E+00,+40.91E-03,+817.42E-03
-32.81250E+00,+40.91E-03,+780.44E-03
-32.78125E+00,+40.91E-03,+780.44E-03
-32.75000E+00,+40.91E-03,+817.42E-03
-32.71875E+00,-2.51E-03,+817.42E-03
-32.68750E+00,+40.91E-03,+780.44E-03
-32.65625E+00,-2.51E-03,+780.44E-03
-32.62500E+00,-45.93E-03,+780.44E-03
-32.59375E+00,-45.93E-03,+780.44E-03
-32.56250E+00,-45.93E-03,+780.44E-03
-32.53125E+00,-45.93E-03,+780.44E-03
-32.50000E+00,-45.93E-03,+743.45E-03
-32.46875E+00,-45.93E-03,+743.45E-03
-32.43750E+00,-45.93E-03,+743.45E-03
-32.40625E+00,-89.34E-03,+743.45E-03
-32.37500E+00,-45.93E-03,+780.44E-03
-32.34375E+00,-89.34E-03,+743.45E-03
-32.31250E+00,-89.34E-03,+706.47E-03
-32.28125E+00,-132.76E-03,+743.45E-03
-32.25000E+00,-132.76E-03,+706.47E-03
-32.21875E+00,-89.34E-03,+706.47E-03
-32.18750E+00,-132.76E-03,+706.47E-03
-32.15625E+00,-89.34E-03,+669.48E-03
-32.12500E+00,-132.76E-03,+706.47E-03
-32.09375E+00,-89.34E-03,+669.48E-03
-32.06250E+00,-132.76E-03,+669.48E-03
-32.03125E+00,-89.34E-03,+669.48E-03
-32.00000E+00,-89.34E-03,+706.47E-03
-31.96875E+00,-132.76E-03,+669.48E-03
-31.93750E+00,-89.34E-03,+669.48E-03
-31.90625E+00,-89.34E-03,+669.48E-03
-31.87500E+00,-132.76E-03,+632.50E-03
-31.84375E+00,-89.34E-03,+632.50E-03
-31.81250E+00,-89.34E-03,+669.48E-03
-31.78125E+00,-89.34E-03,+632.50E-03
-31.75000E+00,-132.76E-03,+632.50E-03
-31.71875E+00,-45.93E-03,+632.50E-03
-31.68750E+00,-89.34E-03,+632.50E-03
-31.65625E+00,-89.34E-03,+632.50E-03
-31.62500E+00,-45.93E-03,+632.50E-03
-31.59375E+00,-45.93E-03,+632.50E-03
-31.56250E+00,-45.93E-03,+632.50E-03
-31.53125E+00,-45.93E-03,+595.52E-03
-31.50000E+00,-2.51E-03,+632.50E-03
-31.46875E+00,-2.51E-03,+632.50E-03
-31.43750E+00,-2.51E-03,+595.52E-03
-31.40625E+00,-2.51E-03,+595.52E-03
-31.37500E+00,+40.91E-03,+595.52E-03
-31.34375E+00,+40.91E-03,+595.52E-03
-31.31250E+00,+40.91E-03,+632.50E-03
-31.28125E+00,+84.32E-03,+595.52E-03
-31.25000E+00,+84.32E-03,+595.52E-03
-31.21875E+00,+84.32E-03,+595.52E-03
-31.18750E+00,+127.74E-03,+595.52E-03
-31.15625E+00,+84.32E-03,+632.50E-03
-31.12500E+00,+127.74E-03,+595.52E-03
-31.09375E+00,+127.74E-03,+632.50E-03
-31.06250E+00,+127.74E-03,+632.50E-03
-31.03125E+00,+127.74E-03,+595.52E-03
-31.00000E+00,+171.16E-03,+632.50E-03
-30.96875E+00,+127.74E-03,+632.50E-03
-30.93750E+00,+171.16E-03,+632.50E-03
-30.90625E+00,+214.58E-03,+632.50E-03
-30.87500E+00,+214.58E-03,+632.50E-03
-30.84375E+00,+171.16E-03,+669.48E-03
-30.81250E+00,+214.58E-03,+632.50E-03
-30.78125E+00,+214.58E-03,+669.48E-03
-30.75000E+00,+257.99E-03,+632.50E-03
-30.71875E+00,+257.99E-03,+669.48E-03
-30.68750E+00,+257.99E-03,+669.48E-03
-30.65625E+00,+257.99E-03,+669.48E-03
-30.62500E+00,+257.99E-03,+669.48E-03
-30.59375E+00,+301.41E-03,+669.48E-03
-30.56250E+00,+301.41E-03,+706.47E-03
-30.53125E+00,+301.41E-03,+669.48E-03
-30.50000E+00,+301.41E-03,+706.47E-03
-30.46875E+00,+257.99E-03,+706.47E-03
-30.43750E+00,+301.41E-03,+706.47E-03
-30.40625E+00,+257.99E-03,+706.47E-03
-30.37500E+00,+301.41E-03,+743.45E-03
-30.34375E+00,+301.41E-03,+743.45E-03
-30.31250E+00,+301.41E-03,+706.47E-03
-30.28125E+00,+301.41E-03,+743.45E-03
-30.25000E+00,+301.41E-03,+743.45E-03
-30.21875E+00,+301.41E-03,+743.45E-03
-30.18750E+00,+301.41E-03,+743.45E-03
-30.15625E+00,+301.41E-03,+743.45E-03
-30.12500E+00,+301.41E-03,+743.45E-03
-30.09375E+00,+257.99E-03,+743.45E-03
-30.06250E+00,+257.99E-03,+780.44E-03
-30.03125E+00,+301.41E-03,+780.44E-03
-30.00000E+00,+257.99E-03,+780.44E-03
-29.96875E+00,+257.99E-03,+780.44E-03
-29.93750E+00,+257.99E-03,+780.44E-03
-29.90625E+00,+257.99E-03,+780.44E-03
-29.87500E+00,+214.58E-03,+780.44E-03
-29.84375E+00,+214.58E-03,+817.42E-03
-29.81250E+00,+214.58E-03,+817.42E-03
-29.78125E+00,+214.58E-03,+817.42E-03
-29.75000E+00,+214.58E-03,+780.44E-03
-29.71875E+00,+171.16E-03,+817.42E-03
-29.68750E+00,+171.16E-03,+780.44E-03
-29.65625E+00,+171.16E-03,+817.42E-03
-29.62500E+00,+127.74E-03,+817.42E-03
-29.59375E+00,+127.74E-03,+817.42E-03
-29.56250E+00,+127.74E-03,+780.44E-03
-29.53125E+00,+127.74E-03,+817.42E-03
-29.50000E+00,+127.74E-03,+817.42E-03
-29.46875E+00,+84.32E-03,+817.42E-03
-29.43750E+00,+84.32E-03,+817.42E-03
-29.40625E+00,+84.32E-03,+854.41E-03
-29.37500E+00,+40.91E-03,+817.42E-03
-29.34375E+00,+84.32E-03,+817.42E-03
-29.31250E+00,+40.91E-03,+817.42E-03
-29.28125E+00,+40.91E-03,+780.44E-03
-29.25000E+00,+40.91E-03,+817.42E-03
-29.21875E+00,+40.91E-03,+780.44E-03
-29.18750E+00,-2.51E-03,+817.42E-03
-29.15625E+00,-2.51E-03,+780.44E-03
-29.12500E+00,-45.93E-03,+780.44E-03
-29.09375E+00,-45.93E-03,+780.44E-03
-29.06250E+00,-45.93E-03,+817.42E-03
-29.03125E+00,-45.93E-03,+780.44E-03
-29.00000E+00,-45.93E-03,+743.45E-03
-28.96875E+00,-89.34E-03,+780.44E-03
-28.93750E+00,-89.34E-03,+743.45E-03
-28.90625E+00,-89.34E-03,+743.45E-03
-28.87500E+00,-89.34E-03,+743.45E-03
-28.84375E+00,-89.34E-03,+743.45E-03
-28.81250E+00,-89.34E-03,+706.47E-03
-28.78125E+00,-89.34E-03,+706.47E-03
-28.75000E+00,-89.34E-03,+706.47E-03
-28.71875E+00,-89.34E-03,+706.47E-03
-28.68750E+00,-89.34E-03,+706.47E-03
-28.65625E+00,-89.34E-03,+706.47E-03
-28.62500E+00,-132.76E-03,+706.47E-03
-28.59375E+00,-132.76E-03,+706.47E-03
-28.56250E+00,-89.34E-03,+669.48E-03
-28.53125E+00,-132.76E-03,+669.48E-03
-28.50000E+00,-132.76E-03,+669.48E-03
-28.46875E+00,-89.34E-03,+632.50E-03
-28.43750E+00,-89.34E-03,+669.48E-03
-28.40625E+00,-89.34E-03,+632.50E-03
-28.37500E+00,-89.34E-03,+632.50E-03
-28.34375E+00,-89.34E-03,+632.50E-03
-28.31250E+00,-89.34E-03,+632.50E-03
-28.28125E+00,-89.34E-03,+669.48E-03
-28.25000E+00,-89.34E-03,+669.48E-03
-28.21875E+00,-45.93E-03,+632.50E-03
-28.18750E+00,-45.93E-03,+632.50E-03
-28.15625E+00,-45.93E-03,+632.50E-03
-28.12500E+00,-45.93E-03,+595.52E-03
-28.09375E+00,-45.93E-03,+595.52E-03
-28.06250E+00,-45.93E-03,+632.50E-03
-28.03125E+00,-2.51E-03,+632.50E-03
-28.00000E+00,-2.51E-03,+595.52E-03
-27.96875E+00,-2.51E-03,+632.50E-03
-27.93750E+00,+40.91E-03,+632.50E-03
-27.90625E+00,+40.91E-03,+595.52E-03
-27.87500E+00,+40.91E-03,+595.52E-03
-27.84375E+00,+40.91E-03,+595.52E-03
-27.81250E+00,+40.91E-03,+632.50E-03
-27.78125E+00,+84.32E-03,+595.52E-03
-27.75000E+00,+84.32E-03,+632.50E-03
-27.71875E+00,+84.32E-03,+595.52E-03
-27.68750E+00,+84.32E-03,+595.52E-03
-27.65625E+00,+127.74E-03,+632.50E-03
-27.62500E+00,+127.74E-03,+595.52E-03
-27.59375E+00,+127.74E-03,+632.50E-03
-27.56250E+00,+127.74E-03,+632.50E-03
-27.53125E+00,+127.74E-03,+632.50E-03
-27.50000E+00,+127.74E-03,+632.50E-03
-27.46875E+00,+171.16E-03,+632.50E-03
-27.43750E+00,+171.16E-03,+595.52E-03
-27.40625E+00,+214.58E-03,+632.50E-03
-27.37500E+00,+171.16E-03,+632.50E-03
-27.34375E+00,+214.58E-03,+632.50E-03
-27.31250E+00,+214.58E-03,+669.48E-03
-27.28125E+00,+214.58E-03,+669.48E-03
-27.25000E+00,+214.58E-03,+669.48E-03
-27.21875E+00,+214.58E-03,+669.48E-03
-27.18750E+00,+257.99E-03,+669.48E-03
-27.15625E+00,+257.99E-03,+669.48E-03
-27.12500E+00,+257.99E-03,+706.47E-03
-27.09375E+00,+257.99E-03,+669.48E-03
-27.06250E+00,+301.41E-03,+669.48E-03
-27.03125E+00,+301.41E-03,+669.48E-03
-27.00000E+00,+257.99E-03,+706.47E-03
-26.96875E+00,+301.41E-03,+706.47E-03
-26.93750E+00,+301.41E-03,+706.47E-03
-26.90625E+00,+301.41E-03,+706.47E-03
-26.87500E+00,+301.41E-03,+706.47E-03
-26.84375E+00,+301.41E-03,+743.45E-03
-26.81250E+00,+301.41E-03,+743.45E-03
-26.78125E+00,+257.99E-03,+706.47E-03
-26.75000E+00,+257.99E-03,+743.45E-03
-26.71875E+00,+301.41E-03,+743.45E-03
-26.68750E+00,+257.99E-03,+743.45E-03
-26.65625E+00,+301.41E-03,+780.44E-03
-26.62500E+00,+301.41E-03,+780.44E-03
-26.59375E+00,+257.99E-03,+780.44E-03
-26.56250E+00,+257.99E-03,+780.44E-03
-26.53125E+00,+257.99E-03,+780.44E-03
-26.50000E+00,+257.99E-03,+780.44E-03
-26.46875E+00,+257.99E-03,+780.44E-03
-26.43750E+00,+257.99E-03,+817.42E-03
-26.40625E+00,+214.58E-03,+780.44E-03
-26.37500E+00,+214.58E-03,+780.44E-03
-26.34375E+00,+214.58E-03,+780.44E-03
-26.31250E+00,+214.58E-03,+817.42E-03
-26.28125E+00,+214.58E-03,+817.42E-03
-26.25000E+00,+171.16E-03,+817.42E-03
-26.21875E+00,+171.16E-03,+780.44E-03
-26.18750E+00,+171.16E-03,+817.42E-03
-26.15625E+00,+171.16E-03,+817.42E-03
-26.12500E+00,+171.16E-03,+817.42E-03
-26.09375E+00,+127.74E-03,+780.44E-03
-26.06250E+00,+127.74E-03,+817.42E-03
-26.03125E+00,+127.74E-03,+817.42E-03
-26.00000E+00,+84.32E-03,+780.44E-03
-25.96875E+00,+84.32E-03,+817.42E-03
-25.93750E+00,+84.32E-03,+817.42E-03
-25.90625E+00,+84.32E-03,+817.42E-03
-25.87500E+00,+84.32E-03,+817.42E-03
-25.84375E+00,+40.91E-03,+817.42E-03
-25.81250E+00,+40.91E-03,+780.44E-03
-25.78125E+00,+40.91E-03,+817.42E-03
-25.75000E+00,+40.91E-03,+780.44E-03
-25.71875E+00,+40.91E-03,+780.44E-03
-25.68750E+00,-2.51E-03,+780.44E-03
-25.65625E+00,-45.93E-03,+780.44E-03
-25.62500E+00,-2.51E-03,+780.44E-03
-25.59375E+00,-2.51E-03,+743.45E-03
-25.56250E+00,-45.93E-03,+780.44E-03
-25.53125E+00,-45.93E-03,+780.44E-03
-25.50000E+00,-45.93E-03,+743.45E-03
-25.46875E+00,-45.93E-03,+780.44E-03
-25.43750E+00,-45.93E-03,+743.45E-03
-25.40625E+00,-45.93E-03,+743.45E-03
-25.37500E+00,-89.34E-03,+706.47E-03
-25.34375E+00,-89.34E-03,+706.47E-03
-25.31250E+00,-89.34E-03,+743.45E-03
-25.28125E+00,-89.34E-03,+743.45E-03
-25.25000E+00,-132.76E-03,+743.45E-03
-25.21875E+00,-89.34E-03,+706.47E-03
-25.18750E+00,-89.34E-03,+706.47E-03
-25.15625E+00,-89.34E-03,+706.47E-03
-25.12500E+00,-132.76E-03,+706.47E-03
-25.09375E+00,-132.76E-03,+669.48E-03
-25.06250E+00,-89.34E-03,+669.48E-03
-25.03125E+00,-89.34E-03,+669.48E-03
-25.00000E+00,-132.76E-03,+632.50E-03
-24.96875E+00,-89.34E-03,+669.48E-03
-24.93750E+00,-89.34E-03,+669.48E-03
-24.90625E+00,-89.34E-03,+632.50E-03
-24.87500E+00,-89.34E-03,+632.50E-03
-24.84375E+00,-89.34E-03,+632.50E-03
-24.81250E+00,-45.93E-03,+632.50E-03
-24.78125E+00,-89.34E-03,+632.50E-03
-24.75000E+00,-89.34E-03,+632.50E-03
-24.71875E+00,-45.93E-03,+632.50E-03
-24.68750E+00,-45.93E-03,+632.50E-03
-24.65625E+00,-45.93E-03,+632.50E-03
-24.62500E+00,-45.93E-03,+632.50E-03
-24.59375E+00,-2.51E-03,+632.50E-03
-24.56250E+00,-2.51E-03,+632.50E-03
-24.53125E+00,-2.51E-03,+632.50E-03
-24.50000E+00,-2.51E-03,+595.52E-03
-24.46875E+00,-2.51E-03,+595.52E-03
-24.43750E+00,+40.91E-03,+632.50E-03
-24.40625E+00,+40.91E-03,+595.52E-03
-24.37500E+00,+40.91E-03,+595.52E-03
-24.34375E+00,+40.91E-03,+632.50E-03
-24.31250E+00,+40.91E-03,+595.52E-03
-24.28125E+00,+84.32E-03,+595.52E-03
-24.25000E+00,+84.32E-03,+632.50E-03
-24.21875E+00,+84.32E-03,+632.50E-03
-24.18750E+00,+127.74E-03,+595.52E-03
-24.15625E+00,+127.74E-03,+632.50E-03
-24.12500E+00,+127.74E-03,+595.52E-03
-24.09375E+00,+127.74E-03,+632.50E-03
-24.06250E+00,+171.16E-03,+595.52E-03
-24.03125E+00,+127.74E-03,+632.50E-03
-24.00000E+00,+171.16E-03,+595.52E-03
-23.96875E+00,+171.16E-03,+632.50E-03
-23.93750E+00,+171.16E-03,+632.50E-03
-23.90625E+00,+171.16E-03,+632.50E-03
-23.87500E+00,+214.58E-03,+669.48E-03
-23.84375E+00,+214.58E-03,+632.50E-03
-23.81250E+00,+214.58E-03,+669.48E-03
-23.78125E+00,+257.99E-03,+669.48E-03
-23.75000E+00,+257.99E-03,+669.48E-03
-23.71875E+00,+257.99E-03,+669.48E-03
-23.68750E+00,+214.58E-03,+706.47E-03
-23.65625E+00,+257.99E-03,+669.48E-03
-23.62500E+00,+257.99E-03,+669.48E-03
-23.59375E+00,+257.99E-03,+706.47E-03
-23.56250E+00,+257.99E-03,+669.48E-03
-23.53125E+00,+301.41E-03,+706.47E-03
-23.50000E+00,+257.99E-03,+669.48E-03
-23.46875E+00,+257.99E-03,+706.47E-03
-23.43750E+00,+257.99E-03,+706.47E-03
-23.40625E+00,+301.41E-03,+706.47E-03
-23.37500E+00,+301.41E-03,+743.45E-03
-23.34375E+00,+344.83E-03,+706.47E-03
-23.31250E+00,+257.99E-03,+743.45E-03
-23.28125E+00,+301.41E-03,+706.47E-03
-23.25000E+00,+301.41E-03,+743.45E-03
-23.21875E+00,+301.41E-03,+743.45E-03
-23.18750E+00,+257.99E-03,+743.45E-03
-23.15625E+00,+257.99E-03,+780.44E-03
-23.12500E+00,+257.99E-03,+780.44E-03
-23.09375E+00,+257.99E-03,+780.44E-03
-23.06250E+00,+301.41E-03,+780.44E-03
-23.03125E+00,+257.99E-03,+780.44E-03
-23.00000E+00,+257.99E-03,+780.44E-03
-22.96875E+00,+214.58E-03,+780.44E-03
-22.93750E+00,+257.99E-03,+780.44E-03
-22.90625E+00,+214.58E-03,+780.44E-03
-22.87500E+00,+214.58E-03,+780.44E-03
-22.84375E+00,+214.58E-03,+780.44E-03
-22.81250E+00,+214.58E-03,+817.42E-03
-22.78125E+00,+257.99E-03,+817.42E-03
-22.75000E+00,+214.58E-03,+780.44E-03
-22.71875E+00,+171.16E-03,+817.42E-03
-22.68750E+00,+171.16E-03,+817.42E-03
-22.65625E+00,+171.16E-03,+817.42E-03
-22.62500E+00,+171.16E-03,+817.42E-03
-22.59375E+00,+127.74E-03,+817.42E-03
-22.56250E+00,+127.74E-03,+817.42E-03
-22.53125E+00,+127.74E-03,+817.42E-03
-22.50000E+00,+127.74E-03,+817.42E-03
-22.46875E+00,+127.74E-03,+780.44E-03
-22.43750E+00,+84.32E-03,+817.42E-03
-22.40625E+00,+84.32E-03,+817.42E-03
-22.37500E+00,+40.91E-03,+780.44E-03
-22.34375E+00,+40.91E-03,+817.42E-03
-22.31250E+00,+40.91E-03,+817.42E-03
-22.28125E+00,+40.91E-03,+780.44E-03
-22.25000E+00,+40.91E-03,+780.44E-03
-22.21875E+00,-2.51E-03,+817.42E-03
-22.18750E+00,-2.51E-03,+817.42E-03
-22.15625E+00,-2.51E-03,+817.42E-03
-22.12500E+00,-45.93E-03,+780.44E-03
-22.09375E+00,-45.93E-03,+780.44E-03
-22.06250E+00,-45.93E-03,+780.44E-03
-22.03125E+00,-45.93E-03,+780.44E-03
-22.00000E+00,-45.93E-03,+780.44E-03
-21.96875E+00,-45.93E-03,+743.45E-03
-21.93750E+00,-45.93E-03,+743.45E-03
-21.90625E+00,-45.93E-03,+743.45E-03
-21.87500E+00,-45.93E-03,+743.45E-03
-21.84375E+00,-89.34E-03,+743.45E-03
-21.81250E+00,-89.34E-03,+706.47E-03
-21.78125E+00,-89.34E-03,+743.45E-03
-21.75000E+00,-89.34E-03,+743.45E-03
-21.71875E+00,-132.76E-03,+706.47E-03
-21.68750E+00,-89.34E-03,+706.47E-03
-21.65625E+00,-89.34E-03,+669.48E-03
-21.62500E+00,-89.34E-03,+706.47E-03
-21.59375E+00,-132.76E-03,+669.48E-03
-21.56250E+00,-132.76E-03,+706.47E-03
-21.53125E+00,-89.34E-03,+669.48E-03
-21.50000E+00,-132.76E-03,+669.48E-03
-21.46875E+00,-89.34E-03,+669.48E-03
-21.43750E+00,-132.76E-03,+632.50E-03
-21.40625E+00,-89.34E-03,+669.48E-03
-21.37500E+00,-89.34E-03,+632.50E-03
-21.34375E+00,-89.34E-03,+632.50E-03
-21.31250E+00,-89.34E-03,+632.50E-03
-21.28125E+00,-89.34E-03,+669.48E-03
-21.25000E+00,-45.93E-03,+632.50E-03
-21.21875E+00,-45.93E-03,+595.52E-03
-21.18750E+00,-45.93E-03,+595.52E-03
-21.15625E+00,-45.93E-03,+632.50E-03
-21.12500E+00,-45.93E-03,+632.50E-03
-21.09375E+00,-2.51E-03,+632.50E-03
-21.06250E+00,-2.51E-03,+632.50E-03
-21.03125E+00,-2.51E-03,+632.50E-03
-21.00000E+00,-2.51E-03,+632.50E-03
-20.96875E+00,-2.51E-03,+632.50E-03
-20.93750E+00,+40.91E-03,+632.50E-03
-20.90625E+00,+40.91E-03,+595.52E-03
-20.87500E+00,+40.91E-03,+595.52E-03
-20.84375E+00,+40.91E-03,+595.52E-03
-20.81250E+00,+40.91E-03,+632.50E-03
-20.78125E+00,+84.32E-03,+595.52E-03
-20.75000E+00,+84.32E-03,+632.50E-03
-20.71875E+00,+84.32E-03,+632.50E-03
-20.68750E+00,+84.32E-03,+632.50E-03
-20.65625E+00,+84.32E-03,+632.50E-03
-20.62500E+00,+127.74E-03,+632.50E-03
-20.59375E+00,+127.74E-03,+595.52E-03
-20.56250E+00,+127.74E-03,+632.50E-03
-20.53125E+00,+171.16E-03,+669.48E-03
-20.50000E+00,+171.16E-03,+632.50E-03
-20.46875E+00,+171.16E-03,+632.50E-03
-20.43750E+00,+171.16E-03,+632.50E-03
-20.40625E+00,+171.16E-03,+632.50E-03
-20.37500E+00,+214.58E-03,+632.50E-03
-20.34375E+00,+214.58E-03,+669.48E-03
-20.31250E+00,+214.58E-03,+632.50E-03
-20.28125E+00,+257.99E-03,+669.48E-03
-20.25000E+00,+257.99E-03,+669.48E-03
-20.21875E+00,+214.58E-03,+669.48E-03
-20.18750E+00,+257.99E-03,+669.48E-03
-20.15625E+00,+257.99E-03,+669.48E-03
-20.12500E+00,+301.41E-03,+669.48E-03
-20.09375E+00,+257.99E-03,+706.47E-03
-20.06250E+00,+257.99E-03,+669.48E-03
-20.03125E+00,+301.41E-03,+706.47E-03
-20.00000E+00,+257.99E-03,+706.47E-03
-19.96875E+00,+301.41E-03,+706.47E-03
-19.93750E+00,+301.41E-03,+706.47E-03
-19.90625E+00,+301.41E-03,+706.47E-03
-19.87500E+00,+301.41E-03,+743.45E-03
-19.84375E+00,+301.41E-03,+706.47E-03
-19.81250E+00,+301.41E-03,+743.45E-03
-19.78125E+00,+301.41E-03,+706.47E-03
-19.75000E+00,+301.41E-03,+743.45E-03
-19.71875E+00,+301.41E-03,+743.45E-03
-19.68750E+00,+301.41E-03,+743.45E-03
-19.65625E+00,+301.41E-03,+780.44E-03
-19.62500E+00,+257.99E-03,+743.45E-03
-19.59375E+00,+257.99E-03,+780.44E-03
-19.56250E+00,+301.41E-03,+780.44E-03
-19.53125E+00,+257.99E-03,+780.44E-03
-19.50000E+00,+257.99E-03,+817.42E-03
-19.46875E+00,+257.99E-03,+780.44E-03
-19.43750E+00,+257.99E-03,+780.44E-03
-19.40625E+00,+214.58E-03,+817.42E-03
-19.37500E+00,+214.58E-03,+817.42E-03
-19.34375E+00,+214.58E-03,+780.44E-03
-19.31250E+00,+171.16E-03,+817.42E-03
-19.28125E+00,+214.58E-03,+817.42E-03
-19.25000E+00,+214.58E-03,+817.42E-03
-19.21875E+00,+171.16E-03,+780.44E-03
-19.18750E+00,+171.16E-03,+817.42E-03
-19.15625E+00,+171.16E-03,+817.42E-03
-19.12500E+00,+171.16E-03,+817.42E-03
-19.09375E+00,+127.74E-03,+817.42E-03
-19.06250E+00,+127.74E-03,+780.44E-03
-19.03125E+00,+84.32E-03,+780.44E-03
-19.00000E+00,+84.32E-03,+817.42E-03
-18.96875E+00,+84.32E-03,+817.42E-03
-18.93750E+00,+84.32E-03,+817.42E-03
-18.90625E+00,+84.32E-03,+817.42E-03
-18.87500E+00,+40.91E-03,+817.42E-03
-18.84375E+00,+84.32E-03,+817.42E-03
-18.81250E+00,+40.91E-03,+817.42E-03
-18.78125E+00,+40.91E-03,+817.42E-03
-18.75000E+00,+40.91E-03,+780.44E-03
-18.71875E+00,-2.51E-03,+780.44E-03
-18.68750E+00,-2.51E-03,+780.44E-03
-18.65625E+00,-2.51E-03,+780.44E-03
-18.62500E+00,-45.93E-03,+780.44E-03
-18.59375E+00,-45.93E-03,+780.44E-03
-18.56250E+00,-45.93E-03,+780.44E-03
-18.53125E+00,-45.93E-03,+743.45E-03
-18.50000E+00,-45.93E-03,+780.44E-03
-18.46875E+00,-45.93E-03,+780.44E-03
-18.43750E+00,-89.34E-03,+743.45E-03
-18.40625E+00,-89.34E-03,+743.45E-03
-18.37500E+00,-89.34E-03,+743.45E-03
-18.34375E+00,-89.34E-03,+743.45E-03
-18.31250E+00,-89.34E-03,+743.45E-03
-18.28125E+00,-89.34E-03,+706.47E-03
-18.25000E+00,-89.34E-03,+706.47E-03
-18.21875E+00,-132.76E-03,+706.47E-03
-18.18750E+00,-89.34E-03,+669.48E-03
-18.15625E+00,-89.34E-03,+706.47E-03
-18.12500E+00,-89.34E-03,+706.47E-03
-18.09375E+00,-89.34E-03,+669.48E-03
-18.06250E+00,-89.34E-03,+669.48E-03
-18.03125E+00,-132.76E-03,+706.47E-03
-18.00000E+00,-89.34E-03,+669.48E-03
-17.96875E+00,-89.34E-03,+669.48E-03
-17.93750E+00,-89.34E-03,+632.50E-03
-17.90625E+00,-89.34E-03,+669.48E-03
-17.87500E+00,-89.34E-03,+669.48E-03
-17.84375E+00,-89.34E-03,+632.50E-03
-17.81250E+00,-89.34E-03,+632.50E-03
-17.78125E+00,-45.93E-03,+595.52E-03
-17.75000E+00,-45.93E-03,+632.50E-03
-17.71875E+00,-45.93E-03,+632.50E-03
-17.68750E+00,-89.34E-03,+632.50E-03
-17.65625E+00,-45.93E-03,+632.50E-03
-17.62500E+00,-45.93E-03,+632.50E-03
-17.59375E+00,-45.93E-03,+595.52E-03
-17.56250E+00,-2.51E-03,+632.50E-03
-17.53125E+00,-45.93E-03,+595.52E-03
-17.50000E+00,+40.91E-03,+595.52E-03
-17.46875E+00,+40.91E-03,+595.52E-03
-17.43750E+00,+40.91E-03,+632.50E-03
-17.40625E+00,+40.91E-03,+595.52E-03
-17.37500E+00,+40.91E-03,+595.52E-03
-17.34375E+00,+40.91E-03,+595.52E-03
-17.31250E+00,+84.32E-03,+595.52E-03
-17.28125E+00,+84.32E-03,+595.52E-03
-17.25000E+00,+84.32E-03,+632.50E-03
-17.21875E+00,+127.74E-03,+595.52E-03
-17.18750E+00,+127.74E-03,+632.50E-03
-17.15625E+00,+127.74E-03,+595.52E-03
-17.12500E+00,+127.74E-03,+632.50E-03
-17.09375E+00,+127.74E-03,+632.50E-03
-17.06250E+00,+127.74E-03,+632.50E-03
-17.03125E+00,+171.16E-03,+632.50E-03
-17.00000E+00,+171.16E-03,+632.50E-03
-16.96875E+00,+171.16E-03,+632.50E-03
-16.93750E+00,+214.58E-03,+632.50E-03
-16.90625E+00,+171.16E-03,+632.50E-03
-16.87500E+00,+214.58E-03,+632.50E-03
-16.84375E+00,+214.58E-03,+632.50E-03
-16.81250E+00,+214.58E-03,+632.50E-03
-16.78125E+00,+257.99E-03,+632.50E-03
-16.75000E+00,+214.58E-03,+669.48E-03
-16.71875E+00,+257.99E-03,+669.48E-03
-16.68750E+00,+257.99E-03,+669.48E-03
-16.65625E+00,+257.99E-03,+669.48E-03
-16.62500E+00,+301.41E-03,+669.48E-03
-16.59375E+00,+301.41E-03,+706.47E-03
-16.56250E+00,+301.41E-03,+706.47E-03
-16.53125E+00,+301.41E-03,+706.47E-03
-16.50000E+00,+301.41E-03,+706.47E-03
-16.46875E+00,+301.41E-03,+706.47E-03
-16.43750E+00,+301.41E-03,+743.45E-03
-16.40625E+00,+301.41E-03,+706.47E-03
-16.37500E+00,+301.41E-03,+706.47E-03
-16.34375E+00,+257.99E-03,+743.45E-03
-16.31250E+00,+257.99E-03,+743.45E-03
-16.28125E+00,+301.41E-03,+743.45E-03
-16.25000E+00,+301.41E-03,+743.45E-03
-16.21875E+00,+301.41E-03,+743.45E-03
-16.18750E+00,+257.99E-03,+743.45E-03
-16.15625E+00,+301.41E-03,+743.45E-03
-16.12500E+00,+257.99E-03,+743.45E-03
-16.09375E+00,+301.41E-03,+780.44E-03
-16.06250E+00,+301.41E-03,+780.44E-03
-16.03125E+00,+257.99E-03,+780.44E-03
-16.00000E+00,+257.99E-03,+780.44E-03
-15.96875E+00,+214.58E-03,+780.44E-03
-15.93750E+00,+214.58E-03,+780.44E-03
-15.90625E+00,+214.58E-03,+780.44E-03
-15.87500E+00,+257.99E-03,+780.44E-03
-15.84375E+00,+214.58E-03,+780.44E-03
-15.81250E+00,+171.16E-03,+780.44E-03
-15.78125E+00,+214.58E-03,+817.42E-03
-15.75000E+00,+171.16E-03,+817.42E-03
-15.71875E+00,+171.16E-03,+817.42E-03
-15.68750E+00,+171.16E-03,+817.42E-03
-15.65625E+00,+171.16E-03,+817.42E-03
-15.62500E+00,+171.16E-03,+817.42E-03
-15.59375E+00,+127.74E-03,+780.44E-03
-15.56250E+00,+127.74E-03,+817.42E-03
-15.53125E+00,+84.32E-03,+817.42E-03
-15.50000E+00,+84.32E-03,+817.42E-03
-15.46875E+00,+84.32E-03,+817.42E-03
-15.43750E+00,+84.32E-03,+817.42E-03
-15.40625E+00,+40.91E-03,+817.42E-03
-15.37500E+00,+84.32E-03,+780.44E-03
-15.34375E+00,+40.91E-03,+780.44E-03
-15.31250E+00,+40.91E-03,+780.44E-03
-15.28125E+00,+40.91E-03,+817.42E-03
-15.25000E+00,-2.51E-03,+780.44E-03
-15.21875E+00,-2.51E-03,+780.44E-03
-15.18750E+00,-2.51E-03,+780.44E-03
-15.15625E+00,-2.51E-03,+780.44E-03
-15.12500E+00,-45.93E-03,+780.44E-03
-15.09375E+00,-45.93E-03,+780.44E-03
-15.06250E+00,-45.93E-03,+780.44E-03
-15.03125E+00,-45.93E-03,+780.44E-03
-15.00000E+00,-45.93E-03,+743.45E-03
-14.96875E+00,-45.93E-03,+743.45E-03
-14.93750E+00,-45.93E-03,+743.45E-03
-14.90625E+00,-89.34E-03,+743.45E-03
-14.87500E+00,-89.34E-03,+706.47E-03
-14.84375E+00,-132.76E-03,+743.45E-03
-14.81250E+00,-89.34E-03,+743.45E-03
-14.78125E+00,-89.34E-03,+706.47E-03
-14.75000E+00,-89.34E-03,+706.47E-03
-14.71875E+00,-89.34E-03,+706.47E-03
-14.68750E+00,-132.76E-03,+669.48E-03
-14.65625E+00,-132.76E-03,+706.47E-03
-14.62500E+00,-89.34E-03,+706.47E-03
-14.59375E+00,-89.34E-03,+669.48E-03
-14.56250E+00,-132.76E-03,+669.48E-03
-14.53125E+00,-89.34E-03,+669.48E-03
-14.50000E+00,-89.34E-03,+632.50E-03
-14.46875E+00,-89.34E-03,+669.48E-03
-14.43750E+00,-132.76E-03,+632.50E-03
-14.40625E+00,-89.34E-03,+669.48E-03
-14.37500E+00,-89.34E-03,+632.50E-03
-14.34375E+00,-45.93E-03,+632.50E-03
-14.31250E+00,-89.34E-03,+632.50E-03
-14.28125E+00,-45.93E-03,+632.50E-03
-14.25000E+00,-45.93E-03,+632.50E-03
-14.21875E+00,-45.93E-03,+632.50E-03
-14.18750E+00,-45.93E-03,+632.50E-03
-14.15625E+00,-45.93E-03,+595.52E-03
-14.12500E+00,-45.93E-03,+632.50E-03
-14.09375E+00,-45.93E-03,+632.50E-03
-14.06250E+00,-2.51E-03,+632.50E-03
-14.03125E+00,-2.51E-03,+595.52E-03
-14.00000E+00,-2.51E-03,+595.52E-03
-13.96875E+00,+40.91E-03,+632.50E-03
-13.93750E+00,+40.91E-03,+595.52E-03
-13.90625E+00,+40.91E-03,+632.50E-03
-13.87500E+00,+84.32E-03,+595.52E-03
-13.84375E+00,+84.32E-03,+595.52E-03
-13.81250E+00,+84.32E-03,+595.52E-03
-13.78125E+00,+84.32E-03,+595.52E-03
-13.75000E+00,+84.32E-03,+595.52E-03
-13.71875E+00,+84.32E-03,+632.50E-03
-13.68750E+00,+127.74E-03,+595.52E-03
-13.65625E+00,+127.74E-03,+632.50E-03
-13.62500E+00,+84.32E-03,+632.50E-03
-13.59375E+00,+127.74E-03,+632.50E-03
-13.56250E+00,+171.16E-03,+595.52E-03
-13.53125E+00,+127.74E-03,+632.50E-03
-13.50000E+00,+171.16E-03,+632.50E-03
-13.46875E+00,+214.58E-03,+632.50E-03
-13.43750E+00,+171.16E-03,+632.50E-03
-13.40625E+00,+214.58E-03,+669.48E-03
-13.37500E+00,+214.58E-03,+632.50E-03
-13.34375E+00,+214.58E-03,+632.50E-03
-13.31250E+00,+214.58E-03,+632.50E-03
-13.28125E+00,+257.99E-03,+632.50E-03
-13.25000E+00,+257.99E-03,+669.48E-03
-13.21875E+00,+257.99E-03,+669.48E-03
-13.18750E+00,+257.99E-03,+669.48E-03
-13.15625E+00,+257.99E-03,+669.48E-03
-13.12500E+00,+301.41E-03,+669.48E-03
-13.09375E+00,+301.41E-03,+669.48E-03
-13.06250E+00,+257.99E-03,+669.48E-03
-13.03125E+00,+301.41E-03,+706.47E-03
-13.00000E+00,+301.41E-03,+743.45E-03
-12.96875E+00,+257.99E-03,+706.47E-03
-12.93750E+00,+301.41E-03,+706.47E-03
-12.90625E+00,+301.41E-03,+706.47E-03
-12.87500E+00,+301.41E-03,+706.47E-03
-12.84375E+00,+301.41E-03,+706.47E-03
-12.81250E+00,+301.41E-03,+743.45E-03
-12.78125E+00,+301.41E-03,+743.45E-03
-12.75000E+00,+257.99E-03,+743.45E-03
-12.71875E+00,+257.99E-03,+743.45E-03
-12.68750E+00,+257.99E-03,+743.45E-03
-12.65625E+00,+257.99E-03,+780.44E-03
-12.62500E+00,+257.99E-03,+780.44E-03
-12.59375E+00,+257.99E-03,+780.44E-03
-12.56250E+00,+257.99E-03,+780.44E-03
-12.53125E+00,+257.99E-03,+780.44E-03
-12.50000E+00,+257.99E-03,+780.44E-03
-12.46875E+00,+257.99E-03,+817.42E-03
-12.43750E+00,+214.58E-03,+780.44E-03
-12.40625E+00,+257.99E-03,+817.42E-03
-12.37500E+00,+214.58E-03,+817.42E-03
-12.34375E+00,+214.58E-03,+780.44E-03
-12.31250E+00,+214.58E-03,+817.42E-03
-12.28125E+00,+214.58E-03,+817.42E-03
-12.25000E+00,+214.58E-03,+817.42E-03
-12.21875E+00,+171.16E-03,+817.42E-03
-12.18750E+00,+171.16E-03,+817.42E-03
-12.15625E+00,+127.74E-03,+817.42E-03
-12.12500E+00,+127.74E-03,+817.42E-03
-12.09375E+00,+127.74E-03,+817.42E-03
-12.06250E+00,+127.74E-03,+817.42E-03
-12.03125E+00,+127.74E-03,+817.42E-03
-12.00000E+00,+84.32E-03,+817.42E-03
-11.96875E+00,+84.32E-03,+817.42E-03
-11.93750E+00,+84.32E-03,+817.42E-03
-11.90625E+00,+40.91E-03,+817.42E-03
-11.87500E+00,+40.91E-03,+817.42E-03
-11.84375E+00,+40.91E-03,+780.44E-03
-11.81250E+00,+40.91E-03,+780.44E-03
-11.78125E+00,+40.91E-03,+780.44E-03
-11.75000E+00,-2.51E-03,+780.44E-03
-11.71875E+00,-45.93E-03,+817.42E-03
-11.68750E+00,-2.51E-03,+780.44E-03
-11.65625E+00,-2.51E-03,+780.44E-03
-11.62500E+00,-2.51E-03,+780.44E-03
-11.59375E+00,-45.93E-03,+780.44E-03
-11.56250E+00,-89.34E-03,+743.45E-03
-11.53125E+00,-45.93E-03,+780.44E-03
-11.50000E+00,-45.93E-03,+743.45E-03
-11.46875E+00,-45.93E-03,+743.45E-03
-11.43750E+00,-45.93E-03,+743.45E-03
-11.40625E+00,-89.34E-03,+743.45E-03
-11.37500E+00,-89.34E-03,+743.45E-03
-11.34375E+00,-89.34E-03,+706.47E-03
-11.31250E+00,-89.34E-03,+706.47E-03
-11.28125E+00,-132.76E-03,+706.47E-03
-11.25000E+00,-89.34E-03,+706.47E-03
-11.21875E+00,-132.76E-03,+706.47E-03
-11.18750E+00,-89.34E-03,+706.47E-03
-11.15625E+00,-132.76E-03,+706.47E-03
-11.12500E+00,-89.34E-03,+706.47E-03
-11.09375E+00,-89.34E-03,+669.48E-03
-11.06250E+00,-132.76E-03,+669.48E-03
-11.03125E+00,-89.34E-03,+669.48E-03
-11.00000E+00,-89.34E-03,+669.48E-03
-10.96875E+00,-132.76E-03,+669.48E-03
-10.93750E+00,-89.34E-03,+632.50E-03
-10.90625E+00,-89.34E-03,+669.48E-03
-10.87500E+00,-89.34E-03,+632.50E-03
-10.84375E+00,-89.34E-03,+632.50E-03
-10.81250E+00,-132.76E-03,+632.50E-03
-10.78125E+00,-89.34E-03,+632.50E-03
-10.75000E+00,-45.93E-03,+632.50E-03
-10.71875E+00,-89.34E-03,+632.50E-03
-10.68750E+00,-45.93E-03,+632.50E-03
-10.65625E+00,-45.93E-03,+595.52E-03
-10.62500E+00,-45.93E-03,+632.50E-03
-10.59375E+00,-2.51E-03,+595.52E-03
-10.56250E+00,-2.51E-03,+595.52E-03
-10.53125E+00,-2.51E-03,+632.50E-03
-10.50000E+00,+40.91E-03,+595.52E-03
-10.46875E+00,+40.91E-03,+595.52E-03
-10.43750E+00,+40.91E-03,+632.50E-03
-10.40625E+00,+40.91E-03,+595.52E-03
-10.37500E+00,+84.32E-03,+632.50E-03
-10.34375E+00,+84.32E-03,+595.52E-03
-10.31250E+00,+84.32E-03,+595.52E-03
-10.28125E+00,+84.32E-03,+595.52E-03
-10.25000E+00,+84.32E-03,+632.50E-03
-10.21875E+00,+127.74E-03,+632.50E-03
-10.18750E+00,+127.74E-03,+595.52E-03
-10.15625E+00,+127.74E-03,+632.50E-03
-10.12500E+00,+127.74E-03,+632.50E-03
-10.09375E+00,+127.74E-03,+632.50E-03
-10.06250E+00,+171.16E-03,+632.50E-03
-10.03125E+00,+171.16E-03,+632.50E-03
-10.00000E+00,+171.16E-03,+632.50E-03
-9.96875E+00,+171.16E-03,+632.50E-03
-9.93750E+00,+214.58E-03,+632.50E-03
-9.90625E+00,+214.58E-03,+632.50E-03
-9.87500E+00,+171.16E-03,+669.48E-03
-9.84375E+00,+214.58E-03,+632.50E-03
-9.81250E+00,+214.58E-03,+669.48E-03
-9.78125E+00,+257.99E-03,+669.48E-03
-9.75000E+00,+257.99E-03,+669.48E-03
-9.71875E+00,+214.58E-03,+669.48E-03
-9.68750E+00,+257.99E-03,+669.48E-03
-9.65625E+00,+257.99E-03,+669.48E-03
-9.62500E+00,+257.99E-03,+706.47E-03
-9.59375E+00,+301.41E-03,+706.47E-03
-9.56250E+00,+257.99E-03,+706.47E-03
-9.53125E+00,+301.41E-03,+706.47E-03
-9.50000E+00,+257.99E-03,+706.47E-03
-9.46875E+00,+257.99E-03,+706.47E-03
-9.43750E+00,+301.41E-03,+706.47E-03
-9.40625E+00,+301.41E-03,+706.47E-03
-9.37500E+00,+301.41E-03,+706.47E-03
-9.34375E+00,+301.41E-03,+706.47E-03
-9.31250E+00,+257.99E-03,+706.47E-03
-9.28125E+00,+301.41E-03,+743.45E-03
-9.25000E+00,+301.41E-03,+743.45E-03
-9.21875E+00,+257.99E-03,+743.45E-03
-9.18750E+00,+301.41E-03,+780.44E-03
-9.15625E+00,+301.41E-03,+780.44E-03
-9.12500E+00,+257.99E-03,+780.44E-03
-9.09375E+00,+257.99E-03,+780.44E-03
-9.06250E+00,+257.99E-03,+780.44E-03
-9.03125E+00,+257.99E-03,+780.44E-03
-9.00000E+00,+257.99E-03,+780.44E-03
-8.96875E+00,+257.99E-03,+780.44E-03
-8.93750E+00,+214.58E-03,+817.42E-03
-8.90625E+00,+214.58E-03,+780.44E-03
-8.87500E+00,+214.58E-03,+780.44E-03
-8.84375E+00,+214.58E-03,+817.42E-03
-8.81250E+00,+214.58E-03,+817.42E-03
-8.78125E+00,+214.58E-03,+780.44E-03
-8.75000E+00,+171.16E-03,+817.42E-03
-8.71875E+00,+171.16E-03,+817.42E-03
-8.68750E+00,+171.16E-03,+817.42E-03
-8.65625E+00,+127.74E-03,+817.42E-03
-8.62500E+00,+127.74E-03,+817.42E-03
-8.59375E+00,+127.74E-03,+817.42E-03
-8.56250E+00,+127.74E-03,+817.42E-03
-8.53125E+00,+84.32E-03,+817.42E-03
-8.50000E+00,+127.74E-03,+780.44E-03
-8.46875E+00,+84.32E-03,+817.42E-03
-8.43750E+00,+84.32E-03,+817.42E-03
-8.40625E+00,+84.32E-03,+780.44E-03
-8.37500E+00,+40.91E-03,+817.42E-03
-8.34375E+00,+40.91E-03,+817.42E-03
-8.31250E+00,+40.91E-03,+817.42E-03
-8.28125E+00,-2.51E-03,+817.42E-03
-8.25000E+00,-2.51E-03,+780.44E-03
-8.21875E+00,-2.51E-03,+780.44E-03
-8.18750E+00,-2.51E-03,+780.44E-03
-8.15625E+00,-45.93E-03,+780.44E-03
-8.12500E+00,-45.93E-03,+780.44E-03
-8.09375E+00,-45.93E-03,+780.44E-03
-8.06250E+00,-45.93E-03,+743.45E-03
-8.03125E+00,-45.93E-03,+743.45E-03
-8.00000E+00,-45.93E-03,+780.44E-03
-7.96875E+00,-45.93E-03,+743.45E-03
-7.93750E+00,-89.34E-03,+743.45E-03
-7.90625E+00,-89.34E-03,+780.44E-03
-7.87500E+00,-89.34E-03,+706.47E-03
-7.84375E+00,-89.34E-03,+743.45E-03
-7.81250E+00,-132.76E-03,+706.47E-03
-7.78125E+00,-89.34E-03,+706.47E-03
-7.75000E+00,-89.34E-03,+669.48E-03
-7.71875E+00,-132.76E-03,+706.47E-03
-7.68750E+00,-132.76E-03,+706.47E-03
-7.65625E+00,-132.76E-03,+669.48E-03
-7.62500E+00,-132.76E-03,+706.47E-03
-7.59375E+00,-89.34E-03,+669.48E-03
-7.56250E+00,-89.34E-03,+669.48E-03
-7.53125E+00,-89.34E-03,+669.48E-03
-7.50000E+00,-89.34E-03,+669.48E-03
-7.46875E+00,-132.76E-03,+669.48E-03
-7.43750E+00,-89.34E-03,+669.48E-03
-7.40625E+00,-89.34E-03,+632.50E-03
-7.37500E+00,-89.34E-03,+632.50E-03
-7.34375E+00,-89.34E-03,+632.50E-03
-7.31250E+00,-89.34E-03,+595.52E-03
-7.28125E+00,-89.34E-03,+632.50E-03
-7.25000E+00,-45.93E-03,+632.50E-03
-7.21875E+00,-45.93E-03,+595.52E-03
-7.18750E+00,-45.93E-03,+632.50E-03
-7.15625E+00,-45.93E-03,+632.50E-03
-7.12500E+00,-45.93E-03,+595.52E-03
-7.09375E+00,-2.51E-03,+632.50E-03
-7.06250E+00,-2.51E-03,+595.52E-03
-7.03125E+00,-45.93E-03,+632.50E-03
-7.00000E+00,-2.51E-03,+595.52E-03
-6.96875E+00,+40.91E-03,+595.52E-03
-6.93750E+00,+40.91E-03,+595.52E-03
-6.90625E+00,-2.51E-03,+632.50E-03
-6.87500E+00,+84.32E-03,+632.50E-03
-6.84375E+00,+84.32E-03,+595.52E-03
-6.81250E+00,+40.91E-03,+595.52E-03
-6.78125E+00,+84.32E-03,+595.52E-03
-6.75000E+00,+84.32E-03,+595.52E-03
-6.71875E+00,+127.74E-03,+595.52E-03
-6.68750E+00,+127.74E-03,+632.50E-03
-6.65625E+00,+127.74E-03,+632.50E-03
-6.62500E+00,+171.16E-03,+632.50E-03
-6.59375E+00,+171.16E-03,+632.50E-03
-6.56250E+00,+127.74E-03,+632.50E-03
-6.53125E+00,+171.16E-03,+632.50E-03
-6.50000E+00,+171.16E-03,+669.48E-03
-6.46875E+00,+214.58E-03,+632.50E-03
-6.43750E+00,+171.16E-03,+632.50E-03
-6.40625E+00,+214.58E-03,+632.50E-03
-6.37500E+00,+214.58E-03,+632.50E-03
-6.34375E+00,+257.99E-03,+632.50E-03
-6.31250E+00,+214.58E-03,+669.48E-03
-6.28125E+00,+257.99E-03,+669.48E-03
-6.25000E+00,+214.58E-03,+669.48E-03
-6.21875E+00,+214.58E-03,+669.48E-03
-6.18750E+00,+257.99E-03,+706.47E-03
-6.15625E+00,+257.99E-03,+669.48E-03
-6.12500E+00,+257.99E-03,+669.48E-03
-6.09375E+00,+301.41E-03,+669.48E-03
-6.06250E+00,+301.41E-03,+706.47E-03
-6.03125E+00,+257.99E-03,+706.47E-03
-6.00000E+00,+257.99E-03,+706.47E-03
-5.96875E+00,+301.41E-03,+706.47E-03
-5.93750E+00,+301.41E-03,+706.47E-03
-5.90625E+00,+301.41E-03,+706.47E-03
-5.87500E+00,+301.41E-03,+706.47E-03
-5.84375E+00,+301.41E-03,+743.45E-03
-5.81250E+00,+301.41E-03,+743.45E-03
-5.78125E+00,+301.41E-03,+743.45E-03
-5.75000E+00,+257.99E-03,+743.45E-03
-5.71875E+00,+257.99E-03,+743.45E-03
-5.68750E+00,+257.99E-03,+743.45E-03
-5.65625E+00,+257.99E-03,+743.45E-03
-5.62500E+00,+257.99E-03,+780.44E-03
-5.59375E+00,+257.99E-03,+780.44E-03
-5.56250E+00,+257.99E-03,+780.44E-03
-5.53125E+00,+257.99E-03,+743.45E-03
-5.50000E+00,+257.99E-03,+780.44E-03
-5.46875E+00,+214.58E-03,+780.44E-03
-5.43750E+00,+214.58E-03,+780.44E-03
-5.40625E+00,+214.58E-03,+780.44E-03
-5.37500E+00,+214.58E-03,+780.44E-03
-5.34375E+00,+214.58E-03,+780.44E-03
-5.31250E+00,+171.16E-03,+780.44E-03
-5.28125E+00,+171.16E-03,+817.42E-03
-5.25000E+00,+171.16E-03,+817.42E-03
-5.21875E+00,+171.16E-03,+817.42E-03
-5.18750E+00,+171.16E-03,+817.42E-03
-5.15625E+00,+127.74E-03,+817.42E-03
-5.12500E+00,+127.74E-03,+817.42E-03
-5.09375E+00,+127.74E-03,+817.42E-03
-5.06250E+00,+127.74E-03,+817.42E-03
-5.03125E+00,+127.74E-03,+817.42E-03
-5.00000E+00,+84.32E-03,+817.42E-03
-4.96875E+00,+84.32E-03,+817.42E-03
-4.93750E+00,+84.32E-03,+817.42E-03
-4.90625E+00,+40.91E-03,+780.44E-03
-4.87500E+00,+40.91E-03,+817.42E-03
-4.84375E+00,+40.91E-03,+817.42E-03
-4.81250E+00,-2.51E-03,+780.44E-03
-4.78125E+00,+40.91E-03,+780.44E-03
-4.75000E+00,-2.51E-03,+780.44E-03
-4.71875E+00,-2.51E-03,+817.42E-03
-4.68750E+00,-2.51E-03,+743.45E-03
-4.65625E+00,-45.93E-03,+780.44E-03
-4.62500E+00,-2.51E-03,+780.44E-03
-4.59375E+00,-45.93E-03,+743.45E-03
-4.56250E+00,-45.93E-03,+743.45E-03
-4.53125E+00,-45.93E-03,+743.45E-03
-4.50000E+00,-45.93E-03,+743.45E-03
-4.46875E+00,-45.93E-03,+743.45E-03
-4.43750E+00,-89.34E-03,+743.45E-03
-4.40625E+00,-45.93E-03,+743.45E-03
-4.37500E+00,-89.34E-03,+706.47E-03
-4.34375E+00,-89.34E-03,+743.45E-03
-4.31250E+00,-89.34E-03,+743.45E-03
-4.28125E+00,-89.34E-03,+706.47E-03
-4.25000E+00,-89.34E-03,+669.48E-03
-4.21875E+00,-89.34E-03,+706.47E-03
-4.18750E+00,-89.34E-03,+706.47E-03
-4.15625E+00,-89.34E-03,+669.48E-03
-4.12500E+00,-89.34E-03,+706.47E-03
-4.09375E+00,-132.76E-03,+669.48E-03
-4.06250E+00,-132.76E-03,+669.48E-03
-4.03125E+00,-89.34E-03,+632.50E-03
-4.00000E+00,-89.34E-03,+669.48E-03
-3.96875E+00,-89.34E-03,+669.48E-03
-3.93750E+00,-89.34E-03,+632.50E-03
-3.90625E+00,-45.93E-03,+669.48E-03
-3.87500E+00,-132.76E-03,+632.50E-03
-3.84375E+00,-89.34E-03,+632.50E-03
-3.81250E+00,-89.34E-03,+632.50E-03
-3.78125E+00,-45.93E-03,+632.50E-03
-3.75000E+00,-45.93E-03,+632.50E-03
-3.71875E+00,-45.93E-03,+595.52E-03
-3.68750E+00,-45.93E-03,+595.52E-03
-3.65625E+00,-45.93E-03,+595.52E-03
-3.62500E+00,-2.51E-03,+595.52E-03
-3.59375E+00,-2.51E-03,+595.52E-03
-3.56250E+00,-2.51E-03,+595.52E-03
-3.53125E+00,-45.93E-03,+595.52E-03
-3.50000E+00,-2.51E-03,+632.50E-03
-3.46875E+00,-2.51E-03,+595.52E-03
-3.43750E+00,+40.91E-03,+595.52E-03
-3.40625E+00,+40.91E-03,+595.52E-03
-3.37500E+00,+40.91E-03,+632.50E-03
-3.34375E+00,+40.91E-03,+632.50E-03
-3.31250E+00,+84.32E-03,+632.50E-03
-3.28125E+00,+84.32E-03,+595.52E-03
-3.25000E+00,+127.74E-03,+595.52E-03
-3.21875E+00,+84.32E-03,+632.50E-03
-3.18750E+00,+84.32E-03,+632.50E-03
-3.15625E+00,+127.74E-03,+632.50E-03
-3.12500E+00,+127.74E-03,+632.50E-03
-3.09375E+00,+127.74E-03,+632.50E-03
-3.06250E+00,+171.16E-03,+632.50E-03
-3.03125E+00,+171.16E-03,+632.50E-03
-3.00000E+00,+171.16E-03,+669.48E-03
-2.96875E+00,+214.58E-03,+632.50E-03
-2.93750E+00,+214.58E-03,+632.50E-03
-2.90625E+00,+214.58E-03,+632.50E-03
-2.87500E+00,+171.16E-03,+669.48E-03
-2.84375E+00,+214.58E-03,+669.48E-03
-2.81250E+00,+214.58E-03,+669.48E-03
-2.78125E+00,+257.99E-03,+669.48E-03
-2.75000E+00,+257.99E-03,+669.48E-03
-2.71875E+00,+257.99E-03,+669.48E-03
-2.68750E+00,+257.99E-03,+669.48E-03
-2.65625E+00,+257.99E-03,+669.48E-03
-2.62500E+00,+257.99E-03,+669.48E-03
-2.59375E+00,+257.99E-03,+706.47E-03
-2.56250E+00,+301.41E-03,+706.47E-03
-2.53125E+00,+301.41E-03,+706.47E-03
-2.50000E+00,+257.99E-03,+706.47E-03
-2.46875E+00,+301.41E-03,+743.45E-03
-2.43750E+00,+301.41E-03,+706.47E-03
-2.40625E+00,+301.41E-03,+743.45E-03
-2.37500E+00,+301.41E-03,+706.47E-03
-2.34375E+00,+301.41E-03,+743.45E-03
-2.31250E+00,+301.41E-03,+743.45E-03
-2.28125E+00,+257.99E-03,+743.45E-03
-2.25000E+00,+301.41E-03,+743.45E-03
-2.21875E+00,+257.99E-03,+780.44E-03
-2.18750E+00,+257.99E-03,+780.44E-03
-2.15625E+00,+257.99E-03,+780.44E-03
-2.12500E+00,+257.99E-03,+780.44E-03
-2.09375E+00,+301.41E-03,+780.44E-03
-2.06250E+00,+257.99E-03,+780.44E-03
-2.03125E+00,+257.99E-03,+780.44E-03
-2.00000E+00,+214.58E-03,+780.44E-03
-1.96875E+00,+214.58E-03,+780.44E-03
-1.93750E+00,+257.99E-03,+780.44E-03
-1.90625E+00,+214.58E-03,+780.44E-03
-1.87500E+00,+214.58E-03,+780.44E-03
-1.84375E+00,+171.16E-03,+817.42E-03
-1.81250E+00,+171.16E-03,+817.42E-03
-1.78125E+00,+171.16E-03,+817.42E-03
-1.75000E+00,+171.16E-03,+817.42E-03
-1.71875E+00,+171.16E-03,+817.42E-03
-1.68750E+00,+127.74E-03,+780.44E-03
-1.65625E+00,+127.74E-03,+817.42E-03
-1.62500E+00,+171.16E-03,+780.44E-03
-1.59375E+00,+127.74E-03,+817.42E-03
-1.56250E+00,+127.74E-03,+854.41E-03
-1.53125E+00,+84.32E-03,+817.42E-03
-1.50000E+00,+40.91E-03,+817.42E-03
-1.46875E+00,+84.32E-03,+817.42E-03
-1.43750E+00,+84.32E-03,+817.42E-03
-1.40625E+00,+40.91E-03,+780.44E-03
-1.37500E+00,+40.91E-03,+817.42E-03
-1.34375E+00,+40.91E-03,+817.42E-03
-1.31250E+00,+40.91E-03,+817.42E-03
-1.28125E+00,-2.51E-03,+817.42E-03
-1.25000E+00,-2.51E-03,+780.44E-03
-1.21875E+00,-2.51E-03,+817.42E-03
-1.18750E+00,-2.51E-03,+780.44E-03
-1.15625E+00,-2.51E-03,+780.44E-03
-1.12500E+00,-45.93E-03,+780.44E-03
-1.09375E+00,-45.93E-03,+780.44E-03
-1.06250E+00,-45.93E-03,+743.45E-03
-1.03125E+00,-45.93E-03,+743.45E-03
-1.00000E+00,-89.34E-03,+743.45E-03
-968.75E-03,-89.34E-03,+743.45E-03
-937.50E-03,-89.34E-03,+706.47E-03
-906.25E-03,-89.34E-03,+706.47E-03
-875.00E-03,-89.34E-03,+706.47E-03
-843.75E-03,-45.93E-03,+743.45E-03
-812.50E-03,-89.34E-03,+706.47E-03
-781.25E-03,-132.76E-03,+706.47E-03
-750.00E-03,-132.76E-03,+706.47E-03
-718.75E-03,-89.34E-03,+706.47E-03
-687.50E-03,-89.34E-03,+706.47E-03
-656.25E-03,-89.34E-03,+669.48E-03
-625.00E-03,-89.34E-03,+632.50E-03
-593.75E-03,-132.76E-03,+669.48E-03
-562.50E-03,-132.76E-03,+669.48E-03
-531.25E-03,-89.34E-03,+669.48E-03
-500.00E-03,-89.34E-03,+632.50E-03
-468.75E-03,-89.34E-03,+632.50E-03
-437.50E-03,-89.34E-03,+669.48E-03
-406.25E-03,-89.34E-03,+669.48E-03
-375.00E-03,-89.34E-03,+632.50E-03
-343.75E-03,-45.93E-03,+632.50E-03
-312.50E-03,-89.34E-03,+632.50E-03
-281.25E-03,-45.93E-03,+595.52E-03
-250.00E-03,-45.93E-03,+632.50E-03
-218.75E-03,-45.93E-03,+632.50E-03
-187.50E-03,-45.93E-03,+595.52E-03
-156.25E-03,-45.93E-03,+595.52E-03
-125.00E-03,-2.51E-03,+595.52E-03
-93.75E-03,-2.51E-03,+595.52E-03
-62.50E-03,-2.51E-03,+632.50E-03
-31.25E-03,+40.91E-03,+595.52E-03


==> Data/gamma_5_run2.csv <==
x-axis,1,2
second,Volt,Volt
-200.00000E+00,+188.76E-03,+654.20E-03
-199.96875E+00,+201.63E-03,+664.65E-03
-199.93750E+00,+214.49E-03,+664.65E-03
-199.90625E+00,+214.49E-03,+664.65E-03
-199.87500E+00,+227.36E-03,+675.10E-03
-199.84375E+00,+240.22E-03,+675.10E-03
-199.81250E+00,+253.09E-03,+685.55E-03
-199.78125E+00,+253.09E-03,+685.55E-03
-199.75000E+00,+253.09E-03,+685.55E-03
-199.71875E+00,+265.95E-03,+685.55E-03
-199.68750E+00,+278.81E-03,+696.01E-03
-199.65625E+00,+278.81E-03,+696.01E-03
-199.62500E+00,+291.68E-03,+696.01E-03
-199.59375E+00,+291.68E-03,+706.46E-03
-199.56250E+00,+291.68E-03,+716.91E-03
-199.53125E+00,+291.68E-03,+727.36E-03
-199.50000E+00,+304.54E-03,+727.36E-03
-199.46875E+00,+317.41E-03,+727.36E-03
-199.43750E+00,+317.41E-03,+737.82E-03
-199.40625E+00,+317.41E-03,+737.82E-03
-199.37500E+00,+317.41E-03,+748.27E-03
-199.34375E+00,+317.41E-03,+748.27E-03
-199.31250E+00,+317.41E-03,+748.27E-03
-199.28125E+00,+317.41E-03,+758.72E-03
-199.25000E+00,+330.27E-03,+769.17E-03
-199.21875E+00,+330.27E-03,+779.62E-03
-199.18750E+00,+330.27E-03,+779.62E-03
-199.15625E+00,+317.41E-03,+779.62E-03
-199.12500E+00,+317.41E-03,+790.08E-03
-199.09375E+00,+317.41E-03,+800.53E-03
-199.06250E+00,+317.41E-03,+800.53E-03
-199.03125E+00,+304.54E-03,+810.98E-03
-199.00000E+00,+304.54E-03,+810.98E-03
-198.96875E+00,+304.54E-03,+810.98E-03
-198.93750E+00,+291.68E-03,+821.43E-03
-198.90625E+00,+291.68E-03,+831.89E-03
-198.87500E+00,+265.95E-03,+842.34E-03
-198.84375E+00,+278.81E-03,+831.89E-03
-198.81250E+00,+265.95E-03,+831.89E-03
-198.78125E+00,+253.09E-03,+831.89E-03
-198.75000E+00,+227.36E-03,+842.34E-03
-198.71875E+00,+227.36E-03,+842.34E-03
-198.68750E+00,+227.36E-03,+842.34E-03
-198.65625E+00,+214.49E-03,+852.79E-03
-198.62500E+00,+214.49E-03,+842.34E-03
-198.59375E+00,+188.76E-03,+842.34E-03
-198.56250E+00,+175.90E-03,+852.79E-03
-198.53125E+00,+175.90E-03,+852.79E-03
-198.50000E+00,+163.04E-03,+863.24E-03
-198.46875E+00,+163.04E-03,+852.79E-03
-198.43750E+00,+137.31E-03,+852.79E-03
-198.40625E+00,+137.31E-03,+852.79E-03
-198.37500E+00,+111.58E-03,+852.79E-03
-198.34375E+00,+98.71E-03,+852.79E-03
-198.31250E+00,+98.71E-03,+842.34E-03
-198.28125E+00,+85.85E-03,+852.79E-03
-198.25000E+00,+72.98E-03,+842.34E-03
-198.21875E+00,+47.26E-03,+842.34E-03
-198.18750E+00,+47.26E-03,+831.89E-03
-198.15625E+00,+60.12E-03,+821.43E-03
-198.12500E+00,+21.53E-03,+831.89E-03
-198.09375E+00,+21.53E-03,+821.43E-03
-198.06250E+00,+8.66E-03,+821.43E-03
-198.03125E+00,+8.66E-03,+810.98E-03
-198.00000E+00,-4.20E-03,+800.53E-03
-197.96875E+00,-17.07E-03,+800.53E-03
-197.93750E+00,-17.07E-03,+790.08E-03
-197.90625E+00,-4.20E-03,+779.62E-03
-197.87500E+00,-42.79E-03,+790.08E-03
-197.84375E+00,-42.79E-03,+769.17E-03
-197.81250E+00,-42.79E-03,+769.17E-03
-197.78125E+00,-55.66E-03,+769.17E-03
-197.75000E+00,-42.79E-03,+769.17E-03
-197.71875E+00,-68.52E-03,+748.27E-03
-197.68750E+00,-68.52E-03,+737.82E-03
-197.65625E+00,-68.52E-03,+737.82E-03
-197.62500E+00,-68.52E-03,+737.82E-03
-197.59375E+00,-68.52E-03,+727.36E-03
-197.56250E+00,-68.52E-03,+727.36E-03
-197.53125E+00,-55.66E-03,+716.91E-03
-197.50000E+00,-68.52E-03,+716.91E-03
-197.46875E+00,-55.66E-03,+696.01E-03
-197.43750E+00,-55.66E-03,+706.46E-03
-197.40625E+00,-68.52E-03,+696.01E-03
-197.37500E+00,-68.52E-03,+685.55E-03
-197.34375E+00,-55.66E-03,+685.55E-03
-197.31250E+00,-42.79E-03,+675.10E-03
-197.28125E+00,-42.79E-03,+675.10E-03
-197.25000E+00,-42.79E-03,+675.10E-03
-197.21875E+00,-29.93E-03,+664.65E-03
-197.18750E+00,-42.79E-03,+664.65E-03
-197.15625E+00,-17.07E-03,+654.20E-03
-197.12500E+00,-4.20E-03,+654.20E-03
-197.09375E+00,-4.20E-03,+654.20E-03
-197.06250E+00,+8.66E-03,+654.20E-03
-197.03125E+00,+8.66E-03,+654.20E-03
-197.00000E+00,+21.53E-03,+643.74E-03
-196.96875E+00,+34.39E-03,+643.74E-03
-196.93750E+00,+34.39E-03,+643.74E-03
-196.90625E+00,+60.12E-03,+643.74E-03
-196.87500E+00,+60.12E-03,+643.74E-03
-196.84375E+00,+72.98E-03,+643.74E-03
-196.81250E+00,+72.98E-03,+643.74E-03
-196.78125E+00,+85.85E-03,+654.20E-03
-196.75000E+00,+98.71E-03,+643.74E-03
-196.71875E+00,+111.58E-03,+654.20E-03
-196.68750E+00,+124.44E-03,+643.74E-03
-196.65625E+00,+137.31E-03,+654.20E-03
-196.62500E+00,+137.31E-03,+654.20E-03
-196.59375E+00,+150.17E-03,+643.74E-03
-196.56250E+00,+175.90E-03,+643.74E-03
-196.53125E+00,+188.76E-03,+654.20E-03
-196.50000E+00,+188.76E-03,+664.65E-03
-196.46875E+00,+201.63E-03,+664.65E-03
-196.43750E+00,+188.76E-03,+664.65E-03
-196.40625E+00,+214.49E-03,+675.10E-03
-196.37500E+00,+240.22E-03,+664.65E-03
-196.34375E+00,+240.22E-03,+675.10E-03
-196.31250E+00,+240.22E-03,+685.55E-03
-196.28125E+00,+253.09E-03,+675.10E-03
-196.25000E+00,+265.95E-03,+696.01E-03
-196.21875E+00,+265.95E-03,+696.01E-03
-196.18750E+00,+278.81E-03,+706.46E-03
-196.15625E+00,+291.68E-03,+696.01E-03
-196.12500E+00,+291.68E-03,+706.46E-03
-196.09375E+00,+304.54E-03,+706.46E-03
-196.06250E+00,+291.68E-03,+727.36E-03
-196.03125E+00,+304.54E-03,+716.91E-03
-196.00000E+00,+304.54E-03,+727.36E-03
-195.96875E+00,+304.54E-03,+737.82E-03
-195.93750E+00,+317.41E-03,+737.82E-03
-195.90625E+00,+330.27E-03,+748.27E-03
-195.87500E+00,+317.41E-03,+748.27E-03
-195.84375E+00,+330.27E-03,+758.72E-03
-195.81250E+00,+317.41E-03,+758.72E-03
-195.78125E+00,+317.41E-03,+769.17E-03
-195.75000E+00,+317.41E-03,+769.17E-03
-195.71875E+00,+317.41E-03,+769.17E-03
-195.68750E+00,+330.27E-03,+779.62E-03
-195.65625E+00,+317.41E-03,+790.08E-03
-195.62500E+00,+317.41E-03,+800.53E-03
-195.59375E+00,+304.54E-03,+800.53E-03
-195.56250E+00,+304.54E-03,+800.53E-03
-195.53125E+00,+304.54E-03,+810.98E-03
-195.50000E+00,+291.68E-03,+810.98E-03
-195.46875E+00,+291.68E-03,+810.98E-03
-195.43750E+00,+291.68E-03,+810.98E-03
-195.40625E+00,+278.81E-03,+821.43E-03
-195.37500E+00,+265.95E-03,+831.89E-03
-195.34375E+00,+265.95E-03,+831.89E-03
-195.31250E+00,+265.95E-03,+831.89E-03
-195.28125E+00,+253.09E-03,+831.89E-03
-195.25000E+00,+240.22E-03,+842.34E-03
-195.21875E+00,+227.36E-03,+842.34E-03
-195.18750E+00,+214.49E-03,+842.34E-03
-195.15625E+00,+214.49E-03,+852.79E-03
-195.12500E+00,+201.63E-03,+842.34E-03
-195.09375E+00,+188.76E-03,+852.79E-03
-195.06250E+00,+175.90E-03,+852.79E-03
-195.03125E+00,+163.04E-03,+852.79E-03
-195.00000E+00,+163.04E-03,+842.34E-03
-194.96875E+00,+137.31E-03,+863.24E-03
-194.93750E+00,+137.31E-03,+852.79E-03
-194.90625E+00,+124.44E-03,+852.79E-03
-194.87500E+00,+124.44E-03,+842.34E-03
-194.84375E+00,+111.58E-03,+852.79E-03
-194.81250E+00,+85.85E-03,+842.34E-03
-194.78125E+00,+85.85E-03,+852.79E-03
-194.75000E+00,+72.98E-03,+842.34E-03
-194.71875E+00,+60.12E-03,+831.89E-03
-194.68750E+00,+47.26E-03,+831.89E-03
-194.65625E+00,+47.26E-03,+831.89E-03
-194.62500E+00,+21.53E-03,+831.89E-03
-194.59375E+00,+21.53E-03,+821.43E-03
-194.56250E+00,+21.53E-03,+810.98E-03
-194.53125E+00,+8.66E-03,+810.98E-03
-194.50000E+00,-4.20E-03,+810.98E-03
-194.46875E+00,-17.07E-03,+800.53E-03
-194.43750E+00,-4.20E-03,+800.53E-03
-194.40625E+00,-29.93E-03,+790.08E-03
-194.37500E+00,-42.79E-03,+779.62E-03
-194.34375E+00,-42.79E-03,+779.62E-03
-194.31250E+00,-42.79E-03,+769.17E-03
-194.28125E+00,-42.79E-03,+758.72E-03
-194.25000E+00,-55.66E-03,+758.72E-03
-194.21875E+00,-55.66E-03,+769.17E-03
-194.18750E+00,-55.66E-03,+737.82E-03
-194.15625E+00,-68.52E-03,+748.27E-03
-194.12500E+00,-68.52E-03,+727.36E-03
-194.09375E+00,-55.66E-03,+727.36E-03
-194.06250E+00,-68.52E-03,+727.36E-03
-194.03125E+00,-68.52E-03,+716.91E-03
-194.00000E+00,-68.52E-03,+706.46E-03
-193.96875E+00,-68.52E-03,+696.01E-03
-193.93750E+00,-68.52E-03,+696.01E-03
-193.90625E+00,-55.66E-03,+685.55E-03
-193.87500E+00,-42.79E-03,+696.01E-03
-193.84375E+00,-42.79E-03,+675.10E-03
-193.81250E+00,-55.66E-03,+675.10E-03
-193.78125E+00,-42.79E-03,+675.10E-03
-193.75000E+00,-42.79E-03,+675.10E-03
-193.71875E+00,-29.93E-03,+664.65E-03
-193.68750E+00,-29.93E-03,+654.20E-03
-193.65625E+00,-17.07E-03,+664.65E-03
-193.62500E+00,-4.20E-03,+654.20E-03
-193.59375E+00,-4.20E-03,+654.20E-03
-193.56250E+00,+8.66E-03,+643.74E-03
-193.53125E+00,+8.66E-03,+643.74E-03
-193.50000E+00,+34.39E-03,+643.74E-03
-193.46875E+00,+34.39E-03,+643.74E-03
-193.43750E+00,+47.26E-03,+643.74E-03
-193.40625E+00,+60.12E-03,+643.74E-03
-193.37500E+00,+60.12E-03,+643.74E-03
-193.34375E+00,+72.98E-03,+643.74E-03
-193.31250E+00,+85.85E-03,+654.20E-03
-193.28125E+00,+98.71E-03,+654.20E-03
-193.25000E+00,+98.71E-03,+643.74E-03
-193.21875E+00,+111.58E-03,+643.74E-03
-193.18750E+00,+137.31E-03,+643.74E-03
-193.15625E+00,+137.31E-03,+643.74E-03
-193.12500E+00,+163.04E-03,+654.20E-03
-193.09375E+00,+150.17E-03,+654.20E-03
-193.06250E+00,+163.04E-03,+654.20E-03
-193.03125E+00,+175.90E-03,+654.20E-03
-193.00000E+00,+175.90E-03,+654.20E-03
-192.96875E+00,+201.63E-03,+654.20E-03
-192.93750E+00,+214.49E-03,+664.65E-03
-192.90625E+00,+227.36E-03,+675.10E-03
-192.87500E+00,+227.36E-03,+664.65E-03
-192.84375E+00,+240.22E-03,+675.10E-03
-192.81250E+00,+253.09E-03,+685.55E-03
-192.78125E+00,+253.09E-03,+685.55E-03
-192.75000E+00,+253.09E-03,+685.55E-03
-192.71875E+00,+278.81E-03,+696.01E-03
-192.68750E+00,+278.81E-03,+685.55E-03
-192.65625E+00,+291.68E-03,+696.01E-03
-192.62500E+00,+291.68E-03,+706.46E-03
-192.59375E+00,+291.68E-03,+706.46E-03
-192.56250E+00,+304.54E-03,+716.91E-03
-192.53125E+00,+304.54E-03,+727.36E-03
-192.50000E+00,+304.54E-03,+737.82E-03
-192.46875E+00,+304.54E-03,+727.36E-03
-192.43750E+00,+317.41E-03,+748.27E-03
-192.40625E+00,+317.41E-03,+748.27E-03
-192.37500E+00,+330.27E-03,+748.27E-03
-192.34375E+00,+330.27E-03,+758.72E-03
-192.31250E+00,+317.41E-03,+769.17E-03
-192.28125E+00,+317.41E-03,+769.17E-03
-192.25000E+00,+317.41E-03,+769.17E-03
-192.21875E+00,+330.27E-03,+779.62E-03
-192.18750E+00,+317.41E-03,+779.62E-03
-192.15625E+00,+317.41E-03,+790.08E-03
-192.12500E+00,+317.41E-03,+800.53E-03
-192.09375E+00,+317.41E-03,+800.53E-03
-192.06250E+00,+317.41E-03,+790.08E-03
-192.03125E+00,+304.54E-03,+800.53E-03
-192.00000E+00,+291.68E-03,+810.98E-03
-191.96875E+00,+278.81E-03,+810.98E-03
-191.93750E+00,+291.68E-03,+821.43E-03
-191.90625E+00,+278.81E-03,+821.43E-03
-191.87500E+00,+265.95E-03,+821.43E-03
-191.84375E+00,+265.95E-03,+831.89E-03
-191.81250E+00,+265.95E-03,+831.89E-03
-191.78125E+00,+253.09E-03,+831.89E-03
-191.75000E+00,+240.22E-03,+842.34E-03
-191.71875E+00,+227.36E-03,+842.34E-03
-191.68750E+00,+214.49E-03,+852.79E-03
-191.65625E+00,+201.63E-03,+852.79E-03
-191.62500E+00,+201.63E-03,+852.79E-03
-191.59375E+00,+188.76E-03,+852.79E-03
-191.56250E+00,+188.76E-03,+852.79E-03
-191.53125E+00,+175.90E-03,+852.79E-03
-191.50000E+00,+163.04E-03,+863.24E-03
-191.46875E+00,+137.31E-03,+852.79E-03
-191.43750E+00,+124.44E-03,+863.24E-03
-191.40625E+00,+137.31E-03,+852.79E-03
-191.37500E+00,+111.58E-03,+842.34E-03
-191.34375E+00,+98.71E-03,+852.79E-03
-191.31250E+00,+98.71E-03,+842.34E-03
-191.28125E+00,+72.98E-03,+831.89E-03
-191.25000E+00,+60.12E-03,+831.89E-03
-191.21875E+00,+47.26E-03,+831.89E-03
-191.18750E+00,+47.26E-03,+821.43E-03
-191.15625E+00,+34.39E-03,+821.43E-03
-191.12500E+00,+34.39E-03,+821.43E-03
-191.09375E+00,+8.66E-03,+821.43E-03
-191.06250E+00,+8.66E-03,+821.43E-03
-191.03125E+00,-4.20E-03,+800.53E-03
-191.00000E+00,-4.20E-03,+810.98E-03
-190.96875E+00,-17.07E-03,+790.08E-03
-190.93750E+00,-17.07E-03,+790.08E-03
-190.90625E+00,-29.93E-03,+779.62E-03
-190.87500E+00,-29.93E-03,+779.62E-03
-190.84375E+00,-42.79E-03,+769.17E-03
-190.81250E+00,-42.79E-03,+769.17E-03
-190.78125E+00,-42.79E-03,+758.72E-03
-190.75000E+00,-42.79E-03,+748.27E-03
-190.71875E+00,-68.52E-03,+748.27E-03
-190.68750E+00,-55.66E-03,+748.27E-03
-190.65625E+00,-68.52E-03,+727.36E-03
-190.62500E+00,-68.52E-03,+727.36E-03
-190.59375E+00,-55.66E-03,+716.91E-03
-190.56250E+00,-68.52E-03,+716.91E-03
-190.53125E+00,-68.52E-03,+716.91E-03
-190.50000E+00,-55.66E-03,+706.46E-03
-190.46875E+00,-68.52E-03,+696.01E-03
-190.43750E+00,-68.52E-03,+696.01E-03
-190.40625E+00,-55.66E-03,+696.01E-03
-190.37500E+00,-55.66E-03,+685.55E-03
-190.34375E+00,-68.52E-03,+685.55E-03
-190.31250E+00,-42.79E-03,+675.10E-03
-190.28125E+00,-29.93E-03,+675.10E-03
-190.25000E+00,-42.79E-03,+675.10E-03
-190.21875E+00,-29.93E-03,+664.65E-03
-190.18750E+00,-17.07E-03,+654.20E-03
-190.15625E+00,-17.07E-03,+664.65E-03
-190.12500E+00,-4.20E-03,+654.20E-03
-190.09375E+00,-4.20E-03,+654.20E-03
-190.06250E+00,-4.20E-03,+654.20E-03
-190.03125E+00,+21.53E-03,+643.74E-03
-190.00000E+00,+34.39E-03,+643.74E-03
-189.96875E+00,+34.39E-03,+633.29E-03
-189.93750E+00,+47.26E-03,+643.74E-03
-189.90625E+00,+72.98E-03,+643.74E-03
-189.87500E+00,+72.98E-03,+643.74E-03
-189.84375E+00,+72.98E-03,+633.29E-03
-189.81250E+00,+85.85E-03,+643.74E-03
-189.78125E+00,+98.71E-03,+643.74E-03
-189.75000E+00,+111.58E-03,+643.74E-03
-189.71875E+00,+124.44E-03,+643.74E-03
-189.68750E+00,+137.31E-03,+654.20E-03
-189.65625E+00,+150.17E-03,+643.74E-03
-189.62500E+00,+150.17E-03,+643.74E-03
-189.59375E+00,+163.04E-03,+643.74E-03
-189.56250E+00,+175.90E-03,+654.20E-03
-189.53125E+00,+175.90E-03,+654.20E-03
-189.50000E+00,+201.63E-03,+664.65E-03
-189.46875E+00,+201.63E-03,+664.65E-03
-189.43750E+00,+227.36E-03,+675.10E-03
-189.40625E+00,+227.36E-03,+664.65E-03
-189.37500E+00,+227.36E-03,+664.65E-03
-189.34375E+00,+253.09E-03,+675.10E-03
-189.31250E+00,+240.22E-03,+685.55E-03
-189.28125E+00,+265.95E-03,+685.55E-03
-189.25000E+00,+265.95E-03,+685.55E-03
-189.21875E+00,+278.81E-03,+696.01E-03
-189.18750E+00,+278.81E-03,+706.46E-03
-189.15625E+00,+278.81E-03,+696.01E-03
-189.12500E+00,+291.68E-03,+716.91E-03
-189.09375E+00,+304.54E-03,+716.91E-03
-189.06250E+00,+291.68E-03,+716.91E-03
-189.03125E+00,+304.54E-03,+727.36E-03
-189.00000E+00,+304.54E-03,+716.91E-03
-188.96875E+00,+317.41E-03,+737.82E-03
-188.93750E+00,+317.41E-03,+748.27E-03
-188.90625E+00,+330.27E-03,+748.27E-03
-188.87500E+00,+317.41E-03,+758.72E-03
-188.84375E+00,+317.41E-03,+758.72E-03
-188.81250E+00,+330.27E-03,+758.72E-03
-188.78125E+00,+304.54E-03,+769.17E-03
-188.75000E+00,+330.27E-03,+769.17E-03
-188.71875E+00,+317.41E-03,+779.62E-03
-188.68750E+00,+317.41E-03,+779.62E-03
-188.65625E+00,+304.54E-03,+790.08E-03
-188.62500E+00,+317.41E-03,+790.08E-03
-188.59375E+00,+317.41E-03,+800.53E-03
-188.56250E+00,+304.54E-03,+800.53E-03
-188.53125E+00,+291.68E-03,+800.53E-03
-188.50000E+00,+304.54E-03,+810.98E-03
-188.46875E+00,+291.68E-03,+810.98E-03
-188.43750E+00,+291.68E-03,+821.43E-03
-188.40625E+00,+278.81E-03,+821.43E-03
-188.37500E+00,+265.95E-03,+831.89E-03
-188.34375E+00,+253.09E-03,+831.89E-03
-188.31250E+00,+253.09E-03,+831.89E-03
-188.28125E+00,+240.22E-03,+842.34E-03
-188.25000E+00,+240.22E-03,+831.89E-03
-188.21875E+00,+227.36E-03,+842.34E-03
-188.18750E+00,+214.49E-03,+842.34E-03
-188.15625E+00,+201.63E-03,+852.79E-03
-188.12500E+00,+201.63E-03,+852.79E-03
-188.09375E+00,+188.76E-03,+852.79E-03
-188.06250E+00,+175.90E-03,+852.79E-03
-188.03125E+00,+163.04E-03,+852.79E-03
-188.00000E+00,+150.17E-03,+852.79E-03
-187.96875E+00,+137.31E-03,+842.34E-03
-187.93750E+00,+124.44E-03,+842.34E-03
-187.90625E+00,+124.44E-03,+852.79E-03
-187.87500E+00,+111.58E-03,+842.34E-03
-187.84375E+00,+85.85E-03,+852.79E-03
-187.81250E+00,+85.85E-03,+852.79E-03
-187.78125E+00,+72.98E-03,+831.89E-03
-187.75000E+00,+72.98E-03,+831.89E-03
-187.71875E+00,+60.12E-03,+831.89E-03
-187.68750E+00,+34.39E-03,+831.89E-03
-187.65625E+00,+34.39E-03,+831.89E-03
-187.62500E+00,+21.53E-03,+821.43E-03
-187.59375E+00,+8.66E-03,+831.89E-03
-187.56250E+00,-4.20E-03,+810.98E-03
-187.53125E+00,+8.66E-03,+810.98E-03
-187.50000E+00,-4.20E-03,+800.53E-03
-187.46875E+00,-17.07E-03,+790.08E-03
-187.43750E+00,-17.07E-03,+790.08E-03
-187.40625E+00,-29.93E-03,+790.08E-03
-187.37500E+00,-42.79E-03,+769.17E-03
-187.34375E+00,-42.79E-03,+769.17E-03
-187.31250E+00,-55.66E-03,+758.72E-03
-187.28125E+00,-55.66E-03,+748.27E-03
-187.25000E+00,-55.66E-03,+758.72E-03
-187.21875E+00,-55.66E-03,+748.27E-03
-187.18750E+00,-68.52E-03,+748.27E-03
-187.15625E+00,-68.52E-03,+737.82E-03
-187.12500E+00,-68.52E-03,+727.36E-03
-187.09375E+00,-68.52E-03,+716.91E-03
-187.06250E+00,-68.52E-03,+716.91E-03
-187.03125E+00,-55.66E-03,+716.91E-03
-187.00000E+00,-68.52E-03,+696.01E-03
-186.96875E+00,-55.66E-03,+706.46E-03
-186.93750E+00,-55.66E-03,+685.55E-03
-186.90625E+00,-55.66E-03,+675.10E-03
-186.87500E+00,-42.79E-03,+685.55E-03
-186.84375E+00,-55.66E-03,+675.10E-03
-186.81250E+00,-42.79E-03,+675.10E-03
-186.78125E+00,-42.79E-03,+664.65E-03
-186.75000E+00,-42.79E-03,+664.65E-03
-186.71875E+00,-29.93E-03,+654.20E-03
-186.68750E+00,-17.07E-03,+654.20E-03
-186.65625E+00,-4.20E-03,+654.20E-03
-186.62500E+00,-4.20E-03,+654.20E-03
-186.59375E+00,+8.66E-03,+643.74E-03
-186.56250E+00,+21.53E-03,+654.20E-03
-186.53125E+00,+34.39E-03,+643.74E-03
-186.50000E+00,+34.39E-03,+643.74E-03
-186.46875E+00,+47.26E-03,+643.74E-03
-186.43750E+00,+47.26E-03,+643.74E-03
-186.40625E+00,+47.26E-03,+643.74E-03
-186.37500E+00,+72.98E-03,+643.74E-03
-186.34375E+00,+85.85E-03,+643.74E-03
-186.31250E+00,+98.71E-03,+643.74E-03
-186.28125E+00,+98.71E-03,+643.74E-03
-186.25000E+00,+111.58E-03,+654.20E-03
-186.21875E+00,+124.44E-03,+643.74E-03
-186.18750E+00,+124.44E-03,+643.74E-03
-186.15625E+00,+137.31E-03,+643.74E-03
-186.12500E+00,+150.17E-03,+643.74E-03
-186.09375E+00,+175.90E-03,+643.74E-03
-186.06250E+00,+175.90E-03,+654.20E-03
-186.03125E+00,+201.63E-03,+654.20E-03
-186.00000E+00,+201.63E-03,+664.65E-03
-185.96875E+00,+227.36E-03,+664.65E-03
-185.93750E+00,+214.49E-03,+664.65E-03
-185.90625E+00,+240.22E-03,+675.10E-03
-185.87500E+00,+227.36E-03,+675.10E-03
-185.84375E+00,+240.22E-03,+675.10E-03
-185.81250E+00,+265.95E-03,+685.55E-03
-185.78125E+00,+253.09E-03,+685.55E-03
-185.75000E+00,+278.81E-03,+696.01E-03
-185.71875E+00,+278.81E-03,+696.01E-03
-185.68750E+00,+278.81E-03,+706.46E-03
-185.65625E+00,+291.68E-03,+706.46E-03
-185.62500E+00,+304.54E-03,+716.91E-03
-185.59375E+00,+291.68E-03,+727.36E-03
-185.56250E+00,+317.41E-03,+716.91E-03
-185.53125E+00,+317.41E-03,+716.91E-03
-185.50000E+00,+317.41E-03,+727.36E-03
-185.46875E+00,+317.41E-03,+737.82E-03
-185.43750E+00,+317.41E-03,+748.27E-03
-185.40625E+00,+330.27E-03,+737.82E-03
-185.37500E+00,+330.27E-03,+758.72E-03
-185.34375E+00,+317.41E-03,+758.72E-03
-185.31250E+00,+330.27E-03,+769.17E-03
-185.28125E+00,+330.27E-03,+758.72E-03
-185.25000E+00,+317.41E-03,+779.62E-03
-185.21875E+00,+330.27E-03,+779.62E-03
-185.18750E+00,+317.41E-03,+779.62E-03
-185.15625E+00,+330.27E-03,+790.08E-03
-185.12500E+00,+304.54E-03,+800.53E-03
-185.09375E+00,+304.54E-03,+800.53E-03
-185.06250E+00,+304.54E-03,+800.53E-03
-185.03125E+00,+304.54E-03,+810.98E-03
-185.00000E+00,+291.68E-03,+810.98E-03
-184.96875E+00,+291.68E-03,+810.98E-03
-184.93750E+00,+278.81E-03,+831.89E-03
-184.90625E+00,+278.81E-03,+821.43E-03
-184.87500E+00,+265.95E-03,+831.89E-03
-184.84375E+00,+265.95E-03,+831.89E-03
-184.81250E+00,+253.09E-03,+842.34E-03
-184.78125E+00,+253.09E-03,+842.34E-03
-184.75000E+00,+227.36E-03,+842.34E-03
-184.71875E+00,+227.36E-03,+852.79E-03
-184.68750E+00,+214.49E-03,+852.79E-03
-184.65625E+00,+201.63E-03,+842.34E-03
-184.62500E+00,+188.76E-03,+852.79E-03
-184.59375E+00,+175.90E-03,+852.79E-03
-184.56250E+00,+175.90E-03,+852.79E-03
-184.53125E+00,+163.04E-03,+852.79E-03
-184.50000E+00,+150.17E-03,+852.79E-03
-184.46875E+00,+137.31E-03,+852.79E-03
-184.43750E+00,+137.31E-03,+852.79E-03
-184.40625E+00,+124.44E-03,+842.34E-03
-184.37500E+00,+111.58E-03,+852.79E-03
-184.34375E+00,+85.85E-03,+852.79E-03
-184.31250E+00,+85.85E-03,+842.34E-03
-184.28125E+00,+72.98E-03,+831.89E-03
-184.25000E+00,+72.98E-03,+842.34E-03
-184.21875E+00,+60.12E-03,+831.89E-03
-184.18750E+00,+47.26E-03,+831.89E-03
-184.15625E+00,+34.39E-03,+831.89E-03
-184.12500E+00,+21.53E-03,+810.98E-03
-184.09375E+00,+8.66E-03,+810.98E-03
-184.06250E+00,-4.20E-03,+810.98E-03
-184.03125E+00,-4.20E-03,+810.98E-03
-184.00000E+00,-17.07E-03,+800.53E-03
-183.96875E+00,-4.20E-03,+779.62E-03
-183.93750E+00,-29.93E-03,+779.62E-03
-183.90625E+00,-29.93E-03,+779.62E-03
-183.87500E+00,-29.93E-03,+769.17E-03
-183.84375E+00,-42.79E-03,+769.17E-03
-183.81250E+00,-42.79E-03,+758.72E-03
-183.78125E+00,-55.66E-03,+758.72E-03
-183.75000E+00,-55.66E-03,+748.27E-03
-183.71875E+00,-55.66E-03,+748.27E-03
-183.68750E+00,-55.66E-03,+727.36E-03
-183.65625E+00,-55.66E-03,+727.36E-03
-183.62500E+00,-68.52E-03,+727.36E-03
-183.59375E+00,-55.66E-03,+716.91E-03
-183.56250E+00,-68.52E-03,+716.91E-03
-183.53125E+00,-68.52E-03,+706.46E-03
-183.50000E+00,-68.52E-03,+696.01E-03
-183.46875E+00,-68.52E-03,+696.01E-03
-183.43750E+00,-55.66E-03,+696.01E-03
-183.40625E+00,-55.66E-03,+696.01E-03
-183.37500E+00,-42.79E-03,+685.55E-03
-183.34375E+00,-42.79E-03,+675.10E-03
-183.31250E+00,-42.79E-03,+675.10E-03
-183.28125E+00,-29.93E-03,+675.10E-03
-183.25000E+00,-29.93E-03,+664.65E-03
-183.21875E+00,-29.93E-03,+654.20E-03
-183.18750E+00,-17.07E-03,+654.20E-03
-183.15625E+00,-17.07E-03,+643.74E-03
-183.12500E+00,-4.20E-03,+654.20E-03
-183.09375E+00,+8.66E-03,+643.74E-03
-183.06250E+00,+8.66E-03,+643.74E-03
-183.03125E+00,+21.53E-03,+643.74E-03
-183.00000E+00,+47.26E-03,+643.74E-03
-182.96875E+00,+34.39E-03,+643.74E-03
-182.93750E+00,+47.26E-03,+643.74E-03
-182.90625E+00,+60.12E-03,+654.20E-03
-182.87500E+00,+72.98E-03,+643.74E-03
-182.84375E+00,+85.85E-03,+643.74E-03
-182.81250E+00,+98.71E-03,+643.74E-03
-182.78125E+00,+98.71E-03,+643.74E-03
-182.75000E+00,+111.58E-03,+643.74E-03
-182.71875E+00,+124.44E-03,+643.74E-03
-182.68750E+00,+137.31E-03,+643.74E-03
-182.65625E+00,+150.17E-03,+654.20E-03
-182.62500E+00,+150.17E-03,+654.20E-03
-182.59375E+00,+163.04E-03,+654.20E-03
-182.56250E+00,+175.90E-03,+664.65E-03
-182.53125E+00,+188.76E-03,+654.20E-03
-182.50000E+00,+214.49E-03,+654.20E-03
-182.46875E+00,+214.49E-03,+664.65E-03
-182.43750E+00,+214.49E-03,+664.65E-03
-182.40625E+00,+214.49E-03,+664.65E-03
-182.37500E+00,+240.22E-03,+664.65E-03
-182.34375E+00,+240.22E-03,+685.55E-03
-182.31250E+00,+253.09E-03,+685.55E-03
-182.28125E+00,+253.09E-03,+696.01E-03
-182.25000E+00,+265.95E-03,+696.01E-03
-182.21875E+00,+278.81E-03,+696.01E-03
-182.18750E+00,+291.68E-03,+706.46E-03
-182.15625E+00,+291.68E-03,+706.46E-03
-182.12500E+00,+291.68E-03,+716.91E-03
-182.09375E+00,+304.54E-03,+706.46E-03
-182.06250E+00,+304.54E-03,+727.36E-03
-182.03125E+00,+304.54E-03,+727.36E-03
-182.00000E+00,+304.54E-03,+727.36E-03
-181.96875E+00,+317.41E-03,+737.82E-03
-181.93750E+00,+317.41E-03,+748.27E-03
-181.90625E+00,+330.27E-03,+748.27E-03
-181.87500E+00,+317.41E-03,+758.72E-03
-181.84375E+00,+330.27E-03,+758.72E-03
-181.81250E+00,+317.41E-03,+769.17E-03
-181.78125E+00,+317.41E-03,+758.72E-03
-181.75000E+00,+330.27E-03,+779.62E-03
-181.71875E+00,+317.41E-03,+790.08E-03
-181.68750E+00,+317.41E-03,+779.62E-03
-181.65625E+00,+317.41E-03,+790.08E-03
-181.62500E+00,+304.54E-03,+790.08E-03
-181.59375E+00,+304.54E-03,+800.53E-03
-181.56250E+00,+304.54E-03,+800.53E-03
-181.53125E+00,+291.68E-03,+800.53E-03
-181.50000E+00,+291.68E-03,+810.98E-03
-181.46875E+00,+278.81E-03,+831.89E-03
-181.43750E+00,+278.81E-03,+821.43E-03
-181.40625E+00,+265.95E-03,+821.43E-03
-181.37500E+00,+265.95E-03,+831.89E-03
-181.34375E+00,+253.09E-03,+831.89E-03
-181.31250E+00,+227.36E-03,+842.34E-03
-181.28125E+00,+240.22E-03,+831.89E-03
-181.25000E+00,+227.36E-03,+852.79E-03
-181.21875E+00,+227.36E-03,+852.79E-03
-181.18750E+00,+201.63E-03,+852.79E-03
-181.15625E+00,+201.63E-03,+852.79E-03
-181.12500E+00,+175.90E-03,+852.79E-03
-181.09375E+00,+175.90E-03,+852.79E-03
-181.06250E+00,+163.04E-03,+852.79E-03
-181.03125E+00,+163.04E-03,+852.79E-03
-181.00000E+00,+150.17E-03,+852.79E-03
-180.96875E+00,+137.31E-03,+842.34E-03
-180.93750E+00,+124.44E-03,+852.79E-03
-180.90625E+00,+98.71E-03,+842.34E-03
-180.87500E+00,+98.71E-03,+842.34E-03
-180.84375E+00,+98.71E-03,+842.34E-03
-180.81250E+00,+85.85E-03,+842.34E-03
-180.78125E+00,+60.12E-03,+842.34E-03
-180.75000E+00,+60.12E-03,+821.43E-03
-180.71875E+00,+47.26E-03,+821.43E-03
-180.68750E+00,+34.39E-03,+831.89E-03
-180.65625E+00,+21.53E-03,+821.43E-03
-180.62500E+00,+21.53E-03,+810.98E-03
-180.59375E+00,+8.66E-03,+800.53E-03
-180.56250E+00,+8.66E-03,+800.53E-03
-180.53125E+00,-4.20E-03,+790.08E-03
-180.50000E+00,-17.07E-03,+790.08E-03
-180.46875E+00,-29.93E-03,+790.08E-03
-180.43750E+00,-29.93E-03,+790.08E-03
-180.40625E+00,-42.79E-03,+779.62E-03
-180.37500E+00,-42.79E-03,+769.17E-03
-180.34375E+00,-42.79E-03,+758.72E-03
-180.31250E+00,-42.79E-03,+769.17E-03
-180.28125E+00,-42.79E-03,+758.72E-03
-180.25000E+00,-55.66E-03,+748.27E-03
-180.21875E+00,-55.66E-03,+737.82E-03
-180.18750E+00,-55.66E-03,+727.36E-03
-180.15625E+00,-55.66E-03,+727.36E-03
-180.12500E+00,-68.52E-03,+716.91E-03
-180.09375E+00,-68.52E-03,+716.91E-03
-180.06250E+00,-68.52E-03,+706.46E-03
-180.03125E+00,-55.66E-03,+706.46E-03
-180.00000E+00,-68.52E-03,+696.01E-03
-179.96875E+00,-55.66E-03,+696.01E-03
-179.93750E+00,-55.66E-03,+685.55E-03
-179.90625E+00,-55.66E-03,+685.55E-03
-179.87500E+00,-42.79E-03,+675.10E-03
-179.84375E+00,-42.79E-03,+675.10E-03
-179.81250E+00,-42.79E-03,+675.10E-03
-179.78125E+00,-29.93E-03,+654.20E-03
-179.75000E+00,-29.93E-03,+664.65E-03
-179.71875E+00,-17.07E-03,+654.20E-03
-179.68750E+00,-17.07E-03,+664.65E-03
-179.65625E+00,-4.20E-03,+643.74E-03
-179.62500E+00,-4.20E-03,+654.20E-03
-179.59375E+00,+8.66E-03,+654.20E-03
-179.56250E+00,+8.66E-03,+654.20E-03
-179.53125E+00,+34.39E-03,+643.74E-03
-179.50000E+00,+34.39E-03,+643.74E-03
-179.46875E+00,+47.26E-03,+643.74E-03
-179.43750E+00,+60.12E-03,+633.29E-03
-179.40625E+00,+72.98E-03,+643.74E-03
-179.37500E+00,+85.85E-03,+633.29E-03
-179.34375E+00,+85.85E-03,+633.29E-03
-179.31250E+00,+85.85E-03,+633.29E-03
-179.28125E+00,+111.58E-03,+643.74E-03
-179.25000E+00,+124.44E-03,+643.74E-03
-179.21875E+00,+124.44E-03,+643.74E-03
-179.18750E+00,+150.17E-03,+643.74E-03
-179.15625E+00,+150.17E-03,+643.74E-03
-179.12500E+00,+150.17E-03,+654.20E-03
-179.09375E+00,+163.04E-03,+654.20E-03
-179.06250E+00,+175.90E-03,+654.20E-03
-179.03125E+00,+188.76E-03,+654.20E-03
-179.00000E+00,+201.63E-03,+664.65E-03
-178.96875E+00,+201.63E-03,+664.65E-03
-178.93750E+00,+227.36E-03,+664.65E-03
-178.90625E+00,+227.36E-03,+664.65E-03
-178.87500E+00,+240.22E-03,+675.10E-03
-178.84375E+00,+253.09E-03,+675.10E-03
-178.81250E+00,+253.09E-03,+685.55E-03
-178.78125E+00,+265.95E-03,+696.01E-03
-178.75000E+00,+265.95E-03,+696.01E-03
-178.71875E+00,+278.81E-03,+706.46E-03
-178.68750E+00,+278.81E-03,+706.46E-03
-178.65625E+00,+291.68E-03,+706.46E-03
-178.62500E+00,+291.68E-03,+716.91E-03
-178.59375E+00,+304.54E-03,+706.46E-03
-178.56250E+00,+304.54E-03,+716.91E-03
-178.53125E+00,+317.41E-03,+716.91E-03
-178.50000E+00,+317.41E-03,+737.82E-03
-178.46875E+00,+317.41E-03,+737.82E-03
-178.43750E+00,+317.41E-03,+748.27E-03
-178.40625E+00,+330.27E-03,+748.27E-03
-178.37500E+00,+330.27E-03,+758.72E-03
-178.34375E+00,+330.27E-03,+769.17E-03
-178.31250E+00,+317.41E-03,+758.72E-03
-178.28125E+00,+330.27E-03,+779.62E-03
-178.25000E+00,+317.41E-03,+779.62E-03
-178.21875E+00,+317.41E-03,+779.62E-03
-178.18750E+00,+317.41E-03,+779.62E-03
-178.15625E+00,+317.41E-03,+779.62E-03
-178.12500E+00,+304.54E-03,+800.53E-03
-178.09375E+00,+304.54E-03,+800.53E-03
-178.06250E+00,+304.54E-03,+800.53E-03
-178.03125E+00,+304.54E-03,+810.98E-03
-178.00000E+00,+278.81E-03,+821.43E-03
-177.96875E+00,+291.68E-03,+821.43E-03
-177.93750E+00,+265.95E-03,+821.43E-03
-177.90625E+00,+265.95E-03,+831.89E-03
-177.87500E+00,+265.95E-03,+831.89E-03
-177.84375E+00,+253.09E-03,+831.89E-03
-177.81250E+00,+253.09E-03,+831.89E-03
-177.78125E+00,+227.36E-03,+842.34E-03
-177.75000E+00,+227.36E-03,+842.34E-03
-177.71875E+00,+214.49E-03,+842.34E-03
-177.68750E+00,+201.63E-03,+842.34E-03
-177.65625E+00,+188.76E-03,+831.89E-03
-177.62500E+00,+188.76E-03,+842.34E-03
-177.59375E+00,+163.04E-03,+852.79E-03
-177.56250E+00,+163.04E-03,+842.34E-03
-177.53125E+00,+150.17E-03,+852.79E-03
-177.50000E+00,+137.31E-03,+842.34E-03
-177.46875E+00,+124.44E-03,+842.34E-03
-177.43750E+00,+111.58E-03,+852.79E-03
-177.40625E+00,+98.71E-03,+842.34E-03
-177.37500E+00,+85.85E-03,+842.34E-03
-177.34375E+00,+85.85E-03,+842.34E-03
-177.31250E+00,+72.98E-03,+831.89E-03
-177.28125E+00,+60.12E-03,+842.34E-03
-177.25000E+00,+47.26E-03,+831.89E-03
-177.21875E+00,+47.26E-03,+821.43E-03
-177.18750E+00,+34.39E-03,+821.43E-03
-177.15625E+00,+21.53E-03,+821.43E-03
-177.12500E+00,+8.66E-03,+800.53E-03
-177.09375E+00,+8.66E-03,+810.98E-03
-177.06250E+00,-4.20E-03,+810.98E-03
-177.03125E+00,-17.07E-03,+810.98E-03
-177.00000E+00,-17.07E-03,+800.53E-03
-176.96875E+00,-29.93E-03,+800.53E-03
-176.93750E+00,-17.07E-03,+790.08E-03
-176.90625E+00,-42.79E-03,+779.62E-03
-176.87500E+00,-55.66E-03,+769.17E-03
-176.84375E+00,-42.79E-03,+769.17E-03
-176.81250E+00,-42.79E-03,+769.17E-03
-176.78125E+00,-55.66E-03,+748.27E-03
-176.75000E+00,-55.66E-03,+737.82E-03
-176.71875E+00,-68.52E-03,+748.27E-03
-176.68750E+00,-68.52E-03,+727.36E-03
-176.65625E+00,-68.52E-03,+727.36E-03
-176.62500E+00,-68.52E-03,+716.91E-03
-176.59375E+00,-55.66E-03,+727.36E-03
-176.56250E+00,-68.52E-03,+706.46E-03
-176.53125E+00,-68.52E-03,+706.46E-03
-176.50000E+00,-55.66E-03,+696.01E-03
-176.46875E+00,-55.66E-03,+685.55E-03
-176.43750E+00,-55.66E-03,+685.55E-03
-176.40625E+00,-55.66E-03,+675.10E-03
-176.37500E+00,-42.79E-03,+675.10E-03
-176.34375E+00,-55.66E-03,+664.65E-03
-176.31250E+00,-29.93E-03,+675.10E-03
-176.28125E+00,-42.79E-03,+675.10E-03
-176.25000E+00,-29.93E-03,+654.20E-03
-176.21875E+00,-29.93E-03,+643.74E-03
-176.18750E+00,-17.07E-03,+654.20E-03
-176.15625E+00,-4.20E-03,+654.20E-03
-176.12500E+00,+8.66E-03,+643.74E-03
-176.09375E+00,+8.66E-03,+643.74E-03
-176.06250E+00,+8.66E-03,+654.20E-03
-176.03125E+00,+34.39E-03,+633.29E-03
-176.00000E+00,+47.26E-03,+643.74E-03
-175.96875E+00,+47.26E-03,+643.74E-03
-175.93750E+00,+60.12E-03,+643.74E-03
-175.90625E+00,+72.98E-03,+643.74E-03
-175.87500E+00,+72.98E-03,+643.74E-03
-175.84375E+00,+85.85E-03,+633.29E-03
-175.81250E+00,+98.71E-03,+633.29E-03
-175.78125E+00,+111.58E-03,+633.29E-03
-175.75000E+00,+124.44E-03,+643.74E-03
-175.71875E+00,+124.44E-03,+643.74E-03
-175.68750E+00,+137.31E-03,+643.74E-03
-175.65625E+00,+150.17E-03,+643.74E-03
-175.62500E+00,+163.04E-03,+633.29E-03
-175.59375E+00,+188.76E-03,+664.65E-03
-175.56250E+00,+188.76E-03,+643.74E-03
-175.53125E+00,+201.63E-03,+664.65E-03
-175.50000E+00,+214.49E-03,+664.65E-03
-175.46875E+00,+214.49E-03,+664.65E-03
-175.43750E+00,+227.36E-03,+664.65E-03
-175.40625E+00,+240.22E-03,+664.65E-03
-175.37500E+00,+240.22E-03,+675.10E-03
-175.34375E+00,+240.22E-03,+675.10E-03
-175.31250E+00,+265.95E-03,+685.55E-03
-175.28125E+00,+265.95E-03,+696.01E-03
-175.25000E+00,+265.95E-03,+685.55E-03
-175.21875E+00,+278.81E-03,+696.01E-03
-175.18750E+00,+291.68E-03,+706.46E-03
-175.15625E+00,+291.68E-03,+706.46E-03
-175.12500E+00,+291.68E-03,+706.46E-03
-175.09375E+00,+291.68E-03,+716.91E-03
-175.06250E+00,+317.41E-03,+716.91E-03
-175.03125E+00,+304.54E-03,+727.36E-03
-175.00000E+00,+317.41E-03,+727.36E-03
-174.96875E+00,+317.41E-03,+737.82E-03
-174.93750E+00,+317.41E-03,+748.27E-03
-174.90625E+00,+317.41E-03,+748.27E-03
-174.87500E+00,+330.27E-03,+758.72E-03
-174.84375E+00,+330.27E-03,+769.17E-03
-174.81250E+00,+317.41E-03,+769.17E-03
-174.78125E+00,+317.41E-03,+769.17E-03
-174.75000E+00,+317.41E-03,+779.62E-03
-174.71875E+00,+317.41E-03,+790.08E-03
-174.68750E+00,+317.41E-03,+790.08E-03
-174.65625E+00,+304.54E-03,+779.62E-03
-174.62500E+00,+304.54E-03,+800.53E-03
-174.59375E+00,+291.68E-03,+800.53E-03
-174.56250E+00,+291.68E-03,+810.98E-03
-174.53125E+00,+291.68E-03,+821.43E-03
-174.50000E+00,+278.81E-03,+810.98E-03
-174.46875E+00,+278.81E-03,+821.43E-03
-174.43750E+00,+265.95E-03,+810.98E-03
-174.40625E+00,+265.95E-03,+831.89E-03
-174.37500E+00,+253.09E-03,+842.34E-03
-174.34375E+00,+253.09E-03,+831.89E-03
-174.31250E+00,+240.22E-03,+842.34E-03
-174.28125E+00,+227.36E-03,+842.34E-03
-174.25000E+00,+227.36E-03,+842.34E-03
-174.21875E+00,+214.49E-03,+842.34E-03
-174.18750E+00,+201.63E-03,+842.34E-03
-174.15625E+00,+188.76E-03,+852.79E-03
-174.12500E+00,+188.76E-03,+852.79E-03
-174.09375E+00,+163.04E-03,+852.79E-03
-174.06250E+00,+163.04E-03,+842.34E-03
-174.03125E+00,+163.04E-03,+852.79E-03
-174.00000E+00,+124.44E-03,+852.79E-03
-173.96875E+00,+124.44E-03,+842.34E-03
-173.93750E+00,+124.44E-03,+852.79E-03
-173.90625E+00,+111.58E-03,+852.79E-03
-173.87500E+00,+98.71E-03,+842.34E-03
-173.84375E+00,+85.85E-03,+831.89E-03
-173.81250E+00,+72.98E-03,+842.34E-03
-173.78125E+00,+60.12E-03,+842.34E-03
-173.75000E+00,+60.12E-03,+831.89E-03
-173.71875E+00,+47.26E-03,+821.43E-03
-173.68750E+00,+21.53E-03,+810.98E-03
-173.65625E+00,+8.66E-03,+821.43E-03
-173.62500E+00,+8.66E-03,+810.98E-03
-173.59375E+00,-4.20E-03,+800.53E-03
-173.56250E+00,-4.20E-03,+800.53E-03
-173.53125E+00,-17.07E-03,+790.08E-03
-173.50000E+00,-29.93E-03,+790.08E-03
-173.46875E+00,-42.79E-03,+790.08E-03
-173.43750E+00,-29.93E-03,+769.17E-03
-173.40625E+00,-42.79E-03,+769.17E-03
-173.37500E+00,-55.66E-03,+769.17E-03
-173.34375E+00,-55.66E-03,+758.72E-03
-173.31250E+00,-55.66E-03,+748.27E-03
-173.28125E+00,-55.66E-03,+748.27E-03
-173.25000E+00,-68.52E-03,+737.82E-03
-173.21875E+00,-68.52E-03,+737.82E-03
-173.18750E+00,-68.52E-03,+727.36E-03
-173.15625E+00,-68.52E-03,+727.36E-03
-173.12500E+00,-55.66E-03,+716.91E-03
-173.09375E+00,-68.52E-03,+716.91E-03
-173.06250E+00,-68.52E-03,+706.46E-03
-173.03125E+00,-68.52E-03,+706.46E-03
-173.00000E+00,-68.52E-03,+696.01E-03
-172.96875E+00,-68.52E-03,+685.55E-03
-172.93750E+00,-68.52E-03,+675.10E-03
-172.90625E+00,-55.66E-03,+675.10E-03
-172.87500E+00,-55.66E-03,+675.10E-03
-172.84375E+00,-42.79E-03,+675.10E-03
-172.81250E+00,-42.79E-03,+664.65E-03
-172.78125E+00,-29.93E-03,+654.20E-03
-172.75000E+00,-29.93E-03,+654.20E-03
-172.71875E+00,-17.07E-03,+654.20E-03
-172.68750E+00,-4.20E-03,+654.20E-03
-172.65625E+00,-4.20E-03,+643.74E-03
-172.62500E+00,-4.20E-03,+643.74E-03
-172.59375E+00,+8.66E-03,+643.74E-03
-172.56250E+00,+21.53E-03,+643.74E-03
-172.53125E+00,+21.53E-03,+643.74E-03
-172.50000E+00,+47.26E-03,+643.74E-03
-172.46875E+00,+60.12E-03,+633.29E-03
-172.43750E+00,+60.12E-03,+643.74E-03
-172.40625E+00,+72.98E-03,+643.74E-03
-172.37500E+00,+85.85E-03,+643.74E-03
-172.34375E+00,+98.71E-03,+633.29E-03
-172.31250E+00,+98.71E-03,+643.74E-03
-172.28125E+00,+124.44E-03,+643.74E-03
-172.25000E+00,+137.31E-03,+643.74E-03
-172.21875E+00,+137.31E-03,+643.74E-03
-172.18750E+00,+137.31E-03,+643.74E-03
-172.15625E+00,+150.17E-03,+643.74E-03
-172.12500E+00,+175.90E-03,+643.74E-03
-172.09375E+00,+188.76E-03,+643.74E-03
-172.06250E+00,+188.76E-03,+654.20E-03
-172.03125E+00,+201.63E-03,+654.20E-03
-172.00000E+00,+201.63E-03,+664.65E-03
-171.96875E+00,+214.49E-03,+664.65E-03
-171.93750E+00,+227.36E-03,+664.65E-03
-171.90625E+00,+240.22E-03,+675.10E-03
-171.87500E+00,+240.22E-03,+675.10E-03
-171.84375E+00,+240.22E-03,+685.55E-03
-171.81250E+00,+253.09E-03,+675.10E-03
-171.78125E+00,+278.81E-03,+696.01E-03
-171.75000E+00,+278.81E-03,+696.01E-03
-171.71875E+00,+278.81E-03,+696.01E-03
-171.68750E+00,+291.68E-03,+696.01E-03
-171.65625E+00,+278.81E-03,+706.46E-03
-171.62500E+00,+291.68E-03,+716.91E-03
-171.59375E+00,+304.54E-03,+727.36E-03
-171.56250E+00,+317.41E-03,+727.36E-03
-171.53125E+00,+317.41E-03,+727.36E-03
-171.50000E+00,+317.41E-03,+737.82E-03
-171.46875E+00,+317.41E-03,+748.27E-03
-171.43750E+00,+330.27E-03,+748.27E-03
-171.40625E+00,+330.27E-03,+748.27E-03
-171.37500E+00,+330.27E-03,+758.72E-03
-171.34375E+00,+330.27E-03,+758.72E-03
-171.31250E+00,+317.41E-03,+769.17E-03
-171.28125E+00,+330.27E-03,+769.17E-03
-171.25000E+00,+317.41E-03,+769.17E-03
-171.21875E+00,+317.41E-03,+779.62E-03
-171.18750E+00,+317.41E-03,+790.08E-03
-171.15625E+00,+317.41E-03,+800.53E-03
-171.12500E+00,+317.41E-03,+790.08E-03
-171.09375E+00,+304.54E-03,+800.53E-03
-171.06250E+00,+291.68E-03,+800.53E-03
-171.03125E+00,+291.68E-03,+810.98E-03
-171.00000E+00,+278.81E-03,+821.43E-03
-170.96875E+00,+278.81E-03,+821.43E-03
-170.93750E+00,+278.81E-03,+821.43E-03
-170.90625E+00,+253.09E-03,+821.43E-03
-170.87500E+00,+253.09E-03,+831.89E-03
-170.84375E+00,+253.09E-03,+842.34E-03
-170.81250E+00,+227.36E-03,+831.89E-03
-170.78125E+00,+227.36E-03,+852.79E-03
-170.75000E+00,+227.36E-03,+852.79E-03
-170.71875E+00,+201.63E-03,+852.79E-03
-170.68750E+00,+201.63E-03,+852.79E-03
-170.65625E+00,+188.76E-03,+842.34E-03
-170.62500E+00,+175.90E-03,+852.79E-03
-170.59375E+00,+163.04E-03,+852.79E-03
-170.56250E+00,+150.17E-03,+852.79E-03
-170.53125E+00,+150.17E-03,+842.34E-03
-170.50000E+00,+124.44E-03,+852.79E-03
-170.46875E+00,+124.44E-03,+842.34E-03
-170.43750E+00,+98.71E-03,+842.34E-03
-170.40625E+00,+98.71E-03,+842.34E-03
-170.37500E+00,+85.85E-03,+842.34E-03
-170.34375E+00,+85.85E-03,+842.34E-03
-170.31250E+00,+72.98E-03,+831.89E-03
-170.28125E+00,+60.12E-03,+831.89E-03
-170.25000E+00,+47.26E-03,+831.89E-03
-170.21875E+00,+47.26E-03,+821.43E-03
-170.18750E+00,+21.53E-03,+810.98E-03
-170.15625E+00,+8.66E-03,+821.43E-03
-170.12500E+00,+8.66E-03,+810.98E-03
-170.09375E+00,-4.20E-03,+800.53E-03
-170.06250E+00,-4.20E-03,+790.08E-03
-170.03125E+00,-17.07E-03,+790.08E-03
-170.00000E+00,-29.93E-03,+790.08E-03
-169.96875E+00,-29.93E-03,+790.08E-03
-169.93750E+00,-42.79E-03,+779.62E-03
-169.90625E+00,-42.79E-03,+769.17E-03
-169.87500E+00,-55.66E-03,+769.17E-03
-169.84375E+00,-55.66E-03,+748.27E-03
-169.81250E+00,-42.79E-03,+758.72E-03
-169.78125E+00,-55.66E-03,+737.82E-03
-169.75000E+00,-68.52E-03,+748.27E-03
-169.71875E+00,-55.66E-03,+727.36E-03
-169.68750E+00,-68.52E-03,+727.36E-03
-169.65625E+00,-68.52E-03,+716.91E-03
-169.62500E+00,-55.66E-03,+716.91E-03
-169.59375E+00,-55.66E-03,+716.91E-03
-169.56250E+00,-68.52E-03,+706.46E-03
-169.53125E+00,-68.52E-03,+706.46E-03
-169.50000E+00,-55.66E-03,+696.01E-03
-169.46875E+00,-68.52E-03,+685.55E-03
-169.43750E+00,-55.66E-03,+675.10E-03
-169.40625E+00,-55.66E-03,+685.55E-03
-169.37500E+00,-55.66E-03,+675.10E-03
-169.34375E+00,-42.79E-03,+675.10E-03
-169.31250E+00,-29.93E-03,+664.65E-03
-169.28125E+00,-29.93E-03,+654.20E-03
-169.25000E+00,-29.93E-03,+654.20E-03
-169.21875E+00,-17.07E-03,+643.74E-03
-169.18750E+00,-4.20E-03,+643.74E-03
-169.15625E+00,-4.20E-03,+643.74E-03
-169.12500E+00,-4.20E-03,+643.74E-03
-169.09375E+00,+21.53E-03,+643.74E-03
-169.06250E+00,+34.39E-03,+643.74E-03
-169.03125E+00,+34.39E-03,+643.74E-03
-169.00000E+00,+47.26E-03,+633.29E-03
-168.96875E+00,+47.26E-03,+633.29E-03
-168.93750E+00,+60.12E-03,+643.74E-03
-168.90625E+00,+72.98E-03,+633.29E-03
-168.87500E+00,+85.85E-03,+633.29E-03
-168.84375E+00,+85.85E-03,+643.74E-03
-168.81250E+00,+111.58E-03,+643.74E-03
-168.78125E+00,+124.44E-03,+654.20E-03
-168.75000E+00,+137.31E-03,+643.74E-03
-168.71875E+00,+137.31E-03,+643.74E-03
-168.68750E+00,+150.17E-03,+643.74E-03
-168.65625E+00,+163.04E-03,+643.74E-03
-168.62500E+00,+163.04E-03,+654.20E-03
-168.59375E+00,+175.90E-03,+654.20E-03
-168.56250E+00,+188.76E-03,+654.20E-03
-168.53125E+00,+201.63E-03,+664.65E-03
-168.50000E+00,+214.49E-03,+664.65E-03
-168.46875E+00,+214.49E-03,+664.65E-03
-168.43750E+00,+240.22E-03,+675.10E-03
-168.40625E+00,+227.36E-03,+675.10E-03
-168.37500E+00,+253.09E-03,+675.10E-03
-168.34375E+00,+253.09E-03,+685.55E-03
-168.31250E+00,+265.95E-03,+685.55E-03
-168.28125E+00,+265.95E-03,+685.55E-03
-168.25000E+00,+278.81E-03,+696.01E-03
-168.21875E+00,+278.81E-03,+696.01E-03
-168.18750E+00,+291.68E-03,+706.46E-03
-168.15625E+00,+291.68E-03,+706.46E-03
-168.12500E+00,+304.54E-03,+706.46E-03
-168.09375E+00,+317.41E-03,+716.91E-03
-168.06250E+00,+317.41E-03,+727.36E-03
-168.03125E+00,+304.54E-03,+727.36E-03
-168.00000E+00,+317.41E-03,+727.36E-03
-167.96875E+00,+317.41E-03,+748.27E-03
-167.93750E+00,+317.41E-03,+758.72E-03
-167.90625E+00,+317.41E-03,+737.82E-03
-167.87500E+00,+330.27E-03,+758.72E-03
-167.84375E+00,+317.41E-03,+758.72E-03
-167.81250E+00,+317.41E-03,+769.17E-03
-167.78125E+00,+317.41E-03,+779.62E-03
-167.75000E+00,+317.41E-03,+790.08E-03
-167.71875E+00,+317.41E-03,+779.62E-03
-167.68750E+00,+317.41E-03,+800.53E-03
-167.65625E+00,+304.54E-03,+790.08E-03
-167.62500E+00,+304.54E-03,+800.53E-03
-167.59375E+00,+304.54E-03,+810.98E-03
-167.56250E+00,+304.54E-03,+810.98E-03
-167.53125E+00,+304.54E-03,+831.89E-03
-167.50000E+00,+278.81E-03,+810.98E-03
-167.46875E+00,+278.81E-03,+831.89E-03
-167.43750E+00,+265.95E-03,+831.89E-03
-167.40625E+00,+265.95E-03,+831.89E-03
-167.37500E+00,+253.09E-03,+831.89E-03
-167.34375E+00,+240.22E-03,+821.43E-03
-167.31250E+00,+227.36E-03,+831.89E-03
-167.28125E+00,+227.36E-03,+842.34E-03
-167.25000E+00,+214.49E-03,+831.89E-03
-167.21875E+00,+201.63E-03,+842.34E-03
-167.18750E+00,+201.63E-03,+842.34E-03
-167.15625E+00,+188.76E-03,+852.79E-03
-167.12500E+00,+175.90E-03,+842.34E-03
-167.09375E+00,+163.04E-03,+852.79E-03
-167.06250E+00,+150.17E-03,+842.34E-03
-167.03125E+00,+137.31E-03,+842.34E-03
-167.00000E+00,+124.44E-03,+842.34E-03
-166.96875E+00,+124.44E-03,+842.34E-03
-166.93750E+00,+98.71E-03,+842.34E-03
-166.90625E+00,+111.58E-03,+842.34E-03
-166.87500E+00,+98.71E-03,+852.79E-03
-166.84375E+00,+72.98E-03,+831.89E-03
-166.81250E+00,+60.12E-03,+831.89E-03
-166.78125E+00,+60.12E-03,+831.89E-03
-166.75000E+00,+47.26E-03,+821.43E-03
-166.71875E+00,+34.39E-03,+810.98E-03
-166.68750E+00,+21.53E-03,+821.43E-03
-166.65625E+00,+21.53E-03,+821.43E-03
-166.62500E+00,-4.20E-03,+821.43E-03
-166.59375E+00,-4.20E-03,+800.53E-03
-166.56250E+00,-4.20E-03,+800.53E-03
-166.53125E+00,-17.07E-03,+800.53E-03
-166.50000E+00,-29.93E-03,+790.08E-03
-166.46875E+00,-42.79E-03,+779.62E-03
-166.43750E+00,-17.07E-03,+779.62E-03
-166.40625E+00,-55.66E-03,+758.72E-03
-166.37500E+00,-55.66E-03,+758.72E-03
-166.34375E+00,-42.79E-03,+748.27E-03
-166.31250E+00,-55.66E-03,+748.27E-03
-166.28125E+00,-68.52E-03,+748.27E-03
-166.25000E+00,-68.52E-03,+737.82E-03
-166.21875E+00,-68.52E-03,+727.36E-03
-166.18750E+00,-68.52E-03,+716.91E-03
-166.15625E+00,-68.52E-03,+716.91E-03
-166.12500E+00,-68.52E-03,+716.91E-03
-166.09375E+00,-68.52E-03,+716.91E-03
-166.06250E+00,-68.52E-03,+706.46E-03
-166.03125E+00,-68.52E-03,+696.01E-03
-166.00000E+00,-55.66E-03,+696.01E-03
-165.96875E+00,-55.66E-03,+685.55E-03
-165.93750E+00,-55.66E-03,+675.10E-03
-165.90625E+00,-42.79E-03,+664.65E-03
-165.87500E+00,-42.79E-03,+664.65E-03
-165.84375E+00,-29.93E-03,+675.10E-03
-165.81250E+00,-42.79E-03,+664.65E-03
-165.78125E+00,-29.93E-03,+664.65E-03
-165.75000E+00,-17.07E-03,+664.65E-03
-165.71875E+00,-4.20E-03,+654.20E-03
-165.68750E+00,-4.20E-03,+643.74E-03
-165.65625E+00,+8.66E-03,+654.20E-03
-165.62500E+00,+8.66E-03,+643.74E-03
-165.59375E+00,+21.53E-03,+654.20E-03
-165.56250E+00,+21.53E-03,+633.29E-03
-165.53125E+00,+47.26E-03,+633.29E-03
-165.50000E+00,+34.39E-03,+633.29E-03
-165.46875E+00,+60.12E-03,+643.74E-03
-165.43750E+00,+60.12E-03,+633.29E-03
-165.40625E+00,+85.85E-03,+643.74E-03
-165.37500E+00,+85.85E-03,+643.74E-03
-165.34375E+00,+98.71E-03,+633.29E-03
-165.31250E+00,+111.58E-03,+643.74E-03
-165.28125E+00,+124.44E-03,+643.74E-03
-165.25000E+00,+124.44E-03,+643.74E-03
-165.21875E+00,+137.31E-03,+654.20E-03
-165.18750E+00,+150.17E-03,+643.74E-03
-165.15625E+00,+163.04E-03,+643.74E-03
-165.12500E+00,+175.90E-03,+654.20E-03
-165.09375E+00,+175.90E-03,+643.74E-03
-165.06250E+00,+188.76E-03,+643.74E-03
-165.03125E+00,+201.63E-03,+654.20E-03
-165.00000E+00,+214.49E-03,+664.65E-03
-164.96875E+00,+227.36E-03,+664.65E-03
-164.93750E+00,+227.36E-03,+664.65E-03
-164.90625E+00,+240.22E-03,+675.10E-03
-164.87500E+00,+253.09E-03,+675.10E-03
-164.84375E+00,+253.09E-03,+685.55E-03
-164.81250E+00,+253.09E-03,+685.55E-03
-164.78125E+00,+278.81E-03,+696.01E-03
-164.75000E+00,+278.81E-03,+696.01E-03
-164.71875E+00,+291.68E-03,+706.46E-03
-164.68750E+00,+291.68E-03,+706.46E-03
-164.65625E+00,+291.68E-03,+716.91E-03
-164.62500E+00,+304.54E-03,+706.46E-03
-164.59375E+00,+317.41E-03,+727.36E-03
-164.56250E+00,+317.41E-03,+727.36E-03
-164.53125E+00,+304.54E-03,+737.82E-03
-164.50000E+00,+330.27E-03,+727.36E-03
-164.46875E+00,+317.41E-03,+737.82E-03
-164.43750E+00,+330.27E-03,+748.27E-03
-164.40625E+00,+317.41E-03,+758.72E-03
-164.37500E+00,+317.41E-03,+769.17E-03
-164.34375E+00,+317.41E-03,+758.72E-03
-164.31250E+00,+317.41E-03,+779.62E-03
-164.28125E+00,+317.41E-03,+779.62E-03
-164.25000E+00,+304.54E-03,+779.62E-03
-164.21875E+00,+317.41E-03,+790.08E-03
-164.18750E+00,+317.41E-03,+790.08E-03
-164.15625E+00,+304.54E-03,+800.53E-03
-164.12500E+00,+291.68E-03,+800.53E-03
-164.09375E+00,+304.54E-03,+810.98E-03
-164.06250E+00,+291.68E-03,+821.43E-03
-164.03125E+00,+291.68E-03,+810.98E-03
-164.00000E+00,+278.81E-03,+821.43E-03
-163.96875E+00,+278.81E-03,+821.43E-03
-163.93750E+00,+265.95E-03,+821.43E-03
-163.90625E+00,+265.95E-03,+821.43E-03
-163.87500E+00,+253.09E-03,+831.89E-03
-163.84375E+00,+240.22E-03,+831.89E-03
-163.81250E+00,+227.36E-03,+852.79E-03
-163.78125E+00,+227.36E-03,+842.34E-03
-163.75000E+00,+214.49E-03,+842.34E-03
-163.71875E+00,+201.63E-03,+852.79E-03
-163.68750E+00,+188.76E-03,+852.79E-03
-163.65625E+00,+175.90E-03,+852.79E-03
-163.62500E+00,+188.76E-03,+852.79E-03
-163.59375E+00,+163.04E-03,+852.79E-03
-163.56250E+00,+150.17E-03,+842.34E-03
-163.53125E+00,+137.31E-03,+842.34E-03
-163.50000E+00,+124.44E-03,+842.34E-03
-163.46875E+00,+124.44E-03,+852.79E-03
-163.43750E+00,+98.71E-03,+842.34E-03
-163.40625E+00,+85.85E-03,+842.34E-03
-163.37500E+00,+85.85E-03,+831.89E-03
-163.34375E+00,+60.12E-03,+831.89E-03
-163.31250E+00,+60.12E-03,+831.89E-03
-163.28125E+00,+60.12E-03,+831.89E-03
-163.25000E+00,+47.26E-03,+831.89E-03
-163.21875E+00,+34.39E-03,+821.43E-03
-163.18750E+00,+21.53E-03,+810.98E-03
-163.15625E+00,+8.66E-03,+821.43E-03
-163.12500E+00,+8.66E-03,+810.98E-03
-163.09375E+00,-4.20E-03,+800.53E-03
-163.06250E+00,-17.07E-03,+800.53E-03
-163.03125E+00,-29.93E-03,+790.08E-03
-163.00000E+00,-29.93E-03,+779.62E-03
-162.96875E+00,-29.93E-03,+779.62E-03
-162.93750E+00,-29.93E-03,+779.62E-03
-162.90625E+00,-42.79E-03,+769.17E-03
-162.87500E+00,-42.79E-03,+758.72E-03
-162.84375E+00,-55.66E-03,+758.72E-03
-162.81250E+00,-55.66E-03,+748.27E-03
-162.78125E+00,-68.52E-03,+758.72E-03
-162.75000E+00,-68.52E-03,+737.82E-03
-162.71875E+00,-68.52E-03,+727.36E-03
-162.68750E+00,-55.66E-03,+716.91E-03
-162.65625E+00,-68.52E-03,+716.91E-03
-162.62500E+00,-68.52E-03,+706.46E-03
-162.59375E+00,-55.66E-03,+706.46E-03
-162.56250E+00,-55.66E-03,+696.01E-03
-162.53125E+00,-55.66E-03,+685.55E-03
-162.50000E+00,-55.66E-03,+696.01E-03
-162.46875E+00,-55.66E-03,+675.10E-03
-162.43750E+00,-55.66E-03,+675.10E-03
-162.40625E+00,-55.66E-03,+664.65E-03
-162.37500E+00,-42.79E-03,+664.65E-03
-162.34375E+00,-42.79E-03,+664.65E-03
-162.31250E+00,-29.93E-03,+654.20E-03
-162.28125E+00,-29.93E-03,+664.65E-03
-162.25000E+00,-17.07E-03,+654.20E-03
-162.21875E+00,-17.07E-03,+654.20E-03
-162.18750E+00,-4.20E-03,+643.74E-03
-162.15625E+00,-4.20E-03,+643.74E-03
-162.12500E+00,+8.66E-03,+643.74E-03
-162.09375E+00,+8.66E-03,+633.29E-03
-162.06250E+00,+21.53E-03,+643.74E-03
-162.03125E+00,+47.26E-03,+643.74E-03
-162.00000E+00,+47.26E-03,+633.29E-03
-161.96875E+00,+60.12E-03,+633.29E-03
-161.93750E+00,+72.98E-03,+643.74E-03
-161.90625E+00,+72.98E-03,+643.74E-03
-161.87500E+00,+85.85E-03,+643.74E-03
-161.84375E+00,+98.71E-03,+633.29E-03
-161.81250E+00,+124.44E-03,+643.74E-03
-161.78125E+00,+124.44E-03,+643.74E-03
-161.75000E+00,+124.44E-03,+643.74E-03
-161.71875E+00,+150.17E-03,+643.74E-03
-161.68750E+00,+150.17E-03,+643.74E-03
-161.65625E+00,+163.04E-03,+654.20E-03
-161.62500E+00,+175.90E-03,+654.20E-03
-161.59375E+00,+188.76E-03,+654.20E-03
-161.56250E+00,+201.63E-03,+654.20E-03
-161.53125E+00,+201.63E-03,+664.65E-03
-161.50000E+00,+214.49E-03,+664.65E-03
-161.46875E+00,+227.36E-03,+675.10E-03
-161.43750E+00,+240.22E-03,+654.20E-03
-161.40625E+00,+253.09E-03,+675.10E-03
-161.37500E+00,+253.09E-03,+675.10E-03
-161.34375E+00,+253.09E-03,+696.01E-03
-161.31250E+00,+265.95E-03,+696.01E-03
-161.28125E+00,+278.81E-03,+696.01E-03
-161.25000E+00,+278.81E-03,+696.01E-03
-161.21875E+00,+291.68E-03,+696.01E-03
-161.18750E+00,+291.68E-03,+706.46E-03
-161.15625E+00,+304.54E-03,+716.91E-03
-161.12500E+00,+304.54E-03,+716.91E-03
-161.09375E+00,+304.54E-03,+727.36E-03
-161.06250E+00,+317.41E-03,+727.36E-03
-161.03125E+00,+317.41E-03,+727.36E-03
-161.00000E+00,+317.41E-03,+748.27E-03
-160.96875E+00,+330.27E-03,+748.27E-03
-160.93750E+00,+317.41E-03,+748.27E-03
-160.90625E+00,+330.27E-03,+758.72E-03
-160.87500E+00,+330.27E-03,+758.72E-03
-160.84375E+00,+330.27E-03,+779.62E-03
-160.81250E+00,+330.27E-03,+769.17E-03
-160.78125E+00,+317.41E-03,+779.62E-03
-160.75000E+00,+317.41E-03,+790.08E-03
-160.71875E+00,+330.27E-03,+790.08E-03
-160.68750E+00,+317.41E-03,+790.08E-03
-160.65625E+00,+317.41E-03,+800.53E-03
-160.62500E+00,+304.54E-03,+810.98E-03
-160.59375E+00,+291.68E-03,+810.98E-03
-160.56250E+00,+291.68E-03,+810.98E-03
-160.53125E+00,+291.68E-03,+810.98E-03
-160.50000E+00,+291.68E-03,+810.98E-03
-160.46875E+00,+265.95E-03,+831.89E-03
-160.43750E+00,+265.95E-03,+831.89E-03
-160.40625E+00,+265.95E-03,+831.89E-03
-160.37500E+00,+240.22E-03,+831.89E-03
-160.34375E+00,+240.22E-03,+842.34E-03
-160.31250E+00,+227.36E-03,+842.34E-03
-160.28125E+00,+214.49E-03,+842.34E-03
-160.25000E+00,+201.63E-03,+842.34E-03
-160.21875E+00,+201.63E-03,+842.34E-03
-160.18750E+00,+188.76E-03,+852.79E-03
-160.15625E+00,+175.90E-03,+842.34E-03
-160.12500E+00,+175.90E-03,+842.34E-03
-160.09375E+00,+163.04E-03,+852.79E-03
-160.06250E+00,+150.17E-03,+852.79E-03
-160.03125E+00,+124.44E-03,+852.79E-03
-160.00000E+00,+124.44E-03,+852.79E-03
-159.96875E+00,+111.58E-03,+842.34E-03
-159.93750E+00,+111.58E-03,+842.34E-03
-159.90625E+00,+98.71E-03,+842.34E-03
-159.87500E+00,+85.85E-03,+842.34E-03
-159.84375E+00,+85.85E-03,+842.34E-03
-159.81250E+00,+60.12E-03,+831.89E-03
-159.78125E+00,+47.26E-03,+831.89E-03
-159.75000E+00,+47.26E-03,+831.89E-03
-159.71875E+00,+34.39E-03,+831.89E-03
-159.68750E+00,+21.53E-03,+821.43E-03
-159.65625E+00,+8.66E-03,+810.98E-03
-159.62500E+00,-4.20E-03,+810.98E-03
-159.59375E+00,-29.93E-03,+800.53E-03
-159.56250E+00,-4.20E-03,+790.08E-03
-159.53125E+00,-29.93E-03,+790.08E-03
-159.50000E+00,-17.07E-03,+769.17E-03
-159.46875E+00,-42.79E-03,+779.62E-03
-159.43750E+00,-29.93E-03,+779.62E-03
-159.40625E+00,-42.79E-03,+769.17E-03
-159.37500E+00,-55.66E-03,+758.72E-03
-159.34375E+00,-55.66E-03,+758.72E-03
-159.31250E+00,-68.52E-03,+748.27E-03
-159.28125E+00,-55.66E-03,+748.27E-03
-159.25000E+00,-68.52E-03,+737.82E-03
-159.21875E+00,-68.52E-03,+727.36E-03
-159.18750E+00,-68.52E-03,+716.91E-03
-159.15625E+00,-68.52E-03,+716.91E-03
-159.12500E+00,-68.52E-03,+716.91E-03
-159.09375E+00,-55.66E-03,+706.46E-03
-159.06250E+00,-55.66E-03,+696.01E-03
-159.03125E+00,-68.52E-03,+696.01E-03
-159.00000E+00,-55.66E-03,+685.55E-03
-158.96875E+00,-68.52E-03,+685.55E-03
-158.93750E+00,-55.66E-03,+675.10E-03
-158.90625E+00,-42.79E-03,+675.10E-03
-158.87500E+00,-42.79E-03,+675.10E-03
-158.84375E+00,-29.93E-03,+675.10E-03
-158.81250E+00,-29.93E-03,+664.65E-03
-158.78125E+00,-17.07E-03,+654.20E-03
-158.75000E+00,-17.07E-03,+643.74E-03
-158.71875E+00,-17.07E-03,+643.74E-03
-158.68750E+00,-4.20E-03,+643.74E-03
-158.65625E+00,-4.20E-03,+643.74E-03
-158.62500E+00,+21.53E-03,+643.74E-03
-158.59375E+00,+21.53E-03,+643.74E-03
-158.56250E+00,+47.26E-03,+643.74E-03
-158.53125E+00,+47.26E-03,+643.74E-03
-158.50000E+00,+60.12E-03,+633.29E-03
-158.46875E+00,+60.12E-03,+643.74E-03
-158.43750E+00,+72.98E-03,+633.29E-03
-158.40625E+00,+85.85E-03,+633.29E-03
-158.37500E+00,+98.71E-03,+633.29E-03
-158.34375E+00,+98.71E-03,+643.74E-03
-158.31250E+00,+111.58E-03,+643.74E-03
-158.28125E+00,+124.44E-03,+643.74E-03
-158.25000E+00,+137.31E-03,+633.29E-03
-158.21875E+00,+150.17E-03,+654.20E-03
-158.18750E+00,+163.04E-03,+643.74E-03
-158.15625E+00,+163.04E-03,+643.74E-03
-158.12500E+00,+175.90E-03,+654.20E-03
-158.09375E+00,+188.76E-03,+654.20E-03
-158.06250E+00,+214.49E-03,+664.65E-03
-158.03125E+00,+214.49E-03,+664.65E-03
-158.00000E+00,+214.49E-03,+664.65E-03
-157.96875E+00,+227.36E-03,+675.10E-03
-157.93750E+00,+240.22E-03,+664.65E-03
-157.90625E+00,+240.22E-03,+675.10E-03
-157.87500E+00,+265.95E-03,+675.10E-03
-157.84375E+00,+265.95E-03,+685.55E-03
-157.81250E+00,+265.95E-03,+696.01E-03
-157.78125E+00,+278.81E-03,+685.55E-03
-157.75000E+00,+278.81E-03,+706.46E-03
-157.71875E+00,+291.68E-03,+696.01E-03
-157.68750E+00,+291.68E-03,+706.46E-03
-157.65625E+00,+304.54E-03,+727.36E-03
-157.62500E+00,+304.54E-03,+727.36E-03
-157.59375E+00,+304.54E-03,+727.36E-03
-157.56250E+00,+317.41E-03,+737.82E-03
-157.53125E+00,+317.41E-03,+737.82E-03
-157.50000E+00,+330.27E-03,+737.82E-03
-157.46875E+00,+317.41E-03,+748.27E-03
-157.43750E+00,+317.41E-03,+748.27E-03
-157.40625E+00,+317.41E-03,+758.72E-03
-157.37500E+00,+330.27E-03,+769.17E-03
-157.34375E+00,+330.27E-03,+769.17E-03
-157.31250E+00,+317.41E-03,+769.17E-03
-157.28125E+00,+317.41E-03,+779.62E-03
-157.25000E+00,+317.41E-03,+790.08E-03
-157.21875E+00,+317.41E-03,+790.08E-03
-157.18750E+00,+317.41E-03,+790.08E-03
-157.15625E+00,+291.68E-03,+800.53E-03
-157.12500E+00,+291.68E-03,+800.53E-03
-157.09375E+00,+304.54E-03,+800.53E-03
-157.06250E+00,+291.68E-03,+821.43E-03
-157.03125E+00,+291.68E-03,+821.43E-03
-157.00000E+00,+265.95E-03,+831.89E-03
-156.96875E+00,+265.95E-03,+821.43E-03
-156.93750E+00,+265.95E-03,+831.89E-03
-156.90625E+00,+265.95E-03,+831.89E-03
-156.87500E+00,+253.09E-03,+831.89E-03
-156.84375E+00,+240.22E-03,+842.34E-03
-156.81250E+00,+240.22E-03,+831.89E-03
-156.78125E+00,+227.36E-03,+842.34E-03
-156.75000E+00,+201.63E-03,+831.89E-03
-156.71875E+00,+188.76E-03,+842.34E-03
-156.68750E+00,+175.90E-03,+842.34E-03
-156.65625E+00,+188.76E-03,+842.34E-03
-156.62500E+00,+163.04E-03,+842.34E-03
-156.59375E+00,+137.31E-03,+852.79E-03
-156.56250E+00,+137.31E-03,+852.79E-03
-156.53125E+00,+124.44E-03,+852.79E-03
-156.50000E+00,+124.44E-03,+842.34E-03
-156.46875E+00,+111.58E-03,+842.34E-03
-156.43750E+00,+98.71E-03,+842.34E-03
-156.40625E+00,+85.85E-03,+842.34E-03
-156.37500E+00,+85.85E-03,+842.34E-03
-156.34375E+00,+72.98E-03,+842.34E-03
-156.31250E+00,+60.12E-03,+831.89E-03
-156.28125E+00,+47.26E-03,+831.89E-03
-156.25000E+00,+34.39E-03,+821.43E-03
-156.21875E+00,+34.39E-03,+821.43E-03
-156.18750E+00,+8.66E-03,+810.98E-03
-156.15625E+00,-4.20E-03,+821.43E-03
-156.12500E+00,-4.20E-03,+810.98E-03
-156.09375E+00,-4.20E-03,+800.53E-03
-156.06250E+00,-17.07E-03,+790.08E-03
-156.03125E+00,-17.07E-03,+790.08E-03
-156.00000E+00,-29.93E-03,+790.08E-03
-155.96875E+00,-29.93E-03,+769.17E-03
-155.93750E+00,-42.79E-03,+769.17E-03
-155.90625E+00,-55.66E-03,+758.72E-03
-155.87500E+00,-55.66E-03,+758.72E-03
-155.84375E+00,-55.66E-03,+748.27E-03
-155.81250E+00,-68.52E-03,+748.27E-03
-155.78125E+00,-55.66E-03,+748.27E-03
-155.75000E+00,-68.52E-03,+727.36E-03
-155.71875E+00,-68.52E-03,+727.36E-03
-155.68750E+00,-68.52E-03,+727.36E-03
-155.65625E+00,-68.52E-03,+716.91E-03
-155.62500E+00,-68.52E-03,+706.46E-03
-155.59375E+00,-55.66E-03,+706.46E-03
-155.56250E+00,-68.52E-03,+696.01E-03
-155.53125E+00,-55.66E-03,+696.01E-03
-155.50000E+00,-55.66E-03,+675.10E-03
-155.46875E+00,-55.66E-03,+685.55E-03
-155.43750E+00,-42.79E-03,+675.10E-03
-155.40625E+00,-42.79E-03,+675.10E-03
-155.37500E+00,-42.79E-03,+675.10E-03
-155.34375E+00,-29.93E-03,+664.65E-03
-155.31250E+00,-29.93E-03,+654.20E-03
-155.28125E+00,-17.07E-03,+654.20E-03
-155.25000E+00,-17.07E-03,+643.74E-03
-155.21875E+00,-17.07E-03,+643.74E-03
-155.18750E+00,+8.66E-03,+643.74E-03
-155.15625E+00,+21.53E-03,+643.74E-03
-155.12500E+00,+21.53E-03,+643.74E-03
-155.09375E+00,+34.39E-03,+633.29E-03
-155.06250E+00,+47.26E-03,+643.74E-03
-155.03125E+00,+47.26E-03,+643.74E-03
-155.00000E+00,+60.12E-03,+643.74E-03
-154.96875E+00,+72.98E-03,+643.74E-03
-154.93750E+00,+72.98E-03,+633.29E-03
-154.90625E+00,+85.85E-03,+643.74E-03
-154.87500E+00,+85.85E-03,+643.74E-03
-154.84375E+00,+111.58E-03,+633.29E-03
-154.81250E+00,+124.44E-03,+633.29E-03
-154.78125E+00,+137.31E-03,+643.74E-03
-154.75000E+00,+137.31E-03,+643.74E-03
-154.71875E+00,+137.31E-03,+643.74E-03
-154.68750E+00,+163.04E-03,+654.20E-03
-154.65625E+00,+175.90E-03,+643.74E-03
-154.62500E+00,+175.90E-03,+664.65E-03
-154.59375E+00,+175.90E-03,+654.20E-03
-154.56250E+00,+201.63E-03,+664.65E-03
-154.53125E+00,+214.49E-03,+675.10E-03
-154.50000E+00,+214.49E-03,+664.65E-03
-154.46875E+00,+227.36E-03,+675.10E-03
-154.43750E+00,+240.22E-03,+664.65E-03
-154.40625E+00,+253.09E-03,+685.55E-03
-154.37500E+00,+253.09E-03,+675.10E-03
-154.34375E+00,+265.95E-03,+685.55E-03
-154.31250E+00,+265.95E-03,+696.01E-03
-154.28125E+00,+278.81E-03,+696.01E-03
-154.25000E+00,+278.81E-03,+706.46E-03
-154.21875E+00,+291.68E-03,+706.46E-03
-154.18750E+00,+304.54E-03,+706.46E-03
-154.15625E+00,+304.54E-03,+716.91E-03
-154.12500E+00,+304.54E-03,+716.91E-03
-154.09375E+00,+317.41E-03,+716.91E-03
-154.06250E+00,+317.41E-03,+727.36E-03
-154.03125E+00,+317.41E-03,+748.27E-03
-154.00000E+00,+317.41E-03,+737.82E-03
-153.96875E+00,+317.41E-03,+748.27E-03
-153.93750E+00,+330.27E-03,+748.27E-03
-153.90625E+00,+317.41E-03,+758.72E-03
-153.87500E+00,+330.27E-03,+769.17E-03
-153.84375E+00,+317.41E-03,+779.62E-03
-153.81250E+00,+330.27E-03,+769.17E-03
-153.78125E+00,+317.41E-03,+779.62E-03
-153.75000E+00,+317.41E-03,+800.53E-03
-153.71875E+00,+317.41E-03,+790.08E-03
-153.68750E+00,+317.41E-03,+800.53E-03
-153.65625E+00,+304.54E-03,+800.53E-03
-153.62500E+00,+304.54E-03,+790.08E-03
-153.59375E+00,+291.68E-03,+821.43E-03
-153.56250E+00,+291.68E-03,+810.98E-03
-153.53125E+00,+291.68E-03,+810.98E-03
-153.50000E+00,+278.81E-03,+821.43E-03
-153.46875E+00,+265.95E-03,+831.89E-03
-153.43750E+00,+253.09E-03,+821.43E-03
-153.40625E+00,+265.95E-03,+831.89E-03
-153.37500E+00,+240.22E-03,+842.34E-03
-153.34375E+00,+227.36E-03,+831.89E-03
-153.31250E+00,+227.36E-03,+831.89E-03
-153.28125E+00,+214.49E-03,+842.34E-03
-153.25000E+00,+201.63E-03,+842.34E-03
-153.21875E+00,+188.76E-03,+852.79E-03
-153.18750E+00,+188.76E-03,+842.34E-03
-153.15625E+00,+163.04E-03,+842.34E-03
-153.12500E+00,+163.04E-03,+852.79E-03
-153.09375E+00,+150.17E-03,+842.34E-03
-153.06250E+00,+137.31E-03,+852.79E-03
-153.03125E+00,+124.44E-03,+842.34E-03
-153.00000E+00,+124.44E-03,+852.79E-03
-152.96875E+00,+98.71E-03,+842.34E-03
-152.93750E+00,+85.85E-03,+842.34E-03
-152.90625E+00,+85.85E-03,+852.79E-03
-152.87500E+00,+72.98E-03,+842.34E-03
-152.84375E+00,+72.98E-03,+842.34E-03
-152.81250E+00,+47.26E-03,+821.43E-03
-152.78125E+00,+47.26E-03,+821.43E-03
-152.75000E+00,+34.39E-03,+821.43E-03
-152.71875E+00,+21.53E-03,+821.43E-03
-152.68750E+00,+8.66E-03,+821.43E-03
-152.65625E+00,+8.66E-03,+810.98E-03
-152.62500E+00,+8.66E-03,+790.08E-03
-152.59375E+00,-4.20E-03,+790.08E-03
-152.56250E+00,-29.93E-03,+790.08E-03
-152.53125E+00,-17.07E-03,+779.62E-03
-152.50000E+00,-29.93E-03,+769.17E-03
-152.46875E+00,-42.79E-03,+769.17E-03
-152.43750E+00,-42.79E-03,+769.17E-03
-152.40625E+00,-42.79E-03,+769.17E-03
-152.37500E+00,-55.66E-03,+758.72E-03
-152.34375E+00,-55.66E-03,+748.27E-03
-152.31250E+00,-68.52E-03,+748.27E-03
-152.28125E+00,-68.52E-03,+737.82E-03
-152.25000E+00,-68.52E-03,+727.36E-03
-152.21875E+00,-55.66E-03,+727.36E-03
-152.18750E+00,-68.52E-03,+716.91E-03
-152.15625E+00,-68.52E-03,+706.46E-03
-152.12500E+00,-55.66E-03,+706.46E-03
-152.09375E+00,-68.52E-03,+696.01E-03
-152.06250E+00,-55.66E-03,+696.01E-03
-152.03125E+00,-68.52E-03,+685.55E-03
-152.00000E+00,-55.66E-03,+685.55E-03
-151.96875E+00,-55.66E-03,+685.55E-03
-151.93750E+00,-42.79E-03,+664.65E-03
-151.90625E+00,-42.79E-03,+664.65E-03
-151.87500E+00,-29.93E-03,+664.65E-03
-151.84375E+00,-42.79E-03,+654.20E-03
-151.81250E+00,-29.93E-03,+664.65E-03
-151.78125E+00,-17.07E-03,+654.20E-03
-151.75000E+00,-4.20E-03,+643.74E-03
-151.71875E+00,-4.20E-03,+654.20E-03
-151.68750E+00,-17.07E-03,+654.20E-03
-151.65625E+00,+8.66E-03,+643.74E-03
-151.62500E+00,+8.66E-03,+643.74E-03
-151.59375E+00,+34.39E-03,+643.74E-03
-151.56250E+00,+34.39E-03,+633.29E-03
-151.53125E+00,+47.26E-03,+654.20E-03
-151.50000E+00,+47.26E-03,+633.29E-03
-151.46875E+00,+72.98E-03,+633.29E-03
-151.43750E+00,+85.85E-03,+633.29E-03
-151.40625E+00,+98.71E-03,+633.29E-03
-151.37500E+00,+98.71E-03,+633.29E-03
-151.34375E+00,+98.71E-03,+643.74E-03
-151.31250E+00,+137.31E-03,+633.29E-03
-151.28125E+00,+137.31E-03,+643.74E-03
-151.25000E+00,+137.31E-03,+643.74E-03
-151.21875E+00,+163.04E-03,+654.20E-03
-151.18750E+00,+150.17E-03,+654.20E-03
-151.15625E+00,+175.90E-03,+654.20E-03
-151.12500E+00,+188.76E-03,+643.74E-03
-151.09375E+00,+201.63E-03,+664.65E-03
-151.06250E+00,+201.63E-03,+654.20E-03
-151.03125E+00,+214.49E-03,+664.65E-03
-151.00000E+00,+227.36E-03,+664.65E-03
-150.96875E+00,+240.22E-03,+675.10E-03
-150.93750E+00,+253.09E-03,+675.10E-03
-150.90625E+00,+253.09E-03,+685.55E-03
-150.87500E+00,+265.95E-03,+685.55E-03
-150.84375E+00,+265.95E-03,+685.55E-03
-150.81250E+00,+278.81E-03,+696.01E-03
-150.78125E+00,+291.68E-03,+706.46E-03
-150.75000E+00,+278.81E-03,+706.46E-03
-150.71875E+00,+291.68E-03,+706.46E-03
-150.68750E+00,+304.54E-03,+716.91E-03
-150.65625E+00,+291.68E-03,+727.36E-03
-150.62500E+00,+317.41E-03,+716.91E-03
-150.59375E+00,+317.41E-03,+727.36E-03
-150.56250E+00,+317.41E-03,+737.82E-03
-150.53125E+00,+317.41E-03,+737.82E-03
-150.50000E+00,+317.41E-03,+748.27E-03
-150.46875E+00,+330.27E-03,+748.27E-03
-150.43750E+00,+317.41E-03,+758.72E-03
-150.40625E+00,+317.41E-03,+758.72E-03
-150.37500E+00,+330.27E-03,+769.17E-03
-150.34375E+00,+330.27E-03,+769.17E-03
-150.31250E+00,+317.41E-03,+769.17E-03
-150.28125E+00,+304.54E-03,+779.62E-03
-150.25000E+00,+317.41E-03,+790.08E-03
-150.21875E+00,+304.54E-03,+790.08E-03
-150.18750E+00,+317.41E-03,+800.53E-03
-150.15625E+00,+317.41E-03,+800.53E-03
-150.12500E+00,+304.54E-03,+810.98E-03
-150.09375E+00,+291.68E-03,+800.53E-03
-150.06250E+00,+291.68E-03,+810.98E-03
-150.03125E+00,+278.81E-03,+810.98E-03
-150.00000E+00,+265.95E-03,+810.98E-03
-149.96875E+00,+265.95E-03,+831.89E-03
-149.93750E+00,+253.09E-03,+821.43E-03
-149.90625E+00,+240.22E-03,+831.89E-03
-149.87500E+00,+240.22E-03,+831.89E-03
-149.84375E+00,+227.36E-03,+852.79E-03
-149.81250E+00,+214.49E-03,+842.34E-03
-149.78125E+00,+201.63E-03,+842.34E-03
-149.75000E+00,+188.76E-03,+842.34E-03
-149.71875E+00,+175.90E-03,+842.34E-03
-149.68750E+00,+188.76E-03,+842.34E-03
-149.65625E+00,+175.90E-03,+852.79E-03
-149.62500E+00,+175.90E-03,+842.34E-03
-149.59375E+00,+137.31E-03,+842.34E-03
-149.56250E+00,+124.44E-03,+842.34E-03
-149.53125E+00,+124.44E-03,+852.79E-03
-149.50000E+00,+124.44E-03,+842.34E-03
-149.46875E+00,+85.85E-03,+842.34E-03
-149.43750E+00,+85.85E-03,+852.79E-03
-149.40625E+00,+72.98E-03,+831.89E-03
-149.37500E+00,+72.98E-03,+831.89E-03
-149.34375E+00,+60.12E-03,+821.43E-03
-149.31250E+00,+47.26E-03,+810.98E-03
-149.28125E+00,+34.39E-03,+821.43E-03
-149.25000E+00,+34.39E-03,+831.89E-03
-149.21875E+00,+21.53E-03,+810.98E-03
-149.18750E+00,+8.66E-03,+821.43E-03
-149.15625E+00,-4.20E-03,+800.53E-03
-149.12500E+00,-4.20E-03,+800.53E-03
-149.09375E+00,-17.07E-03,+790.08E-03
-149.06250E+00,-17.07E-03,+790.08E-03
-149.03125E+00,-42.79E-03,+779.62E-03
-149.00000E+00,-42.79E-03,+769.17E-03
-148.96875E+00,-29.93E-03,+779.62E-03
-148.93750E+00,-42.79E-03,+769.17E-03
-148.90625E+00,-42.79E-03,+758.72E-03
-148.87500E+00,-55.66E-03,+748.27E-03
-148.84375E+00,-55.66E-03,+748.27E-03
-148.81250E+00,-55.66E-03,+737.82E-03
-148.78125E+00,-55.66E-03,+748.27E-03
-148.75000E+00,-55.66E-03,+727.36E-03
-148.71875E+00,-68.52E-03,+727.36E-03
-148.68750E+00,-68.52E-03,+716.91E-03
-148.65625E+00,-68.52E-03,+706.46E-03
-148.62500E+00,-68.52E-03,+696.01E-03
-148.59375E+00,-55.66E-03,+696.01E-03
-148.56250E+00,-55.66E-03,+696.01E-03
-148.53125E+00,-55.66E-03,+696.01E-03
-148.50000E+00,-55.66E-03,+685.55E-03
-148.46875E+00,-68.52E-03,+675.10E-03
-148.43750E+00,-29.93E-03,+664.65E-03
-148.40625E+00,-42.79E-03,+664.65E-03
-148.37500E+00,-29.93E-03,+664.65E-03
-148.34375E+00,-42.79E-03,+654.20E-03
-148.31250E+00,-29.93E-03,+654.20E-03
-148.28125E+00,-29.93E-03,+654.20E-03
-148.25000E+00,-4.20E-03,+654.20E-03
-148.21875E+00,-4.20E-03,+654.20E-03
-148.18750E+00,+8.66E-03,+643.74E-03
-148.15625E+00,+8.66E-03,+643.74E-03
-148.12500E+00,+21.53E-03,+633.29E-03
-148.09375E+00,+47.26E-03,+633.29E-03
-148.06250E+00,+34.39E-03,+633.29E-03
-148.03125E+00,+47.26E-03,+654.20E-03
-148.00000E+00,+60.12E-03,+643.74E-03
-147.96875E+00,+72.98E-03,+643.74E-03
-147.93750E+00,+85.85E-03,+633.29E-03
-147.90625E+00,+85.85E-03,+643.74E-03
-147.87500E+00,+98.71E-03,+643.74E-03
-147.84375E+00,+111.58E-03,+643.74E-03
-147.81250E+00,+124.44E-03,+643.74E-03
-147.78125E+00,+137.31E-03,+643.74E-03
-147.75000E+00,+137.31E-03,+643.74E-03
-147.71875E+00,+175.90E-03,+643.74E-03
-147.68750E+00,+163.04E-03,+654.20E-03
-147.65625E+00,+175.90E-03,+654.20E-03
-147.62500E+00,+175.90E-03,+654.20E-03
-147.59375E+00,+201.63E-03,+654.20E-03
-147.56250E+00,+201.63E-03,+664.65E-03
-147.53125E+00,+214.49E-03,+664.65E-03
-147.50000E+00,+214.49E-03,+675.10E-03
-147.46875E+00,+227.36E-03,+664.65E-03
-147.43750E+00,+240.22E-03,+685.55E-03
-147.40625E+00,+253.09E-03,+685.55E-03
-147.37500E+00,+253.09E-03,+675.10E-03
-147.34375E+00,+278.81E-03,+685.55E-03
-147.31250E+00,+278.81E-03,+696.01E-03
-147.28125E+00,+278.81E-03,+706.46E-03
-147.25000E+00,+278.81E-03,+706.46E-03
-147.21875E+00,+291.68E-03,+696.01E-03
-147.18750E+00,+291.68E-03,+716.91E-03
-147.15625E+00,+291.68E-03,+706.46E-03
-147.12500E+00,+317.41E-03,+727.36E-03
-147.09375E+00,+317.41E-03,+727.36E-03
-147.06250E+00,+317.41E-03,+727.36E-03
-147.03125E+00,+317.41E-03,+748.27E-03
-147.00000E+00,+317.41E-03,+748.27E-03
-146.96875E+00,+330.27E-03,+748.27E-03
-146.93750E+00,+330.27E-03,+758.72E-03
-146.90625E+00,+330.27E-03,+769.17E-03
-146.87500E+00,+317.41E-03,+758.72E-03
-146.84375E+00,+304.54E-03,+769.17E-03
-146.81250E+00,+317.41E-03,+779.62E-03
-146.78125E+00,+330.27E-03,+790.08E-03
-146.75000E+00,+317.41E-03,+790.08E-03
-146.71875E+00,+291.68E-03,+800.53E-03
-146.68750E+00,+304.54E-03,+790.08E-03
-146.65625E+00,+291.68E-03,+810.98E-03
-146.62500E+00,+304.54E-03,+800.53E-03
-146.59375E+00,+304.54E-03,+810.98E-03
-146.56250E+00,+278.81E-03,+821.43E-03
-146.53125E+00,+278.81E-03,+821.43E-03
-146.50000E+00,+265.95E-03,+831.89E-03
-146.46875E+00,+253.09E-03,+831.89E-03
-146.43750E+00,+265.95E-03,+842.34E-03
-146.40625E+00,+240.22E-03,+821.43E-03
-146.37500E+00,+227.36E-03,+842.34E-03
-146.34375E+00,+227.36E-03,+842.34E-03
-146.31250E+00,+214.49E-03,+842.34E-03
-146.28125E+00,+201.63E-03,+842.34E-03
-146.25000E+00,+201.63E-03,+852.79E-03
-146.21875E+00,+188.76E-03,+842.34E-03
-146.18750E+00,+175.90E-03,+852.79E-03
-146.15625E+00,+163.04E-03,+852.79E-03
-146.12500E+00,+150.17E-03,+852.79E-03
-146.09375E+00,+137.31E-03,+852.79E-03
-146.06250E+00,+137.31E-03,+842.34E-03
-146.03125E+00,+111.58E-03,+842.34E-03
-146.00000E+00,+111.58E-03,+831.89E-03
-145.96875E+00,+98.71E-03,+842.34E-03
-145.93750E+00,+85.85E-03,+842.34E-03
-145.90625E+00,+72.98E-03,+831.89E-03
-145.87500E+00,+72.98E-03,+831.89E-03
-145.84375E+00,+47.26E-03,+831.89E-03
-145.81250E+00,+47.26E-03,+821.43E-03
-145.78125E+00,+21.53E-03,+821.43E-03
-145.75000E+00,+21.53E-03,+821.43E-03
-145.71875E+00,+8.66E-03,+821.43E-03
-145.68750E+00,+8.66E-03,+810.98E-03
-145.65625E+00,-4.20E-03,+800.53E-03
-145.62500E+00,-4.20E-03,+800.53E-03
-145.59375E+00,-29.93E-03,+790.08E-03
-145.56250E+00,-29.93E-03,+779.62E-03
-145.53125E+00,-42.79E-03,+779.62E-03
-145.50000E+00,-29.93E-03,+779.62E-03
-145.46875E+00,-29.93E-03,+769.17E-03
-145.43750E+00,-55.66E-03,+769.17E-03
-145.40625E+00,-42.79E-03,+758.72E-03
-145.37500E+00,-68.52E-03,+748.27E-03
-145.34375E+00,-55.66E-03,+758.72E-03
-145.31250E+00,-68.52E-03,+737.82E-03
-145.28125E+00,-55.66E-03,+727.36E-03
-145.25000E+00,-68.52E-03,+716.91E-03
-145.21875E+00,-68.52E-03,+716.91E-03
-145.18750E+00,-68.52E-03,+706.46E-03
-145.15625E+00,-68.52E-03,+706.46E-03
-145.12500E+00,-68.52E-03,+696.01E-03
-145.09375E+00,-55.66E-03,+706.46E-03
-145.06250E+00,-68.52E-03,+696.01E-03
-145.03125E+00,-55.66E-03,+685.55E-03
-145.00000E+00,-55.66E-03,+685.55E-03
-144.96875E+00,-42.79E-03,+675.10E-03
-144.93750E+00,-55.66E-03,+664.65E-03
-144.90625E+00,-42.79E-03,+675.10E-03
-144.87500E+00,-42.79E-03,+664.65E-03
-144.84375E+00,-17.07E-03,+654.20E-03
-144.81250E+00,-17.07E-03,+664.65E-03
-144.78125E+00,-4.20E-03,+654.20E-03
-144.75000E+00,-4.20E-03,+664.65E-03
-144.71875E+00,-4.20E-03,+643.74E-03
-144.68750E+00,+8.66E-03,+643.74E-03
-144.65625E+00,+21.53E-03,+643.74E-03
-144.62500E+00,+34.39E-03,+643.74E-03
-144.59375E+00,+34.39E-03,+633.29E-03
-144.56250E+00,+47.26E-03,+643.74E-03
-144.53125E+00,+60.12E-03,+643.74E-03
-144.50000E+00,+60.12E-03,+633.29E-03
-144.46875E+00,+85.85E-03,+633.29E-03
-144.43750E+00,+85.85E-03,+633.29E-03
-144.40625E+00,+98.71E-03,+643.74E-03
-144.37500E+00,+111.58E-03,+643.74E-03
-144.34375E+00,+124.44E-03,+643.74E-03
-144.31250E+00,+124.44E-03,+643.74E-03
-144.28125E+00,+150.17E-03,+633.29E-03
-144.25000E+00,+150.17E-03,+654.20E-03
-144.21875E+00,+163.04E-03,+643.74E-03
-144.18750E+00,+175.90E-03,+654.20E-03
-144.15625E+00,+188.76E-03,+643.74E-03
-144.12500E+00,+188.76E-03,+654.20E-03
-144.09375E+00,+214.49E-03,+654.20E-03
-144.06250E+00,+214.49E-03,+654.20E-03
-144.03125E+00,+227.36E-03,+664.65E-03
-144.00000E+00,+227.36E-03,+675.10E-03
-143.96875E+00,+240.22E-03,+675.10E-03
-143.93750E+00,+253.09E-03,+685.55E-03
-143.90625E+00,+265.95E-03,+685.55E-03
-143.87500E+00,+265.95E-03,+685.55E-03
-143.84375E+00,+278.81E-03,+696.01E-03
-143.81250E+00,+278.81E-03,+696.01E-03
-143.78125E+00,+291.68E-03,+706.46E-03
-143.75000E+00,+304.54E-03,+706.46E-03
-143.71875E+00,+291.68E-03,+706.46E-03
-143.68750E+00,+304.54E-03,+716.91E-03
-143.65625E+00,+304.54E-03,+727.36E-03
-143.62500E+00,+304.54E-03,+727.36E-03
-143.59375E+00,+317.41E-03,+716.91E-03
-143.56250E+00,+330.27E-03,+748.27E-03
-143.53125E+00,+317.41E-03,+748.27E-03
-143.50000E+00,+330.27E-03,+748.27E-03
-143.46875E+00,+330.27E-03,+748.27E-03
-143.43750E+00,+317.41E-03,+758.72E-03
-143.40625E+00,+330.27E-03,+758.72E-03
-143.37500E+00,+330.27E-03,+769.17E-03
-143.34375E+00,+317.41E-03,+769.17E-03
-143.31250E+00,+330.27E-03,+779.62E-03
-143.28125E+00,+317.41E-03,+779.62E-03
-143.25000E+00,+317.41E-03,+790.08E-03
-143.21875E+00,+304.54E-03,+800.53E-03
-143.18750E+00,+304.54E-03,+800.53E-03
-143.15625E+00,+304.54E-03,+800.53E-03
-143.12500E+00,+291.68E-03,+821.43E-03
-143.09375E+00,+304.54E-03,+810.98E-03
-143.06250E+00,+278.81E-03,+821.43E-03
-143.03125E+00,+278.81E-03,+821.43E-03
-143.00000E+00,+265.95E-03,+821.43E-03
-142.96875E+00,+253.09E-03,+831.89E-03
-142.93750E+00,+253.09E-03,+831.89E-03
-142.90625E+00,+253.09E-03,+831.89E-03
-142.87500E+00,+227.36E-03,+831.89E-03
-142.84375E+00,+227.36E-03,+842.34E-03
-142.81250E+00,+214.49E-03,+831.89E-03
-142.78125E+00,+188.76E-03,+852.79E-03
-142.75000E+00,+214.49E-03,+852.79E-03
-142.71875E+00,+175.90E-03,+842.34E-03
-142.68750E+00,+175.90E-03,+852.79E-03
-142.65625E+00,+163.04E-03,+852.79E-03
-142.62500E+00,+150.17E-03,+852.79E-03
-142.59375E+00,+137.31E-03,+852.79E-03
-142.56250E+00,+124.44E-03,+852.79E-03
-142.53125E+00,+111.58E-03,+842.34E-03
-142.50000E+00,+98.71E-03,+852.79E-03
-142.46875E+00,+98.71E-03,+842.34E-03
-142.43750E+00,+85.85E-03,+852.79E-03
-142.40625E+00,+72.98E-03,+831.89E-03
-142.37500E+00,+60.12E-03,+842.34E-03
-142.34375E+00,+47.26E-03,+831.89E-03
-142.31250E+00,+47.26E-03,+821.43E-03
-142.28125E+00,+34.39E-03,+821.43E-03
-142.25000E+00,+8.66E-03,+821.43E-03
-142.21875E+00,+8.66E-03,+821.43E-03
-142.18750E+00,-4.20E-03,+821.43E-03
-142.15625E+00,-17.07E-03,+800.53E-03
-142.12500E+00,-17.07E-03,+800.53E-03
-142.09375E+00,-29.93E-03,+790.08E-03
-142.06250E+00,-29.93E-03,+790.08E-03
-142.03125E+00,-29.93E-03,+769.17E-03
-142.00000E+00,-42.79E-03,+769.17E-03
-141.96875E+00,-42.79E-03,+758.72E-03
-141.93750E+00,-42.79E-03,+769.17E-03
-141.90625E+00,-55.66E-03,+748.27E-03
-141.87500E+00,-55.66E-03,+758.72E-03
-141.84375E+00,-68.52E-03,+737.82E-03
-141.81250E+00,-68.52E-03,+737.82E-03
-141.78125E+00,-68.52E-03,+737.82E-03
-141.75000E+00,-68.52E-03,+716.91E-03
-141.71875E+00,-68.52E-03,+716.91E-03
-141.68750E+00,-68.52E-03,+716.91E-03
-141.65625E+00,-68.52E-03,+716.91E-03
-141.62500E+00,-68.52E-03,+696.01E-03
-141.59375E+00,-68.52E-03,+696.01E-03
-141.56250E+00,-68.52E-03,+685.55E-03
-141.53125E+00,-68.52E-03,+685.55E-03
-141.50000E+00,-55.66E-03,+696.01E-03
-141.46875E+00,-55.66E-03,+675.10E-03
-141.43750E+00,-42.79E-03,+675.10E-03
-141.40625E+00,-42.79E-03,+664.65E-03
-141.37500E+00,-29.93E-03,+654.20E-03
-141.34375E+00,-29.93E-03,+654.20E-03
-141.31250E+00,-4.20E-03,+654.20E-03
-141.28125E+00,-17.07E-03,+643.74E-03
-141.25000E+00,-4.20E-03,+643.74E-03
-141.21875E+00,-4.20E-03,+643.74E-03
-141.18750E+00,+8.66E-03,+643.74E-03
-141.15625E+00,+21.53E-03,+633.29E-03
-141.12500E+00,+21.53E-03,+643.74E-03
-141.09375E+00,+47.26E-03,+633.29E-03
-141.06250E+00,+60.12E-03,+633.29E-03
-141.03125E+00,+60.12E-03,+633.29E-03
-141.00000E+00,+72.98E-03,+643.74E-03
-140.96875E+00,+85.85E-03,+643.74E-03
-140.93750E+00,+98.71E-03,+643.74E-03
-140.90625E+00,+98.71E-03,+643.74E-03
-140.87500E+00,+124.44E-03,+643.74E-03
-140.84375E+00,+124.44E-03,+643.74E-03
-140.81250E+00,+124.44E-03,+643.74E-03
-140.78125E+00,+137.31E-03,+643.74E-03
-140.75000E+00,+137.31E-03,+654.20E-03
-140.71875E+00,+175.90E-03,+643.74E-03
-140.68750E+00,+175.90E-03,+654.20E-03
-140.65625E+00,+188.76E-03,+654.20E-03
-140.62500E+00,+201.63E-03,+654.20E-03
-140.59375E+00,+214.49E-03,+654.20E-03
-140.56250E+00,+214.49E-03,+664.65E-03
-140.53125E+00,+240.22E-03,+664.65E-03
-140.50000E+00,+240.22E-03,+675.10E-03
-140.46875E+00,+240.22E-03,+675.10E-03
-140.43750E+00,+253.09E-03,+685.55E-03
-140.40625E+00,+265.95E-03,+675.10E-03
-140.37500E+00,+265.95E-03,+685.55E-03
-140.34375E+00,+278.81E-03,+696.01E-03
-140.31250E+00,+278.81E-03,+696.01E-03
-140.28125E+00,+291.68E-03,+706.46E-03
-140.25000E+00,+291.68E-03,+706.46E-03
-140.21875E+00,+304.54E-03,+706.46E-03
-140.18750E+00,+304.54E-03,+716.91E-03
-140.15625E+00,+304.54E-03,+727.36E-03
-140.12500E+00,+291.68E-03,+727.36E-03
-140.09375E+00,+304.54E-03,+727.36E-03
-140.06250E+00,+317.41E-03,+737.82E-03
-140.03125E+00,+317.41E-03,+748.27E-03
-140.00000E+00,+330.27E-03,+758.72E-03
-139.96875E+00,+317.41E-03,+748.27E-03
-139.93750E+00,+330.27E-03,+769.17E-03
-139.90625E+00,+330.27E-03,+758.72E-03
-139.87500E+00,+330.27E-03,+769.17E-03
-139.84375E+00,+330.27E-03,+769.17E-03
-139.81250E+00,+317.41E-03,+779.62E-03
-139.78125E+00,+317.41E-03,+779.62E-03
-139.75000E+00,+317.41E-03,+790.08E-03
-139.71875E+00,+304.54E-03,+800.53E-03
-139.68750E+00,+304.54E-03,+800.53E-03
-139.65625E+00,+304.54E-03,+810.98E-03
-139.62500E+00,+304.54E-03,+810.98E-03
-139.59375E+00,+278.81E-03,+821.43E-03
-139.56250E+00,+278.81E-03,+821.43E-03
-139.53125E+00,+278.81E-03,+810.98E-03
-139.50000E+00,+265.95E-03,+821.43E-03
-139.46875E+00,+265.95E-03,+831.89E-03
-139.43750E+00,+240.22E-03,+831.89E-03
-139.40625E+00,+240.22E-03,+831.89E-03
-139.37500E+00,+227.36E-03,+842.34E-03
-139.34375E+00,+214.49E-03,+842.34E-03
-139.31250E+00,+214.49E-03,+842.34E-03
-139.28125E+00,+201.63E-03,+852.79E-03
-139.25000E+00,+188.76E-03,+852.79E-03
-139.21875E+00,+188.76E-03,+842.34E-03
-139.18750E+00,+163.04E-03,+842.34E-03
-139.15625E+00,+163.04E-03,+842.34E-03
-139.12500E+00,+150.17E-03,+842.34E-03
-139.09375E+00,+137.31E-03,+852.79E-03
-139.06250E+00,+111.58E-03,+842.34E-03
-139.03125E+00,+124.44E-03,+852.79E-03
-139.00000E+00,+98.71E-03,+842.34E-03
-138.96875E+00,+98.71E-03,+842.34E-03
-138.93750E+00,+85.85E-03,+842.34E-03
-138.90625E+00,+60.12E-03,+831.89E-03
-138.87500E+00,+47.26E-03,+831.89E-03
-138.84375E+00,+60.12E-03,+821.43E-03
-138.81250E+00,+47.26E-03,+831.89E-03
-138.78125E+00,+34.39E-03,+831.89E-03
-138.75000E+00,+21.53E-03,+821.43E-03
-138.71875E+00,+8.66E-03,+810.98E-03
-138.68750E+00,-4.20E-03,+800.53E-03
-138.65625E+00,-4.20E-03,+810.98E-03
-138.62500E+00,-17.07E-03,+790.08E-03
-138.59375E+00,-17.07E-03,+790.08E-03
-138.56250E+00,-29.93E-03,+779.62E-03
-138.53125E+00,-29.93E-03,+769.17E-03
-138.50000E+00,-29.93E-03,+758.72E-03
-138.46875E+00,-42.79E-03,+769.17E-03
-138.43750E+00,-42.79E-03,+769.17E-03
-138.40625E+00,-55.66E-03,+758.72E-03
-138.37500E+00,-55.66E-03,+758.72E-03
-138.34375E+00,-68.52E-03,+748.27E-03
-138.31250E+00,-55.66E-03,+737.82E-03
-138.28125E+00,-68.52E-03,+727.36E-03
-138.25000E+00,-68.52E-03,+727.36E-03
-138.21875E+00,-68.52E-03,+716.91E-03
-138.18750E+00,-68.52E-03,+706.46E-03
-138.15625E+00,-55.66E-03,+706.46E-03
-138.12500E+00,-68.52E-03,+696.01E-03
-138.09375E+00,-68.52E-03,+685.55E-03
-138.06250E+00,-55.66E-03,+685.55E-03
-138.03125E+00,-68.52E-03,+685.55E-03
-138.00000E+00,-42.79E-03,+675.10E-03
-137.96875E+00,-42.79E-03,+675.10E-03
-137.93750E+00,-29.93E-03,+664.65E-03
-137.90625E+00,-29.93E-03,+664.65E-03
-137.87500E+00,-29.93E-03,+654.20E-03
-137.84375E+00,-17.07E-03,+654.20E-03
-137.81250E+00,-17.07E-03,+643.74E-03
-137.78125E+00,-17.07E-03,+654.20E-03
-137.75000E+00,-4.20E-03,+654.20E-03
-137.71875E+00,+8.66E-03,+654.20E-03
-137.68750E+00,-4.20E-03,+633.29E-03
-137.65625E+00,+8.66E-03,+643.74E-03
-137.62500E+00,+34.39E-03,+643.74E-03
-137.59375E+00,+47.26E-03,+643.74E-03
-137.56250E+00,+60.12E-03,+643.74E-03
-137.53125E+00,+60.12E-03,+643.74E-03
-137.50000E+00,+72.98E-03,+643.74E-03
-137.46875E+00,+72.98E-03,+643.74E-03
-137.43750E+00,+98.71E-03,+633.29E-03
-137.40625E+00,+111.58E-03,+633.29E-03
-137.37500E+00,+111.58E-03,+643.74E-03
-137.34375E+00,+137.31E-03,+643.74E-03
-137.31250E+00,+150.17E-03,+643.74E-03
-137.28125E+00,+150.17E-03,+643.74E-03
-137.25000E+00,+163.04E-03,+654.20E-03
-137.21875E+00,+175.90E-03,+643.74E-03
-137.18750E+00,+175.90E-03,+654.20E-03
-137.15625E+00,+188.76E-03,+654.20E-03
-137.12500E+00,+201.63E-03,+664.65E-03
-137.09375E+00,+214.49E-03,+664.65E-03
-137.06250E+00,+214.49E-03,+664.65E-03
-137.03125E+00,+227.36E-03,+664.65E-03
-137.00000E+00,+240.22E-03,+675.10E-03
-136.96875E+00,+240.22E-03,+685.55E-03
-136.93750E+00,+253.09E-03,+685.55E-03
-136.90625E+00,+265.95E-03,+685.55E-03
-136.87500E+00,+265.95E-03,+685.55E-03
-136.84375E+00,+278.81E-03,+685.55E-03
-136.81250E+00,+291.68E-03,+706.46E-03
-136.78125E+00,+278.81E-03,+706.46E-03
-136.75000E+00,+291.68E-03,+706.46E-03
-136.71875E+00,+291.68E-03,+716.91E-03
-136.68750E+00,+291.68E-03,+727.36E-03
-136.65625E+00,+291.68E-03,+727.36E-03
-136.62500E+00,+304.54E-03,+737.82E-03
-136.59375E+00,+317.41E-03,+737.82E-03
-136.56250E+00,+317.41E-03,+737.82E-03
-136.53125E+00,+330.27E-03,+748.27E-03
-136.50000E+00,+317.41E-03,+748.27E-03
-136.46875E+00,+330.27E-03,+758.72E-03
-136.43750E+00,+330.27E-03,+769.17E-03
-136.40625E+00,+317.41E-03,+769.17E-03
-136.37500E+00,+330.27E-03,+769.17E-03
-136.34375E+00,+317.41E-03,+769.17E-03
-136.31250E+00,+317.41E-03,+790.08E-03
-136.28125E+00,+304.54E-03,+779.62E-03
-136.25000E+00,+304.54E-03,+800.53E-03
-136.21875E+00,+317.41E-03,+800.53E-03
-136.18750E+00,+304.54E-03,+800.53E-03
-136.15625E+00,+291.68E-03,+810.98E-03
-136.12500E+00,+291.68E-03,+810.98E-03
-136.09375E+00,+278.81E-03,+810.98E-03
-136.06250E+00,+278.81E-03,+821.43E-03
-136.03125E+00,+265.95E-03,+831.89E-03
-136.00000E+00,+265.95E-03,+831.89E-03
-135.96875E+00,+253.09E-03,+831.89E-03
-135.93750E+00,+253.09E-03,+842.34E-03
-135.90625E+00,+240.22E-03,+842.34E-03
-135.87500E+00,+227.36E-03,+842.34E-03
-135.84375E+00,+227.36E-03,+831.89E-03
-135.81250E+00,+214.49E-03,+831.89E-03
-135.78125E+00,+201.63E-03,+852.79E-03
-135.75000E+00,+188.76E-03,+852.79E-03
-135.71875E+00,+188.76E-03,+852.79E-03
-135.68750E+00,+163.04E-03,+842.34E-03
-135.65625E+00,+150.17E-03,+852.79E-03
-135.62500E+00,+150.17E-03,+852.79E-03
-135.59375E+00,+137.31E-03,+852.79E-03
-135.56250E+00,+124.44E-03,+852.79E-03
-135.53125E+00,+124.44E-03,+852.79E-03
-135.50000E+00,+111.58E-03,+831.89E-03
-135.46875E+00,+85.85E-03,+842.34E-03
-135.43750E+00,+85.85E-03,+842.34E-03
-135.40625E+00,+60.12E-03,+842.34E-03
-135.37500E+00,+60.12E-03,+831.89E-03
-135.34375E+00,+47.26E-03,+831.89E-03
-135.31250E+00,+34.39E-03,+831.89E-03
-135.28125E+00,+21.53E-03,+821.43E-03
-135.25000E+00,+21.53E-03,+821.43E-03
-135.21875E+00,-4.20E-03,+810.98E-03
-135.18750E+00,-4.20E-03,+800.53E-03
-135.15625E+00,+8.66E-03,+800.53E-03
-135.12500E+00,-17.07E-03,+800.53E-03
-135.09375E+00,-17.07E-03,+790.08E-03
-135.06250E+00,-17.07E-03,+779.62E-03
-135.03125E+00,-29.93E-03,+779.62E-03
-135.00000E+00,-42.79E-03,+769.17E-03
-134.96875E+00,-29.93E-03,+769.17E-03
-134.93750E+00,-42.79E-03,+758.72E-03
-134.90625E+00,-55.66E-03,+748.27E-03
-134.87500E+00,-68.52E-03,+748.27E-03
-134.84375E+00,-55.66E-03,+737.82E-03
-134.81250E+00,-55.66E-03,+737.82E-03
-134.78125E+00,-68.52E-03,+727.36E-03
-134.75000E+00,-68.52E-03,+727.36E-03
-134.71875E+00,-81.39E-03,+706.46E-03
-134.68750E+00,-68.52E-03,+716.91E-03
-134.65625E+00,-68.52E-03,+696.01E-03
-134.62500E+00,-68.52E-03,+696.01E-03
-134.59375E+00,-55.66E-03,+685.55E-03
-134.56250E+00,-55.66E-03,+696.01E-03
-134.53125E+00,-55.66E-03,+664.65E-03
-134.50000E+00,-55.66E-03,+685.55E-03
-134.46875E+00,-42.79E-03,+696.01E-03
-134.43750E+00,-42.79E-03,+675.10E-03
-134.40625E+00,-29.93E-03,+664.65E-03
-134.37500E+00,-29.93E-03,+664.65E-03
-134.34375E+00,-29.93E-03,+654.20E-03
-134.31250E+00,-17.07E-03,+654.20E-03
-134.28125E+00,-17.07E-03,+643.74E-03
-134.25000E+00,-4.20E-03,+654.20E-03
-134.21875E+00,+8.66E-03,+643.74E-03
-134.18750E+00,+8.66E-03,+643.74E-03
-134.15625E+00,+21.53E-03,+633.29E-03
-134.12500E+00,+34.39E-03,+643.74E-03
-134.09375E+00,+34.39E-03,+643.74E-03
-134.06250E+00,+60.12E-03,+633.29E-03
-134.03125E+00,+60.12E-03,+643.74E-03
-134.00000E+00,+85.85E-03,+643.74E-03
-133.96875E+00,+98.71E-03,+633.29E-03
-133.93750E+00,+98.71E-03,+633.29E-03
-133.90625E+00,+111.58E-03,+643.74E-03
-133.87500E+00,+124.44E-03,+643.74E-03
-133.84375E+00,+124.44E-03,+643.74E-03
-133.81250E+00,+137.31E-03,+643.74E-03
-133.78125E+00,+150.17E-03,+643.74E-03
-133.75000E+00,+150.17E-03,+654.20E-03
-133.71875E+00,+175.90E-03,+654.20E-03
-133.68750E+00,+175.90E-03,+654.20E-03
-133.65625E+00,+188.76E-03,+654.20E-03
-133.62500E+00,+201.63E-03,+654.20E-03
-133.59375E+00,+214.49E-03,+664.65E-03
-133.56250E+00,+227.36E-03,+664.65E-03
-133.53125E+00,+227.36E-03,+675.10E-03
-133.50000E+00,+253.09E-03,+675.10E-03
-133.46875E+00,+253.09E-03,+675.10E-03
-133.43750E+00,+253.09E-03,+685.55E-03
-133.40625E+00,+265.95E-03,+685.55E-03
-133.37500E+00,+265.95E-03,+696.01E-03
-133.34375E+00,+278.81E-03,+696.01E-03
-133.31250E+00,+278.81E-03,+696.01E-03
-133.28125E+00,+304.54E-03,+706.46E-03
-133.25000E+00,+304.54E-03,+716.91E-03
-133.21875E+00,+304.54E-03,+716.91E-03
-133.18750E+00,+304.54E-03,+716.91E-03
-133.15625E+00,+317.41E-03,+727.36E-03
-133.12500E+00,+317.41E-03,+737.82E-03
-133.09375E+00,+317.41E-03,+737.82E-03
-133.06250E+00,+330.27E-03,+748.27E-03
-133.03125E+00,+317.41E-03,+748.27E-03
-133.00000E+00,+317.41E-03,+748.27E-03
-132.96875E+00,+317.41E-03,+758.72E-03
-132.93750E+00,+330.27E-03,+769.17E-03
-132.90625E+00,+317.41E-03,+769.17E-03
-132.87500E+00,+330.27E-03,+779.62E-03
-132.84375E+00,+330.27E-03,+790.08E-03
-132.81250E+00,+330.27E-03,+779.62E-03
-132.78125E+00,+317.41E-03,+790.08E-03
-132.75000E+00,+304.54E-03,+790.08E-03
-132.71875E+00,+304.54E-03,+810.98E-03
-132.68750E+00,+304.54E-03,+800.53E-03
-132.65625E+00,+304.54E-03,+800.53E-03
-132.62500E+00,+291.68E-03,+821.43E-03
-132.59375E+00,+291.68E-03,+821.43E-03
-132.56250E+00,+278.81E-03,+821.43E-03
-132.53125E+00,+265.95E-03,+821.43E-03
-132.50000E+00,+265.95E-03,+831.89E-03
-132.46875E+00,+253.09E-03,+842.34E-03
-132.43750E+00,+240.22E-03,+831.89E-03
-132.40625E+00,+240.22E-03,+842.34E-03
-132.37500E+00,+227.36E-03,+831.89E-03
-132.34375E+00,+214.49E-03,+842.34E-03
-132.31250E+00,+201.63E-03,+852.79E-03
-132.28125E+00,+188.76E-03,+852.79E-03
-132.25000E+00,+175.90E-03,+852.79E-03
-132.21875E+00,+175.90E-03,+852.79E-03
-132.18750E+00,+163.04E-03,+852.79E-03
-132.15625E+00,+150.17E-03,+852.79E-03
-132.12500E+00,+137.31E-03,+842.34E-03
-132.09375E+00,+124.44E-03,+852.79E-03
-132.06250E+00,+124.44E-03,+842.34E-03
-132.03125E+00,+111.58E-03,+842.34E-03
-132.00000E+00,+98.71E-03,+842.34E-03
-131.96875E+00,+85.85E-03,+831.89E-03
-131.93750E+00,+60.12E-03,+842.34E-03
-131.90625E+00,+60.12E-03,+831.89E-03
-131.87500E+00,+47.26E-03,+831.89E-03
-131.84375E+00,+34.39E-03,+831.89E-03
-131.81250E+00,+34.39E-03,+831.89E-03
-131.78125E+00,+34.39E-03,+821.43E-03
-131.75000E+00,+8.66E-03,+810.98E-03
-131.71875E+00,+8.66E-03,+821.43E-03
-131.68750E+00,-4.20E-03,+800.53E-03
-131.65625E+00,-17.07E-03,+790.08E-03
-131.62500E+00,-17.07E-03,+800.53E-03
-131.59375E+00,-29.93E-03,+779.62E-03
-131.56250E+00,-29.93E-03,+779.62E-03
-131.53125E+00,-42.79E-03,+779.62E-03
-131.50000E+00,-42.79E-03,+758.72E-03
-131.46875E+00,-42.79E-03,+748.27E-03
-131.43750E+00,-42.79E-03,+769.17E-03
-131.40625E+00,-55.66E-03,+748.27E-03
-131.37500E+00,-55.66E-03,+748.27E-03
-131.34375E+00,-68.52E-03,+737.82E-03
-131.31250E+00,-68.52E-03,+737.82E-03
-131.28125E+00,-68.52E-03,+716.91E-03
-131.25000E+00,-68.52E-03,+716.91E-03
-131.21875E+00,-68.52E-03,+716.91E-03
-131.18750E+00,-55.66E-03,+706.46E-03
-131.15625E+00,-68.52E-03,+696.01E-03
-131.12500E+00,-68.52E-03,+696.01E-03
-131.09375E+00,-68.52E-03,+685.55E-03
-131.06250E+00,-68.52E-03,+685.55E-03
-131.03125E+00,-55.66E-03,+675.10E-03
-131.00000E+00,-42.79E-03,+675.10E-03
-130.96875E+00,-42.79E-03,+675.10E-03
-130.93750E+00,-42.79E-03,+675.10E-03
-130.90625E+00,-29.93E-03,+664.65E-03
-130.87500E+00,-17.07E-03,+654.20E-03
-130.84375E+00,-17.07E-03,+664.65E-03
-130.81250E+00,-17.07E-03,+654.20E-03
-130.78125E+00,-4.20E-03,+654.20E-03
-130.75000E+00,-4.20E-03,+654.20E-03
-130.71875E+00,+8.66E-03,+654.20E-03
-130.68750E+00,+21.53E-03,+643.74E-03
-130.65625E+00,+21.53E-03,+633.29E-03
-130.62500E+00,+34.39E-03,+633.29E-03
-130.59375E+00,+47.26E-03,+643.74E-03
-130.56250E+00,+47.26E-03,+633.29E-03
-130.53125E+00,+72.98E-03,+643.74E-03
-130.50000E+00,+72.98E-03,+643.74E-03
-130.46875E+00,+85.85E-03,+633.29E-03
-130.43750E+00,+98.71E-03,+643.74E-03
-130.40625E+00,+111.58E-03,+643.74E-03
-130.37500E+00,+111.58E-03,+643.74E-03
-130.34375E+00,+124.44E-03,+643.74E-03
-130.31250E+00,+150.17E-03,+654.20E-03
-130.28125E+00,+150.17E-03,+643.74E-03
-130.25000E+00,+163.04E-03,+643.74E-03
-130.21875E+00,+175.90E-03,+654.20E-03
-130.18750E+00,+175.90E-03,+654.20E-03
-130.15625E+00,+201.63E-03,+654.20E-03
-130.12500E+00,+214.49E-03,+675.10E-03
-130.09375E+00,+214.49E-03,+664.65E-03
-130.06250E+00,+227.36E-03,+685.55E-03
-130.03125E+00,+240.22E-03,+675.10E-03
-130.00000E+00,+227.36E-03,+675.10E-03
-129.96875E+00,+253.09E-03,+685.55E-03
-129.93750E+00,+265.95E-03,+696.01E-03
-129.90625E+00,+265.95E-03,+685.55E-03
-129.87500E+00,+278.81E-03,+685.55E-03
-129.84375E+00,+291.68E-03,+685.55E-03
-129.81250E+00,+291.68E-03,+696.01E-03
-129.78125E+00,+291.68E-03,+696.01E-03
-129.75000E+00,+304.54E-03,+716.91E-03
-129.71875E+00,+304.54E-03,+716.91E-03
-129.68750E+00,+317.41E-03,+727.36E-03
-129.65625E+00,+317.41E-03,+737.82E-03
-129.62500E+00,+317.41E-03,+727.36E-03
-129.59375E+00,+317.41E-03,+748.27E-03
-129.56250E+00,+317.41E-03,+748.27E-03
-129.53125E+00,+317.41E-03,+758.72E-03
-129.50000E+00,+317.41E-03,+748.27E-03
-129.46875E+00,+330.27E-03,+758.72E-03
-129.43750E+00,+304.54E-03,+779.62E-03
-129.40625E+00,+330.27E-03,+769.17E-03
-129.37500E+00,+317.41E-03,+779.62E-03
-129.34375E+00,+317.41E-03,+779.62E-03
-129.31250E+00,+330.27E-03,+790.08E-03
-129.28125E+00,+304.54E-03,+800.53E-03
-129.25000E+00,+317.41E-03,+800.53E-03
-129.21875E+00,+304.54E-03,+800.53E-03
-129.18750E+00,+304.54E-03,+800.53E-03
-129.15625E+00,+291.68E-03,+821.43E-03
-129.12500E+00,+291.68E-03,+821.43E-03
-129.09375E+00,+278.81E-03,+821.43E-03
-129.06250E+00,+278.81E-03,+821.43E-03
-129.03125E+00,+265.95E-03,+831.89E-03
-129.00000E+00,+265.95E-03,+831.89E-03
-128.96875E+00,+240.22E-03,+831.89E-03
-128.93750E+00,+253.09E-03,+831.89E-03
-128.90625E+00,+227.36E-03,+842.34E-03
-128.87500E+00,+227.36E-03,+842.34E-03
-128.84375E+00,+214.49E-03,+852.79E-03
-128.81250E+00,+188.76E-03,+852.79E-03
-128.78125E+00,+188.76E-03,+852.79E-03
-128.75000E+00,+175.90E-03,+852.79E-03
-128.71875E+00,+175.90E-03,+842.34E-03
-128.68750E+00,+163.04E-03,+852.79E-03
-128.65625E+00,+150.17E-03,+852.79E-03
-128.62500E+00,+124.44E-03,+852.79E-03
-128.59375E+00,+124.44E-03,+852.79E-03
-128.56250E+00,+111.58E-03,+852.79E-03
-128.53125E+00,+98.71E-03,+842.34E-03
-128.50000E+00,+85.85E-03,+842.34E-03
-128.46875E+00,+85.85E-03,+842.34E-03
-128.43750E+00,+72.98E-03,+831.89E-03
-128.40625E+00,+60.12E-03,+831.89E-03
-128.37500E+00,+60.12E-03,+831.89E-03
-128.34375E+00,+34.39E-03,+831.89E-03
-128.31250E+00,+21.53E-03,+821.43E-03
-128.28125E+00,+8.66E-03,+821.43E-03
-128.25000E+00,+8.66E-03,+810.98E-03
-128.21875E+00,+8.66E-03,+800.53E-03
-128.18750E+00,-4.20E-03,+800.53E-03
-128.15625E+00,-17.07E-03,+800.53E-03
-128.12500E+00,-4.20E-03,+790.08E-03
-128.09375E+00,-29.93E-03,+779.62E-03
-128.06250E+00,-29.93E-03,+779.62E-03
-128.03125E+00,-42.79E-03,+769.17E-03
-128.00000E+00,-42.79E-03,+758.72E-03
-127.96875E+00,-42.79E-03,+758.72E-03
-127.93750E+00,-55.66E-03,+758.72E-03
-127.90625E+00,-55.66E-03,+748.27E-03
-127.87500E+00,-55.66E-03,+737.82E-03
-127.84375E+00,-68.52E-03,+737.82E-03
-127.81250E+00,-68.52E-03,+716.91E-03
-127.78125E+00,-55.66E-03,+716.91E-03
-127.75000E+00,-81.39E-03,+706.46E-03
-127.71875E+00,-68.52E-03,+706.46E-03
-127.68750E+00,-68.52E-03,+706.46E-03
-127.65625E+00,-68.52E-03,+706.46E-03
-127.62500E+00,-55.66E-03,+696.01E-03
-127.59375E+00,-55.66E-03,+685.55E-03
-127.56250E+00,-55.66E-03,+675.10E-03
-127.53125E+00,-55.66E-03,+675.10E-03
-127.50000E+00,-55.66E-03,+664.65E-03
-127.46875E+00,-42.79E-03,+675.10E-03
-127.43750E+00,-42.79E-03,+675.10E-03
-127.40625E+00,-42.79E-03,+664.65E-03
-127.37500E+00,-29.93E-03,+654.20E-03
-127.34375E+00,-4.20E-03,+654.20E-03
-127.31250E+00,-4.20E-03,+654.20E-03
-127.28125E+00,+8.66E-03,+654.20E-03
-127.25000E+00,+8.66E-03,+643.74E-03
-127.21875E+00,+8.66E-03,+643.74E-03
-127.18750E+00,+8.66E-03,+633.29E-03
-127.15625E+00,+34.39E-03,+643.74E-03
-127.12500E+00,+34.39E-03,+643.74E-03
-127.09375E+00,+60.12E-03,+643.74E-03
-127.06250E+00,+60.12E-03,+643.74E-03
-127.03125E+00,+72.98E-03,+633.29E-03
-127.00000E+00,+72.98E-03,+643.74E-03
-126.96875E+00,+85.85E-03,+633.29E-03
-126.93750E+00,+98.71E-03,+643.74E-03
-126.90625E+00,+111.58E-03,+633.29E-03
-126.87500E+00,+124.44E-03,+633.29E-03
-126.84375E+00,+124.44E-03,+643.74E-03
-126.81250E+00,+150.17E-03,+643.74E-03
-126.78125E+00,+150.17E-03,+643.74E-03
-126.75000E+00,+175.90E-03,+643.74E-03
-126.71875E+00,+175.90E-03,+654.20E-03
-126.68750E+00,+188.76E-03,+664.65E-03
-126.65625E+00,+201.63E-03,+664.65E-03
-126.62500E+00,+201.63E-03,+664.65E-03
-126.59375E+00,+227.36E-03,+654.20E-03
-126.56250E+00,+227.36E-03,+675.10E-03
-126.53125E+00,+240.22E-03,+664.65E-03
-126.50000E+00,+253.09E-03,+675.10E-03
-126.46875E+00,+253.09E-03,+675.10E-03
-126.43750E+00,+265.95E-03,+685.55E-03
-126.40625E+00,+265.95E-03,+696.01E-03
-126.37500E+00,+265.95E-03,+685.55E-03
-126.34375E+00,+291.68E-03,+696.01E-03
-126.31250E+00,+278.81E-03,+706.46E-03
-126.28125E+00,+291.68E-03,+706.46E-03
-126.25000E+00,+291.68E-03,+706.46E-03
-126.21875E+00,+304.54E-03,+727.36E-03
-126.18750E+00,+317.41E-03,+727.36E-03
-126.15625E+00,+304.54E-03,+727.36E-03
-126.12500E+00,+317.41E-03,+727.36E-03
-126.09375E+00,+330.27E-03,+737.82E-03
-126.06250E+00,+317.41E-03,+748.27E-03
-126.03125E+00,+330.27E-03,+758.72E-03
-126.00000E+00,+330.27E-03,+758.72E-03
-125.96875E+00,+330.27E-03,+758.72E-03
-125.93750E+00,+317.41E-03,+769.17E-03
-125.90625E+00,+317.41E-03,+769.17E-03
-125.87500E+00,+330.27E-03,+779.62E-03
-125.84375E+00,+304.54E-03,+790.08E-03
-125.81250E+00,+317.41E-03,+790.08E-03
-125.78125E+00,+304.54E-03,+790.08E-03
-125.75000E+00,+304.54E-03,+800.53E-03
-125.71875E+00,+304.54E-03,+800.53E-03
-125.68750E+00,+304.54E-03,+821.43E-03
-125.65625E+00,+291.68E-03,+810.98E-03
-125.62500E+00,+278.81E-03,+810.98E-03
-125.59375E+00,+278.81E-03,+821.43E-03
-125.56250E+00,+278.81E-03,+821.43E-03
-125.53125E+00,+253.09E-03,+821.43E-03
-125.50000E+00,+253.09E-03,+831.89E-03
-125.46875E+00,+253.09E-03,+842.34E-03
-125.43750E+00,+253.09E-03,+852.79E-03
-125.40625E+00,+214.49E-03,+842.34E-03
-125.37500E+00,+214.49E-03,+831.89E-03
-125.34375E+00,+214.49E-03,+842.34E-03
-125.31250E+00,+201.63E-03,+852.79E-03
-125.28125E+00,+188.76E-03,+852.79E-03
-125.25000E+00,+175.90E-03,+852.79E-03
-125.21875E+00,+163.04E-03,+852.79E-03
-125.18750E+00,+163.04E-03,+863.24E-03
-125.15625E+00,+137.31E-03,+852.79E-03
-125.12500E+00,+137.31E-03,+842.34E-03
-125.09375E+00,+124.44E-03,+852.79E-03
-125.06250E+00,+111.58E-03,+852.79E-03
-125.03125E+00,+111.58E-03,+842.34E-03
-125.00000E+00,+98.71E-03,+842.34E-03
-124.96875E+00,+72.98E-03,+842.34E-03
-124.93750E+00,+60.12E-03,+831.89E-03
-124.90625E+00,+60.12E-03,+842.34E-03
-124.87500E+00,+47.26E-03,+821.43E-03
-124.84375E+00,+47.26E-03,+821.43E-03
-124.81250E+00,+34.39E-03,+821.43E-03
-124.78125E+00,+8.66E-03,+810.98E-03
-124.75000E+00,+8.66E-03,+821.43E-03
-124.71875E+00,+8.66E-03,+800.53E-03
-124.68750E+00,-4.20E-03,+800.53E-03
-124.65625E+00,-29.93E-03,+790.08E-03
-124.62500E+00,-29.93E-03,+779.62E-03
-124.59375E+00,-29.93E-03,+779.62E-03
-124.56250E+00,-42.79E-03,+779.62E-03
-124.53125E+00,-42.79E-03,+769.17E-03
-124.50000E+00,-42.79E-03,+769.17E-03
-124.46875E+00,-55.66E-03,+758.72E-03
-124.43750E+00,-68.52E-03,+748.27E-03
-124.40625E+00,-55.66E-03,+748.27E-03
-124.37500E+00,-68.52E-03,+737.82E-03
-124.34375E+00,-68.52E-03,+737.82E-03
-124.31250E+00,-68.52E-03,+716.91E-03
-124.28125E+00,-68.52E-03,+716.91E-03
-124.25000E+00,-68.52E-03,+716.91E-03
-124.21875E+00,-68.52E-03,+706.46E-03
-124.18750E+00,-68.52E-03,+706.46E-03
-124.15625E+00,-68.52E-03,+696.01E-03
-124.12500E+00,-55.66E-03,+696.01E-03
-124.09375E+00,-42.79E-03,+675.10E-03
-124.06250E+00,-55.66E-03,+685.55E-03
-124.03125E+00,-55.66E-03,+675.10E-03
-124.00000E+00,-42.79E-03,+675.10E-03
-123.96875E+00,-42.79E-03,+664.65E-03
-123.93750E+00,-42.79E-03,+664.65E-03
-123.90625E+00,-29.93E-03,+664.65E-03
-123.87500E+00,-17.07E-03,+654.20E-03
-123.84375E+00,-17.07E-03,+643.74E-03
-123.81250E+00,-4.20E-03,+664.65E-03
-123.78125E+00,-4.20E-03,+654.20E-03
-123.75000E+00,+8.66E-03,+643.74E-03
-123.71875E+00,+21.53E-03,+643.74E-03
-123.68750E+00,+34.39E-03,+643.74E-03
-123.65625E+00,+34.39E-03,+633.29E-03
-123.62500E+00,+47.26E-03,+633.29E-03
-123.59375E+00,+47.26E-03,+643.74E-03
-123.56250E+00,+60.12E-03,+643.74E-03
-123.53125E+00,+72.98E-03,+633.29E-03
-123.50000E+00,+85.85E-03,+643.74E-03
-123.46875E+00,+98.71E-03,+654.20E-03
-123.43750E+00,+98.71E-03,+633.29E-03
-123.40625E+00,+124.44E-03,+643.74E-03
-123.37500E+00,+124.44E-03,+643.74E-03
-123.34375E+00,+137.31E-03,+643.74E-03
-123.31250E+00,+150.17E-03,+633.29E-03
-123.28125E+00,+175.90E-03,+654.20E-03
-123.25000E+00,+175.90E-03,+654.20E-03
-123.21875E+00,+175.90E-03,+654.20E-03
-123.18750E+00,+188.76E-03,+654.20E-03
-123.15625E+00,+188.76E-03,+654.20E-03
-123.12500E+00,+214.49E-03,+664.65E-03
-123.09375E+00,+227.36E-03,+664.65E-03
-123.06250E+00,+227.36E-03,+664.65E-03
-123.03125E+00,+253.09E-03,+675.10E-03
-123.00000E+00,+253.09E-03,+685.55E-03
-122.96875E+00,+253.09E-03,+685.55E-03
-122.93750E+00,+265.95E-03,+685.55E-03
-122.90625E+00,+278.81E-03,+685.55E-03
-122.87500E+00,+278.81E-03,+696.01E-03
-122.84375E+00,+278.81E-03,+696.01E-03
-122.81250E+00,+304.54E-03,+706.46E-03
-122.78125E+00,+291.68E-03,+706.46E-03
-122.75000E+00,+291.68E-03,+716.91E-03
-122.71875E+00,+317.41E-03,+727.36E-03
-122.68750E+00,+317.41E-03,+727.36E-03
-122.65625E+00,+304.54E-03,+737.82E-03
-122.62500E+00,+317.41E-03,+737.82E-03
-122.59375E+00,+317.41E-03,+737.82E-03
-122.56250E+00,+330.27E-03,+737.82E-03
-122.53125E+00,+330.27E-03,+758.72E-03
-122.50000E+00,+317.41E-03,+758.72E-03
-122.46875E+00,+317.41E-03,+758.72E-03
-122.43750E+00,+330.27E-03,+769.17E-03
-122.40625E+00,+317.41E-03,+779.62E-03
-122.37500E+00,+330.27E-03,+790.08E-03
-122.34375E+00,+330.27E-03,+790.08E-03
-122.31250E+00,+317.41E-03,+800.53E-03
-122.28125E+00,+304.54E-03,+800.53E-03
-122.25000E+00,+304.54E-03,+800.53E-03
-122.21875E+00,+304.54E-03,+810.98E-03
-122.18750E+00,+291.68E-03,+810.98E-03
-122.15625E+00,+304.54E-03,+810.98E-03
-122.12500E+00,+278.81E-03,+821.43E-03
-122.09375E+00,+278.81E-03,+831.89E-03
-122.06250E+00,+278.81E-03,+821.43E-03
-122.03125E+00,+253.09E-03,+821.43E-03
-122.00000E+00,+253.09E-03,+842.34E-03
-121.96875E+00,+240.22E-03,+831.89E-03
-121.93750E+00,+227.36E-03,+842.34E-03
-121.90625E+00,+227.36E-03,+831.89E-03
-121.87500E+00,+214.49E-03,+842.34E-03
-121.84375E+00,+201.63E-03,+852.79E-03
-121.81250E+00,+188.76E-03,+842.34E-03
-121.78125E+00,+188.76E-03,+852.79E-03
-121.75000E+00,+175.90E-03,+852.79E-03
-121.71875E+00,+150.17E-03,+842.34E-03
-121.68750E+00,+150.17E-03,+842.34E-03
-121.65625E+00,+137.31E-03,+852.79E-03
-121.62500E+00,+124.44E-03,+852.79E-03
-121.59375E+00,+111.58E-03,+852.79E-03
-121.56250E+00,+111.58E-03,+842.34E-03
-121.53125E+00,+98.71E-03,+842.34E-03
-121.50000E+00,+85.85E-03,+842.34E-03
-121.46875E+00,+72.98E-03,+842.34E-03
-121.43750E+00,+72.98E-03,+831.89E-03
-121.40625E+00,+60.12E-03,+821.43E-03
-121.37500E+00,+47.26E-03,+831.89E-03
-121.34375E+00,+34.39E-03,+821.43E-03
-121.31250E+00,+21.53E-03,+821.43E-03
-121.28125E+00,+21.53E-03,+810.98E-03
-121.25000E+00,+8.66E-03,+800.53E-03
-121.21875E+00,-4.20E-03,+810.98E-03
-121.18750E+00,-17.07E-03,+800.53E-03
-121.15625E+00,-17.07E-03,+790.08E-03
-121.12500E+00,-29.93E-03,+779.62E-03
-121.09375E+00,-29.93E-03,+779.62E-03
-121.06250E+00,-42.79E-03,+769.17E-03
-121.03125E+00,-42.79E-03,+758.72E-03
-121.00000E+00,-55.66E-03,+758.72E-03
-120.96875E+00,-42.79E-03,+758.72E-03
-120.93750E+00,-55.66E-03,+748.27E-03
-120.90625E+00,-55.66E-03,+737.82E-03
-120.87500E+00,-55.66E-03,+727.36E-03
-120.84375E+00,-68.52E-03,+716.91E-03
-120.81250E+00,-55.66E-03,+727.36E-03
-120.78125E+00,-68.52E-03,+716.91E-03
-120.75000E+00,-68.52E-03,+716.91E-03
-120.71875E+00,-68.52E-03,+696.01E-03
-120.68750E+00,-68.52E-03,+706.46E-03
-120.65625E+00,-68.52E-03,+706.46E-03
-120.62500E+00,-55.66E-03,+685.55E-03
-120.59375E+00,-42.79E-03,+685.55E-03
-120.56250E+00,-55.66E-03,+675.10E-03
-120.53125E+00,-55.66E-03,+675.10E-03
-120.50000E+00,-42.79E-03,+664.65E-03
-120.46875E+00,-42.79E-03,+664.65E-03
-120.43750E+00,-29.93E-03,+664.65E-03
-120.40625E+00,-29.93E-03,+643.74E-03
-120.37500E+00,-17.07E-03,+654.20E-03
-120.34375E+00,-4.20E-03,+643.74E-03
-120.31250E+00,-4.20E-03,+654.20E-03
-120.28125E+00,-4.20E-03,+643.74E-03
-120.25000E+00,+8.66E-03,+643.74E-03
-120.21875E+00,+8.66E-03,+654.20E-03
-120.18750E+00,+21.53E-03,+643.74E-03
-120.15625E+00,+34.39E-03,+643.74E-03
-120.12500E+00,+47.26E-03,+643.74E-03
-120.09375E+00,+47.26E-03,+643.74E-03
-120.06250E+00,+60.12E-03,+643.74E-03
-120.03125E+00,+85.85E-03,+643.74E-03
-120.00000E+00,+85.85E-03,+643.74E-03
-119.96875E+00,+98.71E-03,+643.74E-03
-119.93750E+00,+111.58E-03,+643.74E-03
-119.90625E+00,+124.44E-03,+643.74E-03
-119.87500E+00,+124.44E-03,+643.74E-03
-119.84375E+00,+137.31E-03,+654.20E-03
-119.81250E+00,+150.17E-03,+643.74E-03
-119.78125E+00,+175.90E-03,+643.74E-03
-119.75000E+00,+175.90E-03,+654.20E-03
-119.71875E+00,+188.76E-03,+654.20E-03
-119.68750E+00,+201.63E-03,+654.20E-03
-119.65625E+00,+201.63E-03,+654.20E-03
-119.62500E+00,+214.49E-03,+654.20E-03
-119.59375E+00,+227.36E-03,+664.65E-03
-119.56250E+00,+227.36E-03,+664.65E-03
-119.53125E+00,+253.09E-03,+675.10E-03
-119.50000E+00,+253.09E-03,+685.55E-03
-119.46875E+00,+265.95E-03,+685.55E-03
-119.43750E+00,+265.95E-03,+696.01E-03
-119.40625E+00,+278.81E-03,+696.01E-03
-119.37500E+00,+278.81E-03,+706.46E-03
-119.34375E+00,+291.68E-03,+696.01E-03
-119.31250E+00,+291.68E-03,+706.46E-03
-119.28125E+00,+304.54E-03,+696.01E-03
-119.25000E+00,+304.54E-03,+716.91E-03
-119.21875E+00,+304.54E-03,+716.91E-03
-119.18750E+00,+304.54E-03,+727.36E-03
-119.15625E+00,+317.41E-03,+737.82E-03
-119.12500E+00,+317.41E-03,+748.27E-03
-119.09375E+00,+317.41E-03,+748.27E-03
-119.06250E+00,+317.41E-03,+737.82E-03
-119.03125E+00,+330.27E-03,+758.72E-03
-119.00000E+00,+317.41E-03,+769.17E-03
-118.96875E+00,+317.41E-03,+769.17E-03
-118.93750E+00,+330.27E-03,+779.62E-03
-118.90625E+00,+317.41E-03,+779.62E-03
-118.87500E+00,+317.41E-03,+769.17E-03
-118.84375E+00,+304.54E-03,+790.08E-03
-118.81250E+00,+317.41E-03,+790.08E-03
-118.78125E+00,+304.54E-03,+790.08E-03
-118.75000E+00,+304.54E-03,+790.08E-03
-118.71875E+00,+291.68E-03,+810.98E-03
-118.68750E+00,+291.68E-03,+821.43E-03
-118.65625E+00,+291.68E-03,+821.43E-03
-118.62500E+00,+265.95E-03,+810.98E-03
-118.59375E+00,+278.81E-03,+821.43E-03
-118.56250E+00,+265.95E-03,+831.89E-03
-118.53125E+00,+253.09E-03,+831.89E-03
-118.50000E+00,+253.09E-03,+831.89E-03
-118.46875E+00,+240.22E-03,+842.34E-03
-118.43750E+00,+240.22E-03,+842.34E-03
-118.40625E+00,+214.49E-03,+842.34E-03
-118.37500E+00,+227.36E-03,+842.34E-03
-118.34375E+00,+214.49E-03,+842.34E-03
-118.31250E+00,+188.76E-03,+842.34E-03
-118.28125E+00,+188.76E-03,+852.79E-03
-118.25000E+00,+175.90E-03,+852.79E-03
-118.21875E+00,+163.04E-03,+842.34E-03
-118.18750E+00,+150.17E-03,+852.79E-03
-118.15625E+00,+137.31E-03,+842.34E-03
-118.12500E+00,+124.44E-03,+852.79E-03
-118.09375E+00,+111.58E-03,+852.79E-03
-118.06250E+00,+111.58E-03,+852.79E-03
-118.03125E+00,+98.71E-03,+852.79E-03
-118.00000E+00,+72.98E-03,+842.34E-03
-117.96875E+00,+60.12E-03,+842.34E-03
-117.93750E+00,+72.98E-03,+831.89E-03
-117.90625E+00,+60.12E-03,+831.89E-03
-117.87500E+00,+47.26E-03,+821.43E-03
-117.84375E+00,+34.39E-03,+831.89E-03
-117.81250E+00,+21.53E-03,+821.43E-03
-117.78125E+00,+21.53E-03,+821.43E-03
-117.75000E+00,+8.66E-03,+800.53E-03
-117.71875E+00,-4.20E-03,+800.53E-03
-117.68750E+00,-4.20E-03,+800.53E-03
-117.65625E+00,-17.07E-03,+800.53E-03
-117.62500E+00,-29.93E-03,+790.08E-03
-117.59375E+00,-29.93E-03,+779.62E-03
-117.56250E+00,-29.93E-03,+779.62E-03
-117.53125E+00,-42.79E-03,+779.62E-03
-117.50000E+00,-42.79E-03,+758.72E-03
-117.46875E+00,-55.66E-03,+748.27E-03
-117.43750E+00,-55.66E-03,+748.27E-03
-117.40625E+00,-68.52E-03,+737.82E-03
-117.37500E+00,-68.52E-03,+737.82E-03
-117.34375E+00,-55.66E-03,+727.36E-03
-117.31250E+00,-68.52E-03,+727.36E-03
-117.28125E+00,-68.52E-03,+706.46E-03
-117.25000E+00,-68.52E-03,+706.46E-03
-117.21875E+00,-55.66E-03,+706.46E-03
-117.18750E+00,-68.52E-03,+706.46E-03
-117.15625E+00,-55.66E-03,+685.55E-03
-117.12500E+00,-68.52E-03,+675.10E-03
-117.09375E+00,-55.66E-03,+685.55E-03
-117.06250E+00,-42.79E-03,+675.10E-03
-117.03125E+00,-42.79E-03,+664.65E-03
-117.00000E+00,-42.79E-03,+675.10E-03
-116.96875E+00,-42.79E-03,+664.65E-03
-116.93750E+00,-29.93E-03,+664.65E-03
-116.90625E+00,-29.93E-03,+654.20E-03
-116.87500E+00,-17.07E-03,+654.20E-03
-116.84375E+00,-4.20E-03,+643.74E-03
-116.81250E+00,-4.20E-03,+643.74E-03
-116.78125E+00,-4.20E-03,+643.74E-03
-116.75000E+00,+8.66E-03,+643.74E-03
-116.71875E+00,+34.39E-03,+633.29E-03
-116.68750E+00,+21.53E-03,+643.74E-03
-116.65625E+00,+47.26E-03,+643.74E-03
-116.62500E+00,+60.12E-03,+643.74E-03
-116.59375E+00,+60.12E-03,+643.74E-03
-116.56250E+00,+72.98E-03,+643.74E-03
-116.53125E+00,+72.98E-03,+633.29E-03
-116.50000E+00,+85.85E-03,+643.74E-03
-116.46875E+00,+98.71E-03,+643.74E-03
-116.43750E+00,+124.44E-03,+643.74E-03
-116.40625E+00,+124.44E-03,+633.29E-03
-116.37500E+00,+137.31E-03,+643.74E-03
-116.34375E+00,+150.17E-03,+643.74E-03
-116.31250E+00,+150.17E-03,+643.74E-03
-116.28125E+00,+150.17E-03,+654.20E-03
-116.25000E+00,+163.04E-03,+643.74E-03
-116.21875E+00,+188.76E-03,+654.20E-03
-116.18750E+00,+201.63E-03,+675.10E-03
-116.15625E+00,+214.49E-03,+664.65E-03
-116.12500E+00,+201.63E-03,+664.65E-03
-116.09375E+00,+240.22E-03,+675.10E-03
-116.06250E+00,+240.22E-03,+675.10E-03
-116.03125E+00,+240.22E-03,+675.10E-03
-116.00000E+00,+253.09E-03,+675.10E-03
-115.96875E+00,+253.09E-03,+685.55E-03
-115.93750E+00,+265.95E-03,+696.01E-03
-115.90625E+00,+278.81E-03,+685.55E-03
-115.87500E+00,+278.81E-03,+706.46E-03
-115.84375E+00,+291.68E-03,+706.46E-03
-115.81250E+00,+304.54E-03,+706.46E-03
-115.78125E+00,+291.68E-03,+706.46E-03
-115.75000E+00,+304.54E-03,+716.91E-03
-115.71875E+00,+304.54E-03,+716.91E-03
-115.68750E+00,+317.41E-03,+727.36E-03
-115.65625E+00,+317.41E-03,+727.36E-03
-115.62500E+00,+317.41E-03,+737.82E-03
-115.59375E+00,+317.41E-03,+748.27E-03
-115.56250E+00,+330.27E-03,+737.82E-03
-115.53125E+00,+317.41E-03,+748.27E-03
-115.50000E+00,+330.27E-03,+769.17E-03
-115.46875E+00,+330.27E-03,+758.72E-03
-115.43750E+00,+330.27E-03,+779.62E-03
-115.40625E+00,+330.27E-03,+779.62E-03
-115.37500E+00,+330.27E-03,+790.08E-03
-115.34375E+00,+317.41E-03,+790.08E-03
-115.31250E+00,+317.41E-03,+790.08E-03
-115.28125E+00,+304.54E-03,+800.53E-03
-115.25000E+00,+304.54E-03,+800.53E-03
-115.21875E+00,+291.68E-03,+810.98E-03
-115.18750E+00,+278.81E-03,+810.98E-03
-115.15625E+00,+278.81E-03,+810.98E-03
-115.12500E+00,+278.81E-03,+821.43E-03
-115.09375E+00,+265.95E-03,+821.43E-03
-115.06250E+00,+265.95E-03,+831.89E-03
-115.03125E+00,+265.95E-03,+831.89E-03
-115.00000E+00,+240.22E-03,+842.34E-03
-114.96875E+00,+240.22E-03,+831.89E-03
-114.93750E+00,+214.49E-03,+842.34E-03
-114.90625E+00,+214.49E-03,+852.79E-03
-114.87500E+00,+201.63E-03,+852.79E-03
-114.84375E+00,+201.63E-03,+852.79E-03
-114.81250E+00,+188.76E-03,+852.79E-03
-114.78125E+00,+175.90E-03,+852.79E-03
-114.75000E+00,+163.04E-03,+842.34E-03
-114.71875E+00,+137.31E-03,+842.34E-03
-114.68750E+00,+137.31E-03,+852.79E-03
-114.65625E+00,+137.31E-03,+852.79E-03
-114.62500E+00,+124.44E-03,+842.34E-03
-114.59375E+00,+111.58E-03,+842.34E-03
-114.56250E+00,+98.71E-03,+852.79E-03
-114.53125E+00,+98.71E-03,+842.34E-03
-114.50000E+00,+85.85E-03,+842.34E-03
-114.46875E+00,+72.98E-03,+842.34E-03
-114.43750E+00,+72.98E-03,+821.43E-03
-114.40625E+00,+47.26E-03,+831.89E-03
-114.37500E+00,+34.39E-03,+831.89E-03
-114.34375E+00,+34.39E-03,+821.43E-03
-114.31250E+00,+21.53E-03,+810.98E-03
-114.28125E+00,+8.66E-03,+810.98E-03
-114.25000E+00,-4.20E-03,+800.53E-03
-114.21875E+00,-17.07E-03,+800.53E-03
-114.18750E+00,-17.07E-03,+800.53E-03
-114.15625E+00,-29.93E-03,+790.08E-03
-114.12500E+00,-29.93E-03,+779.62E-03
-114.09375E+00,-29.93E-03,+779.62E-03
-114.06250E+00,-42.79E-03,+779.62E-03
-114.03125E+00,-42.79E-03,+769.17E-03
-114.00000E+00,-42.79E-03,+769.17E-03
-113.96875E+00,-55.66E-03,+758.72E-03
-113.93750E+00,-55.66E-03,+748.27E-03
-113.90625E+00,-55.66E-03,+748.27E-03
-113.87500E+00,-68.52E-03,+737.82E-03
-113.84375E+00,-55.66E-03,+737.82E-03
-113.81250E+00,-68.52E-03,+716.91E-03
-113.78125E+00,-68.52E-03,+706.46E-03
-113.75000E+00,-68.52E-03,+706.46E-03
-113.71875E+00,-81.39E-03,+706.46E-03
-113.68750E+00,-68.52E-03,+696.01E-03
-113.65625E+00,-68.52E-03,+685.55E-03
-113.62500E+00,-55.66E-03,+675.10E-03
-113.59375E+00,-55.66E-03,+685.55E-03
-113.56250E+00,-55.66E-03,+675.10E-03
-113.53125E+00,-55.66E-03,+675.10E-03
-113.50000E+00,-42.79E-03,+664.65E-03
-113.46875E+00,-42.79E-03,+664.65E-03
-113.43750E+00,-29.93E-03,+664.65E-03
-113.40625E+00,-17.07E-03,+654.20E-03
-113.37500E+00,-17.07E-03,+654.20E-03
-113.34375E+00,-17.07E-03,+654.20E-03
-113.31250E+00,-4.20E-03,+643.74E-03
-113.28125E+00,+8.66E-03,+654.20E-03
-113.25000E+00,+8.66E-03,+633.29E-03
-113.21875E+00,+21.53E-03,+643.74E-03
-113.18750E+00,+21.53E-03,+633.29E-03
-113.15625E+00,+47.26E-03,+633.29E-03
-113.12500E+00,+47.26E-03,+643.74E-03
-113.09375E+00,+72.98E-03,+633.29E-03
-113.06250E+00,+72.98E-03,+643.74E-03
-113.03125E+00,+85.85E-03,+633.29E-03
-113.00000E+00,+98.71E-03,+643.74E-03
-112.96875E+00,+111.58E-03,+643.74E-03
-112.93750E+00,+111.58E-03,+643.74E-03
-112.90625E+00,+124.44E-03,+654.20E-03
-112.87500E+00,+137.31E-03,+654.20E-03
-112.84375E+00,+150.17E-03,+643.74E-03
-112.81250E+00,+163.04E-03,+643.74E-03
-112.78125E+00,+175.90E-03,+643.74E-03
-112.75000E+00,+175.90E-03,+654.20E-03
-112.71875E+00,+188.76E-03,+654.20E-03
-112.68750E+00,+201.63E-03,+664.65E-03
-112.65625E+00,+227.36E-03,+664.65E-03
-112.62500E+00,+214.49E-03,+654.20E-03
-112.59375E+00,+227.36E-03,+675.10E-03
-112.56250E+00,+240.22E-03,+675.10E-03
-112.53125E+00,+253.09E-03,+675.10E-03
-112.50000E+00,+253.09E-03,+696.01E-03
-112.46875E+00,+265.95E-03,+685.55E-03
-112.43750E+00,+278.81E-03,+685.55E-03
-112.40625E+00,+278.81E-03,+696.01E-03
-112.37500E+00,+291.68E-03,+696.01E-03
-112.34375E+00,+291.68E-03,+706.46E-03
-112.31250E+00,+304.54E-03,+716.91E-03
-112.28125E+00,+304.54E-03,+716.91E-03
-112.25000E+00,+304.54E-03,+706.46E-03
-112.21875E+00,+317.41E-03,+727.36E-03
-112.18750E+00,+317.41E-03,+737.82E-03
-112.15625E+00,+317.41E-03,+737.82E-03
-112.12500E+00,+330.27E-03,+737.82E-03
-112.09375E+00,+317.41E-03,+737.82E-03
-112.06250E+00,+317.41E-03,+758.72E-03
-112.03125E+00,+317.41E-03,+758.72E-03
-112.00000E+00,+330.27E-03,+758.72E-03
-111.96875E+00,+330.27E-03,+779.62E-03
-111.93750E+00,+330.27E-03,+769.17E-03
-111.90625E+00,+330.27E-03,+779.62E-03
-111.87500E+00,+317.41E-03,+790.08E-03
-111.84375E+00,+317.41E-03,+790.08E-03
-111.81250E+00,+304.54E-03,+800.53E-03
-111.78125E+00,+304.54E-03,+800.53E-03
-111.75000E+00,+291.68E-03,+810.98E-03
-111.71875E+00,+291.68E-03,+810.98E-03
-111.68750E+00,+304.54E-03,+821.43E-03
-111.65625E+00,+291.68E-03,+821.43E-03
-111.62500E+00,+278.81E-03,+810.98E-03
-111.59375E+00,+278.81E-03,+831.89E-03
-111.56250E+00,+265.95E-03,+831.89E-03
-111.53125E+00,+265.95E-03,+831.89E-03
-111.50000E+00,+240.22E-03,+831.89E-03
-111.46875E+00,+227.36E-03,+842.34E-03
-111.43750E+00,+214.49E-03,+831.89E-03
-111.40625E+00,+201.63E-03,+842.34E-03
-111.37500E+00,+201.63E-03,+852.79E-03
-111.34375E+00,+188.76E-03,+842.34E-03
-111.31250E+00,+188.76E-03,+852.79E-03
-111.28125E+00,+188.76E-03,+852.79E-03
-111.25000E+00,+150.17E-03,+852.79E-03
-111.21875E+00,+163.04E-03,+852.79E-03
-111.18750E+00,+150.17E-03,+852.79E-03
-111.15625E+00,+124.44E-03,+842.34E-03
-111.12500E+00,+124.44E-03,+852.79E-03
-111.09375E+00,+98.71E-03,+842.34E-03
-111.06250E+00,+98.71E-03,+842.34E-03
-111.03125E+00,+98.71E-03,+831.89E-03
-111.00000E+00,+72.98E-03,+821.43E-03
-110.96875E+00,+60.12E-03,+831.89E-03
-110.93750E+00,+60.12E-03,+842.34E-03
-110.90625E+00,+34.39E-03,+831.89E-03
-110.87500E+00,+34.39E-03,+831.89E-03
-110.84375E+00,+21.53E-03,+821.43E-03
-110.81250E+00,+8.66E-03,+800.53E-03
-110.78125E+00,+8.66E-03,+810.98E-03
-110.75000E+00,-4.20E-03,+800.53E-03
-110.71875E+00,-4.20E-03,+800.53E-03
-110.68750E+00,-4.20E-03,+790.08E-03
-110.65625E+00,-17.07E-03,+790.08E-03
-110.62500E+00,-42.79E-03,+779.62E-03
-110.59375E+00,-29.93E-03,+769.17E-03
-110.56250E+00,-29.93E-03,+779.62E-03
-110.53125E+00,-42.79E-03,+758.72E-03
-110.50000E+00,-55.66E-03,+758.72E-03
-110.46875E+00,-55.66E-03,+758.72E-03
-110.43750E+00,-68.52E-03,+737.82E-03
-110.40625E+00,-55.66E-03,+737.82E-03
-110.37500E+00,-55.66E-03,+727.36E-03
-110.34375E+00,-68.52E-03,+727.36E-03
-110.31250E+00,-55.66E-03,+716.91E-03
-110.28125E+00,-55.66E-03,+716.91E-03
-110.25000E+00,-55.66E-03,+706.46E-03
-110.21875E+00,-68.52E-03,+706.46E-03
-110.18750E+00,-68.52E-03,+685.55E-03
-110.15625E+00,-55.66E-03,+685.55E-03
-110.12500E+00,-55.66E-03,+685.55E-03
-110.09375E+00,-55.66E-03,+685.55E-03
-110.06250E+00,-55.66E-03,+664.65E-03
-110.03125E+00,-55.66E-03,+664.65E-03
-110.00000E+00,-42.79E-03,+675.10E-03
-109.96875E+00,-29.93E-03,+664.65E-03
-109.93750E+00,-29.93E-03,+664.65E-03
-109.90625E+00,-29.93E-03,+664.65E-03
-109.87500E+00,-17.07E-03,+654.20E-03
-109.84375E+00,-4.20E-03,+643.74E-03
-109.81250E+00,-4.20E-03,+643.74E-03
-109.78125E+00,+8.66E-03,+654.20E-03
-109.75000E+00,+21.53E-03,+633.29E-03
-109.71875E+00,+21.53E-03,+643.74E-03
-109.68750E+00,+34.39E-03,+643.74E-03
-109.65625E+00,+47.26E-03,+643.74E-03
-109.62500E+00,+47.26E-03,+643.74E-03
-109.59375E+00,+85.85E-03,+643.74E-03
-109.56250E+00,+72.98E-03,+633.29E-03
-109.53125E+00,+85.85E-03,+643.74E-03
-109.50000E+00,+98.71E-03,+633.29E-03
-109.46875E+00,+111.58E-03,+643.74E-03
-109.43750E+00,+124.44E-03,+633.29E-03
-109.40625E+00,+124.44E-03,+643.74E-03
-109.37500E+00,+137.31E-03,+643.74E-03
-109.34375E+00,+163.04E-03,+633.29E-03
-109.31250E+00,+150.17E-03,+643.74E-03
-109.28125E+00,+175.90E-03,+654.20E-03
-109.25000E+00,+175.90E-03,+643.74E-03
-109.21875E+00,+188.76E-03,+664.65E-03
-109.18750E+00,+201.63E-03,+664.65E-03
-109.15625E+00,+214.49E-03,+654.20E-03
-109.12500E+00,+214.49E-03,+664.65E-03
-109.09375E+00,+240.22E-03,+664.65E-03
-109.06250E+00,+240.22E-03,+675.10E-03
-109.03125E+00,+253.09E-03,+675.10E-03
-109.00000E+00,+265.95E-03,+685.55E-03
-108.96875E+00,+265.95E-03,+685.55E-03
-108.93750E+00,+278.81E-03,+696.01E-03
-108.90625E+00,+278.81E-03,+696.01E-03
-108.87500E+00,+278.81E-03,+706.46E-03
-108.84375E+00,+304.54E-03,+706.46E-03
-108.81250E+00,+291.68E-03,+716.91E-03
-108.78125E+00,+304.54E-03,+727.36E-03
-108.75000E+00,+304.54E-03,+716.91E-03
-108.71875E+00,+317.41E-03,+727.36E-03
-108.68750E+00,+330.27E-03,+727.36E-03
-108.65625E+00,+330.27E-03,+737.82E-03
-108.62500E+00,+330.27E-03,+748.27E-03
-108.59375E+00,+330.27E-03,+748.27E-03
-108.56250E+00,+330.27E-03,+748.27E-03
-108.53125E+00,+330.27E-03,+758.72E-03
-108.50000E+00,+317.41E-03,+769.17E-03
-108.46875E+00,+317.41E-03,+779.62E-03
-108.43750E+00,+330.27E-03,+779.62E-03
-108.40625E+00,+317.41E-03,+779.62E-03
-108.37500E+00,+317.41E-03,+790.08E-03
-108.34375E+00,+317.41E-03,+800.53E-03
-108.31250E+00,+304.54E-03,+800.53E-03
-108.28125E+00,+304.54E-03,+790.08E-03
-108.25000E+00,+291.68E-03,+800.53E-03
-108.21875E+00,+304.54E-03,+810.98E-03
-108.18750E+00,+291.68E-03,+821.43E-03
-108.15625E+00,+278.81E-03,+810.98E-03
-108.12500E+00,+265.95E-03,+831.89E-03
-108.09375E+00,+265.95E-03,+831.89E-03
-108.06250E+00,+253.09E-03,+831.89E-03
-108.03125E+00,+240.22E-03,+831.89E-03
-108.00000E+00,+240.22E-03,+842.34E-03
-107.96875E+00,+240.22E-03,+842.34E-03
-107.93750E+00,+214.49E-03,+852.79E-03
-107.90625E+00,+214.49E-03,+842.34E-03
-107.87500E+00,+188.76E-03,+852.79E-03
-107.84375E+00,+188.76E-03,+852.79E-03
-107.81250E+00,+175.90E-03,+852.79E-03
-107.78125E+00,+163.04E-03,+842.34E-03
-107.75000E+00,+163.04E-03,+863.24E-03
-107.71875E+00,+163.04E-03,+852.79E-03
-107.68750E+00,+137.31E-03,+852.79E-03
-107.65625E+00,+137.31E-03,+842.34E-03
-107.62500E+00,+124.44E-03,+852.79E-03
-107.59375E+00,+111.58E-03,+852.79E-03
-107.56250E+00,+98.71E-03,+852.79E-03
-107.53125E+00,+85.85E-03,+842.34E-03
-107.50000E+00,+72.98E-03,+831.89E-03
-107.46875E+00,+72.98E-03,+842.34E-03
-107.43750E+00,+47.26E-03,+831.89E-03
-107.40625E+00,+60.12E-03,+821.43E-03
-107.37500E+00,+21.53E-03,+821.43E-03
-107.34375E+00,+8.66E-03,+821.43E-03
-107.31250E+00,+8.66E-03,+810.98E-03
-107.28125E+00,-4.20E-03,+810.98E-03
-107.25000E+00,-4.20E-03,+800.53E-03
-107.21875E+00,-4.20E-03,+790.08E-03
-107.18750E+00,-4.20E-03,+790.08E-03
-107.15625E+00,-42.79E-03,+790.08E-03
-107.12500E+00,-42.79E-03,+790.08E-03
-107.09375E+00,-42.79E-03,+769.17E-03
-107.06250E+00,-42.79E-03,+769.17E-03
-107.03125E+00,-55.66E-03,+769.17E-03
-107.00000E+00,-42.79E-03,+758.72E-03
-106.96875E+00,-55.66E-03,+748.27E-03
-106.93750E+00,-55.66E-03,+748.27E-03
-106.90625E+00,-55.66E-03,+737.82E-03
-106.87500E+00,-55.66E-03,+737.82E-03
-106.84375E+00,-68.52E-03,+727.36E-03
-106.81250E+00,-68.52E-03,+716.91E-03
-106.78125E+00,-68.52E-03,+706.46E-03
-106.75000E+00,-81.39E-03,+706.46E-03
-106.71875E+00,-55.66E-03,+706.46E-03
-106.68750E+00,-55.66E-03,+685.55E-03
-106.65625E+00,-55.66E-03,+696.01E-03
-106.62500E+00,-55.66E-03,+675.10E-03
-106.59375E+00,-42.79E-03,+675.10E-03
-106.56250E+00,-42.79E-03,+675.10E-03
-106.53125E+00,-42.79E-03,+664.65E-03
-106.50000E+00,-42.79E-03,+654.20E-03
-106.46875E+00,-29.93E-03,+675.10E-03
-106.43750E+00,-29.93E-03,+664.65E-03
-106.40625E+00,-29.93E-03,+654.20E-03
-106.37500E+00,-17.07E-03,+643.74E-03
-106.34375E+00,-4.20E-03,+654.20E-03
-106.31250E+00,-4.20E-03,+654.20E-03
-106.28125E+00,+8.66E-03,+654.20E-03
-106.25000E+00,+21.53E-03,+643.74E-03
-106.21875E+00,+21.53E-03,+643.74E-03
-106.18750E+00,+34.39E-03,+643.74E-03
-106.15625E+00,+60.12E-03,+633.29E-03
-106.12500E+00,+60.12E-03,+643.74E-03
-106.09375E+00,+72.98E-03,+643.74E-03
-106.06250E+00,+85.85E-03,+633.29E-03
-106.03125E+00,+85.85E-03,+643.74E-03
-106.00000E+00,+111.58E-03,+643.74E-03
-105.96875E+00,+111.58E-03,+643.74E-03
-105.93750E+00,+111.58E-03,+643.74E-03
-105.90625E+00,+124.44E-03,+643.74E-03
-105.87500E+00,+150.17E-03,+643.74E-03
-105.84375E+00,+163.04E-03,+654.20E-03
-105.81250E+00,+163.04E-03,+654.20E-03
-105.78125E+00,+175.90E-03,+654.20E-03
-105.75000E+00,+188.76E-03,+664.65E-03
-105.71875E+00,+188.76E-03,+664.65E-03
-105.68750E+00,+214.49E-03,+654.20E-03
-105.65625E+00,+214.49E-03,+664.65E-03
-105.62500E+00,+240.22E-03,+664.65E-03
-105.59375E+00,+240.22E-03,+675.10E-03
-105.56250E+00,+253.09E-03,+675.10E-03
-105.53125E+00,+253.09E-03,+675.10E-03
-105.50000E+00,+265.95E-03,+685.55E-03
-105.46875E+00,+265.95E-03,+696.01E-03
-105.43750E+00,+278.81E-03,+685.55E-03
-105.40625E+00,+278.81E-03,+696.01E-03
-105.37500E+00,+291.68E-03,+706.46E-03
-105.34375E+00,+291.68E-03,+716.91E-03
-105.31250E+00,+304.54E-03,+716.91E-03
-105.28125E+00,+304.54E-03,+727.36E-03
-105.25000E+00,+317.41E-03,+727.36E-03
-105.21875E+00,+317.41E-03,+727.36E-03
-105.18750E+00,+317.41E-03,+737.82E-03
-105.15625E+00,+317.41E-03,+737.82E-03
-105.12500E+00,+317.41E-03,+758.72E-03
-105.09375E+00,+330.27E-03,+758.72E-03
-105.06250E+00,+317.41E-03,+758.72E-03
-105.03125E+00,+330.27E-03,+758.72E-03
-105.00000E+00,+317.41E-03,+779.62E-03
-104.96875E+00,+330.27E-03,+769.17E-03
-104.93750E+00,+330.27E-03,+779.62E-03
-104.90625E+00,+304.54E-03,+779.62E-03
-104.87500E+00,+304.54E-03,+790.08E-03
-104.84375E+00,+317.41E-03,+790.08E-03
-104.81250E+00,+317.41E-03,+800.53E-03
-104.78125E+00,+291.68E-03,+810.98E-03
-104.75000E+00,+304.54E-03,+810.98E-03
-104.71875E+00,+291.68E-03,+810.98E-03
-104.68750E+00,+291.68E-03,+821.43E-03
-104.65625E+00,+278.81E-03,+821.43E-03
-104.62500E+00,+265.95E-03,+831.89E-03
-104.59375E+00,+278.81E-03,+821.43E-03
-104.56250E+00,+253.09E-03,+821.43E-03
-104.53125E+00,+253.09E-03,+831.89E-03
-104.50000E+00,+240.22E-03,+842.34E-03
-104.46875E+00,+227.36E-03,+842.34E-03
-104.43750E+00,+214.49E-03,+842.34E-03
-104.40625E+00,+214.49E-03,+842.34E-03
-104.37500E+00,+201.63E-03,+852.79E-03
-104.34375E+00,+188.76E-03,+852.79E-03
-104.31250E+00,+188.76E-03,+863.24E-03
-104.28125E+00,+163.04E-03,+852.79E-03
-104.25000E+00,+150.17E-03,+852.79E-03
-104.21875E+00,+150.17E-03,+852.79E-03
-104.18750E+00,+137.31E-03,+852.79E-03
-104.15625E+00,+124.44E-03,+852.79E-03
-104.12500E+00,+111.58E-03,+852.79E-03
-104.09375E+00,+98.71E-03,+852.79E-03
-104.06250E+00,+98.71E-03,+842.34E-03
-104.03125E+00,+72.98E-03,+852.79E-03
-104.00000E+00,+72.98E-03,+842.34E-03
-103.96875E+00,+47.26E-03,+831.89E-03
-103.93750E+00,+47.26E-03,+831.89E-03
-103.90625E+00,+34.39E-03,+831.89E-03
-103.87500E+00,+34.39E-03,+831.89E-03
-103.84375E+00,+21.53E-03,+810.98E-03
-103.81250E+00,+21.53E-03,+800.53E-03
-103.78125E+00,+8.66E-03,+810.98E-03
-103.75000E+00,-4.20E-03,+800.53E-03
-103.71875E+00,-17.07E-03,+800.53E-03
-103.68750E+00,-17.07E-03,+790.08E-03
-103.65625E+00,-29.93E-03,+779.62E-03
-103.62500E+00,-29.93E-03,+779.62E-03
-103.59375E+00,-29.93E-03,+769.17E-03
-103.56250E+00,-42.79E-03,+758.72E-03
-103.53125E+00,-42.79E-03,+758.72E-03
-103.50000E+00,-55.66E-03,+748.27E-03
-103.46875E+00,-55.66E-03,+748.27E-03
-103.43750E+00,-55.66E-03,+748.27E-03
-103.40625E+00,-55.66E-03,+727.36E-03
-103.37500E+00,-55.66E-03,+727.36E-03
-103.34375E+00,-68.52E-03,+727.36E-03
-103.31250E+00,-68.52E-03,+716.91E-03
-103.28125E+00,-68.52E-03,+706.46E-03
-103.25000E+00,-68.52E-03,+696.01E-03
-103.21875E+00,-68.52E-03,+706.46E-03
-103.18750E+00,-55.66E-03,+696.01E-03
-103.15625E+00,-55.66E-03,+685.55E-03
-103.12500E+00,-42.79E-03,+675.10E-03
-103.09375E+00,-55.66E-03,+675.10E-03
-103.06250E+00,-42.79E-03,+675.10E-03
-103.03125E+00,-42.79E-03,+664.65E-03
-103.00000E+00,-29.93E-03,+654.20E-03
-102.96875E+00,-17.07E-03,+654.20E-03
-102.93750E+00,-17.07E-03,+654.20E-03
-102.90625E+00,-17.07E-03,+654.20E-03
-102.87500E+00,-4.20E-03,+654.20E-03
-102.84375E+00,-4.20E-03,+654.20E-03
-102.81250E+00,+8.66E-03,+643.74E-03
-102.78125E+00,+8.66E-03,+643.74E-03
-102.75000E+00,+8.66E-03,+643.74E-03
-102.71875E+00,+34.39E-03,+643.74E-03
-102.68750E+00,+47.26E-03,+643.74E-03
-102.65625E+00,+47.26E-03,+633.29E-03
-102.62500E+00,+60.12E-03,+633.29E-03
-102.59375E+00,+72.98E-03,+643.74E-03
-102.56250E+00,+72.98E-03,+633.29E-03
-102.53125E+00,+98.71E-03,+643.74E-03
-102.50000E+00,+111.58E-03,+633.29E-03
-102.46875E+00,+124.44E-03,+643.74E-03
-102.43750E+00,+137.31E-03,+643.74E-03
-102.40625E+00,+137.31E-03,+643.74E-03
-102.37500E+00,+137.31E-03,+654.20E-03
-102.34375E+00,+163.04E-03,+643.74E-03
-102.31250E+00,+175.90E-03,+654.20E-03
-102.28125E+00,+175.90E-03,+654.20E-03
-102.25000E+00,+188.76E-03,+654.20E-03
-102.21875E+00,+201.63E-03,+664.65E-03
-102.18750E+00,+214.49E-03,+664.65E-03
-102.15625E+00,+214.49E-03,+664.65E-03
-102.12500E+00,+227.36E-03,+664.65E-03
-102.09375E+00,+227.36E-03,+675.10E-03
-102.06250E+00,+253.09E-03,+675.10E-03
-102.03125E+00,+253.09E-03,+685.55E-03
-102.00000E+00,+265.95E-03,+685.55E-03
-101.96875E+00,+278.81E-03,+685.55E-03
-101.93750E+00,+278.81E-03,+696.01E-03
-101.90625E+00,+291.68E-03,+696.01E-03
-101.87500E+00,+291.68E-03,+716.91E-03
-101.84375E+00,+291.68E-03,+706.46E-03
-101.81250E+00,+304.54E-03,+716.91E-03
-101.78125E+00,+304.54E-03,+716.91E-03
-101.75000E+00,+304.54E-03,+727.36E-03
-101.71875E+00,+317.41E-03,+737.82E-03
-101.68750E+00,+330.27E-03,+748.27E-03
-101.65625E+00,+317.41E-03,+737.82E-03
-101.62500E+00,+330.27E-03,+748.27E-03
-101.59375E+00,+317.41E-03,+758.72E-03
-101.56250E+00,+317.41E-03,+758.72E-03
-101.53125E+00,+330.27E-03,+758.72E-03
-101.50000E+00,+330.27E-03,+779.62E-03
-101.46875E+00,+317.41E-03,+779.62E-03
-101.43750E+00,+317.41E-03,+779.62E-03
-101.40625E+00,+317.41E-03,+790.08E-03
-101.37500E+00,+317.41E-03,+800.53E-03
-101.34375E+00,+291.68E-03,+800.53E-03
-101.31250E+00,+304.54E-03,+810.98E-03
-101.28125E+00,+304.54E-03,+810.98E-03
-101.25000E+00,+304.54E-03,+810.98E-03
-101.21875E+00,+291.68E-03,+810.98E-03
-101.18750E+00,+291.68E-03,+810.98E-03
-101.15625E+00,+291.68E-03,+821.43E-03
-101.12500E+00,+278.81E-03,+821.43E-03
-101.09375E+00,+265.95E-03,+831.89E-03
-101.06250E+00,+253.09E-03,+831.89E-03
-101.03125E+00,+240.22E-03,+842.34E-03
-101.00000E+00,+240.22E-03,+842.34E-03
-100.96875E+00,+227.36E-03,+842.34E-03
-100.93750E+00,+214.49E-03,+852.79E-03
-100.90625E+00,+201.63E-03,+852.79E-03
-100.87500E+00,+201.63E-03,+842.34E-03
-100.84375E+00,+201.63E-03,+852.79E-03
-100.81250E+00,+175.90E-03,+863.24E-03
-100.78125E+00,+163.04E-03,+852.79E-03
-100.75000E+00,+150.17E-03,+842.34E-03
-100.71875E+00,+137.31E-03,+863.24E-03
-100.68750E+00,+137.31E-03,+852.79E-03
-100.65625E+00,+111.58E-03,+852.79E-03
-100.62500E+00,+111.58E-03,+842.34E-03
-100.59375E+00,+98.71E-03,+842.34E-03
-100.56250E+00,+85.85E-03,+842.34E-03
-100.53125E+00,+72.98E-03,+842.34E-03
-100.50000E+00,+72.98E-03,+831.89E-03
-100.46875E+00,+60.12E-03,+831.89E-03
-100.43750E+00,+47.26E-03,+821.43E-03
-100.40625E+00,+34.39E-03,+810.98E-03
-100.37500E+00,+34.39E-03,+810.98E-03
-100.34375E+00,+21.53E-03,+810.98E-03
-100.31250E+00,-4.20E-03,+810.98E-03
-100.28125E+00,+8.66E-03,+810.98E-03
-100.25000E+00,-4.20E-03,+790.08E-03
-100.21875E+00,-17.07E-03,+790.08E-03
-100.18750E+00,-29.93E-03,+779.62E-03
-100.15625E+00,-29.93E-03,+779.62E-03
-100.12500E+00,-29.93E-03,+779.62E-03
-100.09375E+00,-42.79E-03,+769.17E-03
-100.06250E+00,-55.66E-03,+758.72E-03
-100.03125E+00,-55.66E-03,+758.72E-03
-100.00000E+00,-55.66E-03,+748.27E-03
-99.96875E+00,-68.52E-03,+737.82E-03
-99.93750E+00,-55.66E-03,+748.27E-03
-99.90625E+00,-55.66E-03,+737.82E-03
-99.87500E+00,-55.66E-03,+727.36E-03
-99.84375E+00,-68.52E-03,+727.36E-03
-99.81250E+00,-68.52E-03,+716.91E-03
-99.78125E+00,-55.66E-03,+706.46E-03
-99.75000E+00,-81.39E-03,+696.01E-03
-99.71875E+00,-68.52E-03,+696.01E-03
-99.68750E+00,-68.52E-03,+696.01E-03
-99.65625E+00,-55.66E-03,+685.55E-03
-99.62500E+00,-42.79E-03,+685.55E-03
-99.59375E+00,-42.79E-03,+685.55E-03
-99.56250E+00,-42.79E-03,+675.10E-03
-99.53125E+00,-42.79E-03,+664.65E-03
-99.50000E+00,-29.93E-03,+664.65E-03
-99.46875E+00,-29.93E-03,+664.65E-03
-99.43750E+00,-17.07E-03,+654.20E-03
-99.40625E+00,-17.07E-03,+664.65E-03
-99.37500E+00,-4.20E-03,+643.74E-03
-99.34375E+00,+8.66E-03,+643.74E-03
-99.31250E+00,+8.66E-03,+654.20E-03
-99.28125E+00,+21.53E-03,+654.20E-03
-99.25000E+00,+21.53E-03,+643.74E-03
-99.21875E+00,+34.39E-03,+643.74E-03
-99.18750E+00,+47.26E-03,+643.74E-03
-99.15625E+00,+47.26E-03,+643.74E-03
-99.12500E+00,+60.12E-03,+643.74E-03
-99.09375E+00,+72.98E-03,+633.29E-03
-99.06250E+00,+85.85E-03,+633.29E-03
-99.03125E+00,+98.71E-03,+633.29E-03
-99.00000E+00,+111.58E-03,+633.29E-03
-98.96875E+00,+111.58E-03,+643.74E-03
-98.93750E+00,+137.31E-03,+643.74E-03
-98.90625E+00,+137.31E-03,+643.74E-03
-98.87500E+00,+150.17E-03,+654.20E-03
-98.84375E+00,+163.04E-03,+643.74E-03
-98.81250E+00,+175.90E-03,+654.20E-03
-98.78125E+00,+188.76E-03,+654.20E-03
-98.75000E+00,+188.76E-03,+654.20E-03
-98.71875E+00,+201.63E-03,+664.65E-03
-98.68750E+00,+201.63E-03,+664.65E-03
-98.65625E+00,+227.36E-03,+675.10E-03
-98.62500E+00,+227.36E-03,+675.10E-03
-98.59375E+00,+240.22E-03,+664.65E-03
-98.56250E+00,+240.22E-03,+685.55E-03
-98.53125E+00,+253.09E-03,+675.10E-03
-98.50000E+00,+278.81E-03,+685.55E-03
-98.46875E+00,+278.81E-03,+696.01E-03
-98.43750E+00,+291.68E-03,+706.46E-03
-98.40625E+00,+278.81E-03,+706.46E-03
-98.37500E+00,+291.68E-03,+706.46E-03
-98.34375E+00,+304.54E-03,+706.46E-03
-98.31250E+00,+291.68E-03,+716.91E-03
-98.28125E+00,+317.41E-03,+727.36E-03
-98.25000E+00,+317.41E-03,+727.36E-03
-98.21875E+00,+317.41E-03,+748.27E-03
-98.18750E+00,+317.41E-03,+737.82E-03
-98.15625E+00,+317.41E-03,+748.27E-03
-98.12500E+00,+330.27E-03,+748.27E-03
-98.09375E+00,+330.27E-03,+758.72E-03
-98.06250E+00,+317.41E-03,+769.17E-03
-98.03125E+00,+330.27E-03,+758.72E-03
-98.00000E+00,+317.41E-03,+769.17E-03
-97.96875E+00,+317.41E-03,+790.08E-03
-97.93750E+00,+330.27E-03,+779.62E-03
-97.90625E+00,+317.41E-03,+790.08E-03
-97.87500E+00,+317.41E-03,+779.62E-03
-97.84375E+00,+304.54E-03,+800.53E-03
-97.81250E+00,+304.54E-03,+790.08E-03
-97.78125E+00,+291.68E-03,+810.98E-03
-97.75000E+00,+291.68E-03,+810.98E-03
-97.71875E+00,+278.81E-03,+810.98E-03
-97.68750E+00,+278.81E-03,+821.43E-03
-97.65625E+00,+278.81E-03,+831.89E-03
-97.62500E+00,+265.95E-03,+831.89E-03
-97.59375E+00,+265.95E-03,+842.34E-03
-97.56250E+00,+253.09E-03,+842.34E-03
-97.53125E+00,+240.22E-03,+842.34E-03
-97.50000E+00,+240.22E-03,+842.34E-03
-97.46875E+00,+227.36E-03,+842.34E-03
-97.43750E+00,+214.49E-03,+842.34E-03
-97.40625E+00,+201.63E-03,+842.34E-03
-97.37500E+00,+201.63E-03,+842.34E-03
-97.34375E+00,+188.76E-03,+852.79E-03
-97.31250E+00,+175.90E-03,+852.79E-03
-97.28125E+00,+163.04E-03,+852.79E-03
-97.25000E+00,+150.17E-03,+852.79E-03
-97.21875E+00,+137.31E-03,+852.79E-03
-97.18750E+00,+137.31E-03,+852.79E-03
-97.15625E+00,+124.44E-03,+852.79E-03
-97.12500E+00,+98.71E-03,+842.34E-03
-97.09375E+00,+111.58E-03,+852.79E-03
-97.06250E+00,+85.85E-03,+842.34E-03
-97.03125E+00,+72.98E-03,+842.34E-03
-97.00000E+00,+60.12E-03,+831.89E-03
-96.96875E+00,+47.26E-03,+842.34E-03
-96.93750E+00,+34.39E-03,+831.89E-03
-96.90625E+00,+34.39E-03,+821.43E-03
-96.87500E+00,+21.53E-03,+821.43E-03
-96.84375E+00,+8.66E-03,+821.43E-03
-96.81250E+00,+8.66E-03,+810.98E-03
-96.78125E+00,-4.20E-03,+800.53E-03
-96.75000E+00,-4.20E-03,+790.08E-03
-96.71875E+00,-29.93E-03,+800.53E-03
-96.68750E+00,-29.93E-03,+790.08E-03
-96.65625E+00,-29.93E-03,+779.62E-03
-96.62500E+00,-42.79E-03,+769.17E-03
-96.59375E+00,-42.79E-03,+758.72E-03
-96.56250E+00,-42.79E-03,+758.72E-03
-96.53125E+00,-55.66E-03,+758.72E-03
-96.50000E+00,-55.66E-03,+758.72E-03
-96.46875E+00,-55.66E-03,+748.27E-03
-96.43750E+00,-68.52E-03,+748.27E-03
-96.40625E+00,-68.52E-03,+727.36E-03
-96.37500E+00,-68.52E-03,+727.36E-03
-96.34375E+00,-55.66E-03,+716.91E-03
-96.31250E+00,-55.66E-03,+706.46E-03
-96.28125E+00,-68.52E-03,+706.46E-03
-96.25000E+00,-55.66E-03,+706.46E-03
-96.21875E+00,-55.66E-03,+696.01E-03
-96.18750E+00,-68.52E-03,+685.55E-03
-96.15625E+00,-42.79E-03,+696.01E-03
-96.12500E+00,-55.66E-03,+675.10E-03
-96.09375E+00,-55.66E-03,+675.10E-03
-96.06250E+00,-55.66E-03,+675.10E-03
-96.03125E+00,-42.79E-03,+664.65E-03
-96.00000E+00,-29.93E-03,+664.65E-03
-95.96875E+00,-29.93E-03,+664.65E-03
-95.93750E+00,-4.20E-03,+654.20E-03
-95.90625E+00,-4.20E-03,+664.65E-03
-95.87500E+00,-17.07E-03,+654.20E-03
-95.84375E+00,-4.20E-03,+643.74E-03
-95.81250E+00,+8.66E-03,+643.74E-03
-95.78125E+00,+21.53E-03,+643.74E-03
-95.75000E+00,+21.53E-03,+643.74E-03
-95.71875E+00,+34.39E-03,+643.74E-03
-95.68750E+00,+60.12E-03,+643.74E-03
-95.65625E+00,+60.12E-03,+643.74E-03
-95.62500E+00,+72.98E-03,+643.74E-03
-95.59375E+00,+72.98E-03,+643.74E-03
-95.56250E+00,+98.71E-03,+633.29E-03
-95.53125E+00,+98.71E-03,+643.74E-03
-95.50000E+00,+111.58E-03,+643.74E-03
-95.46875E+00,+111.58E-03,+643.74E-03
-95.43750E+00,+137.31E-03,+633.29E-03
-95.40625E+00,+150.17E-03,+643.74E-03
-95.37500E+00,+150.17E-03,+643.74E-03
-95.34375E+00,+163.04E-03,+654.20E-03
-95.31250E+00,+175.90E-03,+643.74E-03
-95.28125E+00,+175.90E-03,+654.20E-03
-95.25000E+00,+188.76E-03,+664.65E-03
-95.21875E+00,+201.63E-03,+664.65E-03
-95.18750E+00,+214.49E-03,+664.65E-03
-95.15625E+00,+227.36E-03,+675.10E-03
-95.12500E+00,+240.22E-03,+664.65E-03
-95.09375E+00,+240.22E-03,+675.10E-03
-95.06250E+00,+240.22E-03,+675.10E-03
-95.03125E+00,+265.95E-03,+696.01E-03
-95.00000E+00,+278.81E-03,+685.55E-03
-94.96875E+00,+265.95E-03,+685.55E-03
-94.93750E+00,+278.81E-03,+696.01E-03
-94.90625E+00,+291.68E-03,+706.46E-03
-94.87500E+00,+291.68E-03,+706.46E-03
-94.84375E+00,+304.54E-03,+706.46E-03
-94.81250E+00,+317.41E-03,+716.91E-03
-94.78125E+00,+317.41E-03,+727.36E-03
-94.75000E+00,+304.54E-03,+727.36E-03
-94.71875E+00,+304.54E-03,+737.82E-03
-94.68750E+00,+317.41E-03,+727.36E-03
-94.65625E+00,+330.27E-03,+758.72E-03
-94.62500E+00,+330.27E-03,+748.27E-03
-94.59375E+00,+317.41E-03,+758.72E-03
-94.56250E+00,+330.27E-03,+769.17E-03
-94.53125E+00,+330.27E-03,+769.17E-03
-94.50000E+00,+330.27E-03,+769.17E-03
-94.46875E+00,+317.41E-03,+779.62E-03
-94.43750E+00,+317.41E-03,+779.62E-03
-94.40625E+00,+304.54E-03,+779.62E-03
-94.37500E+00,+304.54E-03,+790.08E-03
-94.34375E+00,+317.41E-03,+800.53E-03
-94.31250E+00,+291.68E-03,+800.53E-03
-94.28125E+00,+304.54E-03,+810.98E-03
-94.25000E+00,+291.68E-03,+810.98E-03
-94.21875E+00,+291.68E-03,+821.43E-03
-94.18750E+00,+265.95E-03,+821.43E-03
-94.15625E+00,+278.81E-03,+821.43E-03
-94.12500E+00,+265.95E-03,+842.34E-03
-94.09375E+00,+265.95E-03,+821.43E-03
-94.06250E+00,+253.09E-03,+842.34E-03
-94.03125E+00,+253.09E-03,+842.34E-03
-94.00000E+00,+240.22E-03,+842.34E-03
-93.96875E+00,+214.49E-03,+842.34E-03
-93.93750E+00,+201.63E-03,+842.34E-03
-93.90625E+00,+201.63E-03,+852.79E-03
-93.87500E+00,+201.63E-03,+852.79E-03
-93.84375E+00,+175.90E-03,+842.34E-03
-93.81250E+00,+175.90E-03,+852.79E-03
-93.78125E+00,+163.04E-03,+842.34E-03
-93.75000E+00,+150.17E-03,+852.79E-03
-93.71875E+00,+137.31E-03,+852.79E-03
-93.68750E+00,+124.44E-03,+852.79E-03
-93.65625E+00,+111.58E-03,+852.79E-03
-93.62500E+00,+98.71E-03,+842.34E-03
-93.59375E+00,+98.71E-03,+842.34E-03
-93.56250E+00,+85.85E-03,+842.34E-03
-93.53125E+00,+72.98E-03,+842.34E-03
-93.50000E+00,+60.12E-03,+842.34E-03
-93.46875E+00,+47.26E-03,+831.89E-03
-93.43750E+00,+34.39E-03,+831.89E-03
-93.40625E+00,+34.39E-03,+831.89E-03
-93.37500E+00,+8.66E-03,+821.43E-03
-93.34375E+00,+8.66E-03,+810.98E-03
-93.31250E+00,-4.20E-03,+810.98E-03
-93.28125E+00,-4.20E-03,+810.98E-03
-93.25000E+00,-17.07E-03,+800.53E-03
-93.21875E+00,-17.07E-03,+790.08E-03
-93.18750E+00,-29.93E-03,+790.08E-03
-93.15625E+00,-29.93E-03,+779.62E-03
-93.12500E+00,-29.93E-03,+779.62E-03
-93.09375E+00,-42.79E-03,+769.17E-03
-93.06250E+00,-55.66E-03,+758.72E-03
-93.03125E+00,-68.52E-03,+758.72E-03
-93.00000E+00,-55.66E-03,+748.27E-03
-92.96875E+00,-55.66E-03,+737.82E-03
-92.93750E+00,-55.66E-03,+727.36E-03
-92.90625E+00,-55.66E-03,+727.36E-03
-92.87500E+00,-55.66E-03,+716.91E-03
-92.84375E+00,-68.52E-03,+716.91E-03
-92.81250E+00,-68.52E-03,+706.46E-03
-92.78125E+00,-68.52E-03,+706.46E-03
-92.75000E+00,-68.52E-03,+696.01E-03
-92.71875E+00,-55.66E-03,+706.46E-03
-92.68750E+00,-68.52E-03,+685.55E-03
-92.65625E+00,-55.66E-03,+675.10E-03
-92.62500E+00,-55.66E-03,+675.10E-03
-92.59375E+00,-55.66E-03,+675.10E-03
-92.56250E+00,-42.79E-03,+675.10E-03
-92.53125E+00,-42.79E-03,+664.65E-03
-92.50000E+00,-29.93E-03,+664.65E-03
-92.46875E+00,-29.93E-03,+654.20E-03
-92.43750E+00,-17.07E-03,+654.20E-03
-92.40625E+00,-4.20E-03,+654.20E-03
-92.37500E+00,-4.20E-03,+654.20E-03
-92.34375E+00,-4.20E-03,+643.74E-03
-92.31250E+00,+8.66E-03,+643.74E-03
-92.28125E+00,+21.53E-03,+643.74E-03
-92.25000E+00,+34.39E-03,+633.29E-03
-92.21875E+00,+47.26E-03,+643.74E-03
-92.18750E+00,+60.12E-03,+643.74E-03
-92.15625E+00,+72.98E-03,+643.74E-03
-92.12500E+00,+72.98E-03,+643.74E-03
-92.09375E+00,+85.85E-03,+643.74E-03
-92.06250E+00,+111.58E-03,+643.74E-03
-92.03125E+00,+111.58E-03,+643.74E-03
-92.00000E+00,+111.58E-03,+643.74E-03
-91.96875E+00,+137.31E-03,+643.74E-03
-91.93750E+00,+137.31E-03,+643.74E-03
-91.90625E+00,+150.17E-03,+643.74E-03
-91.87500E+00,+150.17E-03,+643.74E-03
-91.84375E+00,+175.90E-03,+643.74E-03
-91.81250E+00,+188.76E-03,+654.20E-03
-91.78125E+00,+188.76E-03,+654.20E-03
-91.75000E+00,+201.63E-03,+654.20E-03
-91.71875E+00,+201.63E-03,+664.65E-03
-91.68750E+00,+227.36E-03,+664.65E-03
-91.65625E+00,+227.36E-03,+664.65E-03
-91.62500E+00,+240.22E-03,+675.10E-03
-91.59375E+00,+253.09E-03,+675.10E-03
-91.56250E+00,+253.09E-03,+675.10E-03
-91.53125E+00,+253.09E-03,+685.55E-03
-91.50000E+00,+265.95E-03,+696.01E-03
-91.46875E+00,+278.81E-03,+696.01E-03
-91.43750E+00,+278.81E-03,+696.01E-03
-91.40625E+00,+278.81E-03,+716.91E-03
-91.37500E+00,+291.68E-03,+706.46E-03
-91.34375E+00,+304.54E-03,+716.91E-03
-91.31250E+00,+304.54E-03,+727.36E-03
-91.28125E+00,+317.41E-03,+727.36E-03
-91.25000E+00,+317.41E-03,+727.36E-03
-91.21875E+00,+317.41E-03,+737.82E-03
-91.18750E+00,+317.41E-03,+737.82E-03
-91.15625E+00,+317.41E-03,+758.72E-03
-91.12500E+00,+317.41E-03,+758.72E-03
-91.09375E+00,+330.27E-03,+758.72E-03
-91.06250E+00,+330.27E-03,+758.72E-03
-91.03125E+00,+330.27E-03,+769.17E-03
-91.00000E+00,+317.41E-03,+769.17E-03
-90.96875E+00,+330.27E-03,+790.08E-03
-90.93750E+00,+317.41E-03,+790.08E-03
-90.90625E+00,+317.41E-03,+790.08E-03
-90.87500E+00,+317.41E-03,+800.53E-03
-90.84375E+00,+291.68E-03,+800.53E-03
-90.81250E+00,+304.54E-03,+810.98E-03
-90.78125E+00,+304.54E-03,+800.53E-03
-90.75000E+00,+291.68E-03,+810.98E-03
-90.71875E+00,+278.81E-03,+821.43E-03
-90.68750E+00,+278.81E-03,+831.89E-03
-90.65625E+00,+265.95E-03,+821.43E-03
-90.62500E+00,+253.09E-03,+831.89E-03
-90.59375E+00,+265.95E-03,+831.89E-03
-90.56250E+00,+265.95E-03,+831.89E-03
-90.53125E+00,+240.22E-03,+842.34E-03
-90.50000E+00,+227.36E-03,+852.79E-03
-90.46875E+00,+214.49E-03,+842.34E-03
-90.43750E+00,+214.49E-03,+842.34E-03
-90.40625E+00,+188.76E-03,+852.79E-03
-90.37500E+00,+175.90E-03,+852.79E-03
-90.34375E+00,+188.76E-03,+852.79E-03
-90.31250E+00,+163.04E-03,+852.79E-03
-90.28125E+00,+150.17E-03,+842.34E-03
-90.25000E+00,+137.31E-03,+852.79E-03
-90.21875E+00,+137.31E-03,+852.79E-03
-90.18750E+00,+124.44E-03,+852.79E-03
-90.15625E+00,+111.58E-03,+842.34E-03
-90.12500E+00,+98.71E-03,+852.79E-03
-90.09375E+00,+85.85E-03,+852.79E-03
-90.06250E+00,+72.98E-03,+842.34E-03
-90.03125E+00,+72.98E-03,+842.34E-03
-90.00000E+00,+60.12E-03,+831.89E-03
-89.96875E+00,+60.12E-03,+842.34E-03
-89.93750E+00,+34.39E-03,+831.89E-03
-89.90625E+00,+34.39E-03,+821.43E-03
-89.87500E+00,+21.53E-03,+810.98E-03
-89.84375E+00,+8.66E-03,+821.43E-03
-89.81250E+00,-4.20E-03,+800.53E-03
-89.78125E+00,-4.20E-03,+810.98E-03
-89.75000E+00,-4.20E-03,+790.08E-03
-89.71875E+00,-17.07E-03,+790.08E-03
-89.68750E+00,-29.93E-03,+779.62E-03
-89.65625E+00,-29.93E-03,+779.62E-03
-89.62500E+00,-42.79E-03,+769.17E-03
-89.59375E+00,-42.79E-03,+769.17E-03
-89.56250E+00,-55.66E-03,+748.27E-03
-89.53125E+00,-55.66E-03,+748.27E-03
-89.50000E+00,-68.52E-03,+737.82E-03
-89.46875E+00,-68.52E-03,+737.82E-03
-89.43750E+00,-55.66E-03,+727.36E-03
-89.40625E+00,-68.52E-03,+737.82E-03
-89.37500E+00,-68.52E-03,+727.36E-03
-89.34375E+00,-68.52E-03,+716.91E-03
-89.31250E+00,-68.52E-03,+706.46E-03
-89.28125E+00,-68.52E-03,+696.01E-03
-89.25000E+00,-68.52E-03,+706.46E-03
-89.21875E+00,-55.66E-03,+685.55E-03
-89.18750E+00,-55.66E-03,+685.55E-03
-89.15625E+00,-55.66E-03,+696.01E-03
-89.12500E+00,-55.66E-03,+675.10E-03
-89.09375E+00,-42.79E-03,+685.55E-03
-89.06250E+00,-42.79E-03,+675.10E-03
-89.03125E+00,-29.93E-03,+664.65E-03
-89.00000E+00,-29.93E-03,+654.20E-03
-88.96875E+00,-17.07E-03,+654.20E-03
-88.93750E+00,-4.20E-03,+654.20E-03
-88.90625E+00,+8.66E-03,+643.74E-03
-88.87500E+00,-4.20E-03,+654.20E-03
-88.84375E+00,+8.66E-03,+643.74E-03
-88.81250E+00,+8.66E-03,+633.29E-03
-88.78125E+00,+21.53E-03,+643.74E-03
-88.75000E+00,+34.39E-03,+633.29E-03
-88.71875E+00,+47.26E-03,+643.74E-03
-88.68750E+00,+60.12E-03,+643.74E-03
-88.65625E+00,+72.98E-03,+643.74E-03
-88.62500E+00,+72.98E-03,+633.29E-03
-88.59375E+00,+85.85E-03,+633.29E-03
-88.56250E+00,+98.71E-03,+643.74E-03
-88.53125E+00,+111.58E-03,+633.29E-03
-88.50000E+00,+124.44E-03,+643.74E-03
-88.46875E+00,+137.31E-03,+643.74E-03
-88.43750E+00,+137.31E-03,+643.74E-03
-88.40625E+00,+137.31E-03,+654.20E-03
-88.37500E+00,+163.04E-03,+643.74E-03
-88.34375E+00,+175.90E-03,+654.20E-03
-88.31250E+00,+188.76E-03,+643.74E-03
-88.28125E+00,+188.76E-03,+643.74E-03
-88.25000E+00,+201.63E-03,+664.65E-03
-88.21875E+00,+227.36E-03,+664.65E-03
-88.18750E+00,+214.49E-03,+675.10E-03
-88.15625E+00,+227.36E-03,+675.10E-03
-88.12500E+00,+253.09E-03,+675.10E-03
-88.09375E+00,+253.09E-03,+685.55E-03
-88.06250E+00,+253.09E-03,+685.55E-03
-88.03125E+00,+265.95E-03,+696.01E-03
-88.00000E+00,+278.81E-03,+696.01E-03
-87.96875E+00,+278.81E-03,+696.01E-03
-87.93750E+00,+291.68E-03,+696.01E-03
-87.90625E+00,+291.68E-03,+716.91E-03
-87.87500E+00,+291.68E-03,+706.46E-03
-87.84375E+00,+304.54E-03,+727.36E-03
-87.81250E+00,+304.54E-03,+716.91E-03
-87.78125E+00,+304.54E-03,+727.36E-03
-87.75000E+00,+304.54E-03,+737.82E-03
-87.71875E+00,+317.41E-03,+737.82E-03
-87.68750E+00,+317.41E-03,+748.27E-03
-87.65625E+00,+330.27E-03,+748.27E-03
-87.62500E+00,+330.27E-03,+758.72E-03
-87.59375E+00,+317.41E-03,+758.72E-03
-87.56250E+00,+317.41E-03,+758.72E-03
-87.53125E+00,+317.41E-03,+769.17E-03
-87.50000E+00,+317.41E-03,+779.62E-03
-87.46875E+00,+317.41E-03,+769.17E-03
-87.43750E+00,+317.41E-03,+779.62E-03
-87.40625E+00,+317.41E-03,+800.53E-03
-87.37500E+00,+304.54E-03,+800.53E-03
-87.34375E+00,+304.54E-03,+800.53E-03
-87.31250E+00,+291.68E-03,+810.98E-03
-87.28125E+00,+291.68E-03,+810.98E-03
-87.25000E+00,+291.68E-03,+821.43E-03
-87.21875E+00,+278.81E-03,+821.43E-03
-87.18750E+00,+265.95E-03,+831.89E-03
-87.15625E+00,+265.95E-03,+831.89E-03
-87.12500E+00,+265.95E-03,+831.89E-03
-87.09375E+00,+253.09E-03,+842.34E-03
-87.06250E+00,+240.22E-03,+842.34E-03
-87.03125E+00,+227.36E-03,+831.89E-03
-87.00000E+00,+214.49E-03,+842.34E-03
-86.96875E+00,+214.49E-03,+831.89E-03
-86.93750E+00,+201.63E-03,+842.34E-03
-86.90625E+00,+201.63E-03,+852.79E-03
-86.87500E+00,+175.90E-03,+852.79E-03
-86.84375E+00,+175.90E-03,+852.79E-03
-86.81250E+00,+163.04E-03,+842.34E-03
-86.78125E+00,+163.04E-03,+852.79E-03
-86.75000E+00,+137.31E-03,+852.79E-03
-86.71875E+00,+124.44E-03,+842.34E-03
-86.68750E+00,+111.58E-03,+842.34E-03
-86.65625E+00,+111.58E-03,+842.34E-03
-86.62500E+00,+98.71E-03,+842.34E-03
-86.59375E+00,+85.85E-03,+842.34E-03
-86.56250E+00,+72.98E-03,+842.34E-03
-86.53125E+00,+72.98E-03,+831.89E-03
-86.50000E+00,+47.26E-03,+821.43E-03
-86.46875E+00,+47.26E-03,+821.43E-03
-86.43750E+00,+21.53E-03,+821.43E-03
-86.40625E+00,+21.53E-03,+831.89E-03
-86.37500E+00,+21.53E-03,+821.43E-03
-86.34375E+00,+8.66E-03,+810.98E-03
-86.31250E+00,-4.20E-03,+800.53E-03
-86.28125E+00,-17.07E-03,+800.53E-03
-86.25000E+00,-17.07E-03,+790.08E-03
-86.21875E+00,-17.07E-03,+779.62E-03
-86.18750E+00,-29.93E-03,+779.62E-03
-86.15625E+00,-29.93E-03,+769.17E-03
-86.12500E+00,-42.79E-03,+769.17E-03
-86.09375E+00,-42.79E-03,+769.17E-03
-86.06250E+00,-55.66E-03,+758.72E-03
-86.03125E+00,-55.66E-03,+748.27E-03
-86.00000E+00,-68.52E-03,+737.82E-03
-85.96875E+00,-68.52E-03,+737.82E-03
-85.93750E+00,-68.52E-03,+716.91E-03
-85.90625E+00,-68.52E-03,+727.36E-03
-85.87500E+00,-68.52E-03,+716.91E-03
-85.84375E+00,-68.52E-03,+716.91E-03
-85.81250E+00,-68.52E-03,+706.46E-03
-85.78125E+00,-55.66E-03,+696.01E-03
-85.75000E+00,-55.66E-03,+685.55E-03
-85.71875E+00,-55.66E-03,+696.01E-03
-85.68750E+00,-55.66E-03,+685.55E-03
-85.65625E+00,-55.66E-03,+675.10E-03
-85.62500E+00,-42.79E-03,+675.10E-03
-85.59375E+00,-42.79E-03,+685.55E-03
-85.56250E+00,-42.79E-03,+664.65E-03
-85.53125E+00,-17.07E-03,+664.65E-03
-85.50000E+00,-17.07E-03,+654.20E-03
-85.46875E+00,-17.07E-03,+654.20E-03
-85.43750E+00,-17.07E-03,+654.20E-03
-85.40625E+00,-4.20E-03,+643.74E-03
-85.37500E+00,+8.66E-03,+654.20E-03
-85.34375E+00,+21.53E-03,+643.74E-03
-85.31250E+00,+8.66E-03,+654.20E-03
-85.28125E+00,+21.53E-03,+643.74E-03
-85.25000E+00,+34.39E-03,+643.74E-03
-85.21875E+00,+47.26E-03,+643.74E-03
-85.18750E+00,+60.12E-03,+643.74E-03
-85.15625E+00,+60.12E-03,+643.74E-03
-85.12500E+00,+72.98E-03,+643.74E-03
-85.09375E+00,+85.85E-03,+643.74E-03
-85.06250E+00,+98.71E-03,+643.74E-03
-85.03125E+00,+111.58E-03,+633.29E-03
-85.00000E+00,+111.58E-03,+643.74E-03
-84.96875E+00,+124.44E-03,+643.74E-03
-84.93750E+00,+137.31E-03,+643.74E-03
-84.90625E+00,+137.31E-03,+654.20E-03
-84.87500E+00,+163.04E-03,+654.20E-03
-84.84375E+00,+175.90E-03,+654.20E-03
-84.81250E+00,+201.63E-03,+664.65E-03
-84.78125E+00,+188.76E-03,+654.20E-03
-84.75000E+00,+214.49E-03,+664.65E-03
-84.71875E+00,+227.36E-03,+654.20E-03
-84.68750E+00,+227.36E-03,+664.65E-03
-84.65625E+00,+240.22E-03,+675.10E-03
-84.62500E+00,+240.22E-03,+675.10E-03
-84.59375E+00,+253.09E-03,+675.10E-03
-84.56250E+00,+253.09E-03,+685.55E-03
-84.53125E+00,+278.81E-03,+696.01E-03
-84.50000E+00,+278.81E-03,+696.01E-03
-84.46875E+00,+278.81E-03,+706.46E-03
-84.43750E+00,+291.68E-03,+696.01E-03
-84.40625E+00,+291.68E-03,+706.46E-03
-84.37500E+00,+291.68E-03,+716.91E-03
-84.34375E+00,+304.54E-03,+716.91E-03
-84.31250E+00,+304.54E-03,+727.36E-03
-84.28125E+00,+317.41E-03,+727.36E-03
-84.25000E+00,+317.41E-03,+727.36E-03
-84.21875E+00,+317.41E-03,+748.27E-03
-84.18750E+00,+317.41E-03,+748.27E-03
-84.15625E+00,+330.27E-03,+748.27E-03
-84.12500E+00,+317.41E-03,+748.27E-03
-84.09375E+00,+317.41E-03,+769.17E-03
-84.06250E+00,+330.27E-03,+769.17E-03
-84.03125E+00,+304.54E-03,+769.17E-03
-84.00000E+00,+330.27E-03,+779.62E-03
-83.96875E+00,+330.27E-03,+779.62E-03
-83.93750E+00,+317.41E-03,+779.62E-03
-83.90625E+00,+317.41E-03,+790.08E-03
-83.87500E+00,+304.54E-03,+800.53E-03
-83.84375E+00,+291.68E-03,+800.53E-03
-83.81250E+00,+304.54E-03,+821.43E-03
-83.78125E+00,+304.54E-03,+810.98E-03
-83.75000E+00,+278.81E-03,+821.43E-03
-83.71875E+00,+278.81E-03,+831.89E-03
-83.68750E+00,+278.81E-03,+831.89E-03
-83.65625E+00,+265.95E-03,+831.89E-03
-83.62500E+00,+253.09E-03,+831.89E-03
-83.59375E+00,+265.95E-03,+831.89E-03
-83.56250E+00,+240.22E-03,+852.79E-03
-83.53125E+00,+227.36E-03,+842.34E-03
-83.50000E+00,+214.49E-03,+852.79E-03
-83.46875E+00,+214.49E-03,+842.34E-03
-83.43750E+00,+201.63E-03,+852.79E-03
-83.40625E+00,+188.76E-03,+842.34E-03
-83.37500E+00,+188.76E-03,+852.79E-03
-83.34375E+00,+175.90E-03,+852.79E-03
-83.31250E+00,+163.04E-03,+852.79E-03
-83.28125E+00,+150.17E-03,+842.34E-03
-83.25000E+00,+150.17E-03,+842.34E-03
-83.21875E+00,+124.44E-03,+842.34E-03
-83.18750E+00,+124.44E-03,+852.79E-03
-83.15625E+00,+98.71E-03,+842.34E-03
-83.12500E+00,+98.71E-03,+842.34E-03
-83.09375E+00,+72.98E-03,+842.34E-03
-83.06250E+00,+85.85E-03,+831.89E-03
-83.03125E+00,+60.12E-03,+831.89E-03
-83.00000E+00,+47.26E-03,+821.43E-03
-82.96875E+00,+47.26E-03,+821.43E-03
-82.93750E+00,+34.39E-03,+821.43E-03
-82.90625E+00,+8.66E-03,+821.43E-03
-82.87500E+00,-4.20E-03,+810.98E-03
-82.84375E+00,+8.66E-03,+810.98E-03
-82.81250E+00,-4.20E-03,+800.53E-03
-82.78125E+00,-17.07E-03,+790.08E-03
-82.75000E+00,-17.07E-03,+790.08E-03
-82.71875E+00,-29.93E-03,+790.08E-03
-82.68750E+00,-29.93E-03,+779.62E-03
-82.65625E+00,-42.79E-03,+779.62E-03
-82.62500E+00,-42.79E-03,+769.17E-03
-82.59375E+00,-55.66E-03,+769.17E-03
-82.56250E+00,-55.66E-03,+758.72E-03
-82.53125E+00,-55.66E-03,+748.27E-03
-82.50000E+00,-55.66E-03,+748.27E-03
-82.46875E+00,-55.66E-03,+727.36E-03
-82.43750E+00,-55.66E-03,+727.36E-03
-82.40625E+00,-68.52E-03,+716.91E-03
-82.37500E+00,-68.52E-03,+716.91E-03
-82.34375E+00,-68.52E-03,+706.46E-03
-82.31250E+00,-68.52E-03,+706.46E-03
-82.28125E+00,-68.52E-03,+706.46E-03
-82.25000E+00,-68.52E-03,+696.01E-03
-82.21875E+00,-55.66E-03,+696.01E-03
-82.18750E+00,-55.66E-03,+685.55E-03
-82.15625E+00,-55.66E-03,+685.55E-03
-82.12500E+00,-42.79E-03,+675.10E-03
-82.09375E+00,-42.79E-03,+664.65E-03
-82.06250E+00,-29.93E-03,+675.10E-03
-82.03125E+00,-42.79E-03,+654.20E-03
-82.00000E+00,-29.93E-03,+654.20E-03
-81.96875E+00,-29.93E-03,+654.20E-03
-81.93750E+00,-17.07E-03,+654.20E-03
-81.90625E+00,+8.66E-03,+654.20E-03
-81.87500E+00,+8.66E-03,+654.20E-03
-81.84375E+00,+21.53E-03,+643.74E-03
-81.81250E+00,+8.66E-03,+643.74E-03
-81.78125E+00,+34.39E-03,+643.74E-03
-81.75000E+00,+47.26E-03,+643.74E-03
-81.71875E+00,+47.26E-03,+633.29E-03
-81.68750E+00,+60.12E-03,+633.29E-03
-81.65625E+00,+72.98E-03,+633.29E-03
-81.62500E+00,+85.85E-03,+643.74E-03
-81.59375E+00,+85.85E-03,+643.74E-03
-81.56250E+00,+111.58E-03,+643.74E-03
-81.53125E+00,+98.71E-03,+633.29E-03
-81.50000E+00,+137.31E-03,+643.74E-03
-81.46875E+00,+137.31E-03,+643.74E-03
-81.43750E+00,+137.31E-03,+643.74E-03
-81.40625E+00,+163.04E-03,+643.74E-03
-81.37500E+00,+175.90E-03,+643.74E-03
-81.34375E+00,+188.76E-03,+654.20E-03
-81.31250E+00,+188.76E-03,+654.20E-03
-81.28125E+00,+201.63E-03,+664.65E-03
-81.25000E+00,+214.49E-03,+654.20E-03
-81.21875E+00,+227.36E-03,+664.65E-03
-81.18750E+00,+214.49E-03,+675.10E-03
-81.15625E+00,+240.22E-03,+675.10E-03
-81.12500E+00,+253.09E-03,+685.55E-03
-81.09375E+00,+253.09E-03,+685.55E-03
-81.06250E+00,+265.95E-03,+685.55E-03
-81.03125E+00,+265.95E-03,+685.55E-03
-81.00000E+00,+278.81E-03,+706.46E-03
-80.96875E+00,+278.81E-03,+706.46E-03
-80.93750E+00,+291.68E-03,+706.46E-03
-80.90625E+00,+304.54E-03,+727.36E-03
-80.87500E+00,+304.54E-03,+716.91E-03
-80.84375E+00,+317.41E-03,+716.91E-03
-80.81250E+00,+304.54E-03,+737.82E-03
-80.78125E+00,+317.41E-03,+727.36E-03
-80.75000E+00,+330.27E-03,+727.36E-03
-80.71875E+00,+317.41E-03,+737.82E-03
-80.68750E+00,+317.41E-03,+748.27E-03
-80.65625E+00,+317.41E-03,+758.72E-03
-80.62500E+00,+330.27E-03,+758.72E-03
-80.59375E+00,+330.27E-03,+758.72E-03
-80.56250E+00,+330.27E-03,+769.17E-03
-80.53125E+00,+330.27E-03,+769.17E-03
-80.50000E+00,+317.41E-03,+790.08E-03
-80.46875E+00,+317.41E-03,+790.08E-03
-80.43750E+00,+317.41E-03,+779.62E-03
-80.40625E+00,+317.41E-03,+800.53E-03
-80.37500E+00,+304.54E-03,+790.08E-03
-80.34375E+00,+304.54E-03,+800.53E-03
-80.31250E+00,+304.54E-03,+800.53E-03
-80.28125E+00,+278.81E-03,+810.98E-03
-80.25000E+00,+291.68E-03,+821.43E-03
-80.21875E+00,+291.68E-03,+821.43E-03
-80.18750E+00,+265.95E-03,+831.89E-03
-80.15625E+00,+265.95E-03,+831.89E-03
-80.12500E+00,+253.09E-03,+842.34E-03
-80.09375E+00,+240.22E-03,+831.89E-03
-80.06250E+00,+253.09E-03,+842.34E-03
-80.03125E+00,+240.22E-03,+852.79E-03
-80.00000E+00,+227.36E-03,+852.79E-03
-79.96875E+00,+201.63E-03,+852.79E-03
-79.93750E+00,+188.76E-03,+852.79E-03
-79.90625E+00,+188.76E-03,+852.79E-03
-79.87500E+00,+188.76E-03,+852.79E-03
-79.84375E+00,+163.04E-03,+863.24E-03
-79.81250E+00,+150.17E-03,+842.34E-03
-79.78125E+00,+150.17E-03,+852.79E-03
-79.75000E+00,+137.31E-03,+852.79E-03
-79.71875E+00,+124.44E-03,+852.79E-03
-79.68750E+00,+111.58E-03,+842.34E-03
-79.65625E+00,+98.71E-03,+842.34E-03
-79.62500E+00,+98.71E-03,+842.34E-03
-79.59375E+00,+72.98E-03,+842.34E-03
-79.56250E+00,+72.98E-03,+842.34E-03
-79.53125E+00,+60.12E-03,+831.89E-03
-79.50000E+00,+47.26E-03,+831.89E-03
-79.46875E+00,+47.26E-03,+821.43E-03
-79.43750E+00,+34.39E-03,+821.43E-03
-79.40625E+00,+21.53E-03,+810.98E-03
-79.37500E+00,+8.66E-03,+810.98E-03
-79.34375E+00,-4.20E-03,+800.53E-03
-79.31250E+00,-17.07E-03,+800.53E-03
-79.28125E+00,-17.07E-03,+790.08E-03
-79.25000E+00,-17.07E-03,+790.08E-03
-79.21875E+00,-29.93E-03,+790.08E-03
-79.18750E+00,-29.93E-03,+779.62E-03
-79.15625E+00,-42.79E-03,+779.62E-03
-79.12500E+00,-29.93E-03,+758.72E-03
-79.09375E+00,-42.79E-03,+758.72E-03
-79.06250E+00,-55.66E-03,+748.27E-03
-79.03125E+00,-55.66E-03,+748.27E-03
-79.00000E+00,-55.66E-03,+737.82E-03
-78.96875E+00,-68.52E-03,+737.82E-03
-78.93750E+00,-55.66E-03,+727.36E-03
-78.90625E+00,-68.52E-03,+716.91E-03
-78.87500E+00,-68.52E-03,+716.91E-03
-78.84375E+00,-68.52E-03,+716.91E-03
-78.81250E+00,-68.52E-03,+706.46E-03
-78.78125E+00,-68.52E-03,+696.01E-03
-78.75000E+00,-68.52E-03,+696.01E-03
-78.71875E+00,-55.66E-03,+685.55E-03
-78.68750E+00,-55.66E-03,+685.55E-03
-78.65625E+00,-55.66E-03,+675.10E-03
-78.62500E+00,-42.79E-03,+675.10E-03
-78.59375E+00,-42.79E-03,+664.65E-03
-78.56250E+00,-29.93E-03,+664.65E-03
-78.53125E+00,-29.93E-03,+664.65E-03
-78.50000E+00,-29.93E-03,+664.65E-03
-78.46875E+00,-17.07E-03,+664.65E-03
-78.43750E+00,-4.20E-03,+643.74E-03
-78.40625E+00,+8.66E-03,+654.20E-03
-78.37500E+00,+8.66E-03,+654.20E-03
-78.34375E+00,+21.53E-03,+643.74E-03
-78.31250E+00,+34.39E-03,+654.20E-03
-78.28125E+00,+34.39E-03,+643.74E-03
-78.25000E+00,+47.26E-03,+643.74E-03
-78.21875E+00,+60.12E-03,+643.74E-03
-78.18750E+00,+60.12E-03,+643.74E-03
-78.15625E+00,+72.98E-03,+643.74E-03
-78.12500E+00,+72.98E-03,+633.29E-03
-78.09375E+00,+98.71E-03,+654.20E-03
-78.06250E+00,+85.85E-03,+633.29E-03
-78.03125E+00,+124.44E-03,+643.74E-03
-78.00000E+00,+124.44E-03,+643.74E-03
-77.96875E+00,+137.31E-03,+643.74E-03
-77.93750E+00,+150.17E-03,+643.74E-03
-77.90625E+00,+163.04E-03,+654.20E-03
-77.87500E+00,+188.76E-03,+654.20E-03
-77.84375E+00,+188.76E-03,+654.20E-03
-77.81250E+00,+201.63E-03,+664.65E-03
-77.78125E+00,+201.63E-03,+675.10E-03
-77.75000E+00,+201.63E-03,+675.10E-03
-77.71875E+00,+214.49E-03,+664.65E-03
-77.68750E+00,+227.36E-03,+675.10E-03
-77.65625E+00,+240.22E-03,+675.10E-03
-77.62500E+00,+240.22E-03,+685.55E-03
-77.59375E+00,+253.09E-03,+685.55E-03
-77.56250E+00,+265.95E-03,+685.55E-03
-77.53125E+00,+265.95E-03,+696.01E-03
-77.50000E+00,+278.81E-03,+696.01E-03
-77.46875E+00,+291.68E-03,+685.55E-03
-77.43750E+00,+304.54E-03,+716.91E-03
-77.40625E+00,+291.68E-03,+706.46E-03
-77.37500E+00,+304.54E-03,+716.91E-03
-77.34375E+00,+304.54E-03,+716.91E-03
-77.31250E+00,+317.41E-03,+727.36E-03
-77.28125E+00,+317.41E-03,+737.82E-03
-77.25000E+00,+330.27E-03,+737.82E-03
-77.21875E+00,+330.27E-03,+748.27E-03
-77.18750E+00,+330.27E-03,+748.27E-03
-77.15625E+00,+330.27E-03,+748.27E-03
-77.12500E+00,+304.54E-03,+769.17E-03
-77.09375E+00,+330.27E-03,+758.72E-03
-77.06250E+00,+330.27E-03,+769.17E-03
-77.03125E+00,+330.27E-03,+769.17E-03
-77.00000E+00,+317.41E-03,+790.08E-03
-76.96875E+00,+317.41E-03,+790.08E-03
-76.93750E+00,+304.54E-03,+790.08E-03
-76.90625E+00,+317.41E-03,+790.08E-03
-76.87500E+00,+304.54E-03,+800.53E-03
-76.84375E+00,+304.54E-03,+800.53E-03
-76.81250E+00,+304.54E-03,+810.98E-03
-76.78125E+00,+304.54E-03,+821.43E-03
-76.75000E+00,+291.68E-03,+831.89E-03
-76.71875E+00,+278.81E-03,+821.43E-03
-76.68750E+00,+278.81E-03,+821.43E-03
-76.65625E+00,+265.95E-03,+831.89E-03
-76.62500E+00,+253.09E-03,+842.34E-03
-76.59375E+00,+253.09E-03,+831.89E-03
-76.56250E+00,+240.22E-03,+842.34E-03
-76.53125E+00,+214.49E-03,+831.89E-03
-76.50000E+00,+227.36E-03,+831.89E-03
-76.46875E+00,+214.49E-03,+852.79E-03
-76.43750E+00,+188.76E-03,+842.34E-03
-76.40625E+00,+175.90E-03,+863.24E-03
-76.37500E+00,+175.90E-03,+863.24E-03
-76.34375E+00,+150.17E-03,+852.79E-03
-76.31250E+00,+150.17E-03,+863.24E-03
-76.28125E+00,+137.31E-03,+842.34E-03
-76.25000E+00,+137.31E-03,+852.79E-03
-76.21875E+00,+124.44E-03,+842.34E-03
-76.18750E+00,+111.58E-03,+852.79E-03
-76.15625E+00,+85.85E-03,+842.34E-03
-76.12500E+00,+85.85E-03,+842.34E-03
-76.09375E+00,+72.98E-03,+842.34E-03
-76.06250E+00,+72.98E-03,+831.89E-03
-76.03125E+00,+60.12E-03,+831.89E-03
-76.00000E+00,+47.26E-03,+831.89E-03
-75.96875E+00,+47.26E-03,+821.43E-03
-75.93750E+00,+21.53E-03,+831.89E-03
-75.90625E+00,+21.53E-03,+810.98E-03
-75.87500E+00,-4.20E-03,+810.98E-03
-75.84375E+00,+8.66E-03,+800.53E-03
-75.81250E+00,-17.07E-03,+800.53E-03
-75.78125E+00,-17.07E-03,+800.53E-03
-75.75000E+00,-29.93E-03,+790.08E-03
-75.71875E+00,-42.79E-03,+779.62E-03
-75.68750E+00,-29.93E-03,+779.62E-03
-75.65625E+00,-42.79E-03,+769.17E-03
-75.62500E+00,-55.66E-03,+769.17E-03
-75.59375E+00,-55.66E-03,+758.72E-03
-75.56250E+00,-55.66E-03,+748.27E-03
-75.53125E+00,-68.52E-03,+748.27E-03
-75.50000E+00,-68.52E-03,+748.27E-03
-75.46875E+00,-55.66E-03,+737.82E-03
-75.43750E+00,-68.52E-03,+737.82E-03
-75.40625E+00,-68.52E-03,+727.36E-03
-75.37500E+00,-68.52E-03,+716.91E-03
-75.34375E+00,-68.52E-03,+716.91E-03
-75.31250E+00,-68.52E-03,+706.46E-03
-75.28125E+00,-68.52E-03,+696.01E-03
-75.25000E+00,-68.52E-03,+685.55E-03
-75.21875E+00,-68.52E-03,+696.01E-03
-75.18750E+00,-55.66E-03,+675.10E-03
-75.15625E+00,-55.66E-03,+675.10E-03
-75.12500E+00,-42.79E-03,+664.65E-03
-75.09375E+00,-42.79E-03,+664.65E-03
-75.06250E+00,-42.79E-03,+664.65E-03
-75.03125E+00,-17.07E-03,+654.20E-03
-75.00000E+00,-17.07E-03,+664.65E-03
-74.96875E+00,-17.07E-03,+654.20E-03
-74.93750E+00,-4.20E-03,+654.20E-03
-74.90625E+00,-4.20E-03,+643.74E-03
-74.87500E+00,+8.66E-03,+643.74E-03
-74.84375E+00,+21.53E-03,+654.20E-03
-74.81250E+00,+21.53E-03,+643.74E-03
-74.78125E+00,+34.39E-03,+643.74E-03
-74.75000E+00,+47.26E-03,+643.74E-03
-74.71875E+00,+60.12E-03,+643.74E-03
-74.68750E+00,+72.98E-03,+643.74E-03
-74.65625E+00,+85.85E-03,+633.29E-03
-74.62500E+00,+85.85E-03,+633.29E-03
-74.59375E+00,+98.71E-03,+643.74E-03
-74.56250E+00,+111.58E-03,+633.29E-03
-74.53125E+00,+111.58E-03,+654.20E-03
-74.50000E+00,+124.44E-03,+643.74E-03
-74.46875E+00,+137.31E-03,+643.74E-03
-74.43750E+00,+150.17E-03,+643.74E-03
-74.40625E+00,+175.90E-03,+654.20E-03
-74.37500E+00,+175.90E-03,+654.20E-03
-74.34375E+00,+188.76E-03,+654.20E-03
-74.31250E+00,+201.63E-03,+654.20E-03
-74.28125E+00,+201.63E-03,+664.65E-03
-74.25000E+00,+214.49E-03,+664.65E-03
-74.21875E+00,+227.36E-03,+664.65E-03
-74.18750E+00,+240.22E-03,+664.65E-03
-74.15625E+00,+240.22E-03,+675.10E-03
-74.12500E+00,+240.22E-03,+675.10E-03
-74.09375E+00,+265.95E-03,+685.55E-03
-74.06250E+00,+265.95E-03,+685.55E-03
-74.03125E+00,+278.81E-03,+696.01E-03
-74.00000E+00,+278.81E-03,+696.01E-03
-73.96875E+00,+278.81E-03,+706.46E-03
-73.93750E+00,+304.54E-03,+706.46E-03
-73.90625E+00,+291.68E-03,+706.46E-03
-73.87500E+00,+317.41E-03,+706.46E-03
-73.84375E+00,+317.41E-03,+727.36E-03
-73.81250E+00,+304.54E-03,+727.36E-03
-73.78125E+00,+304.54E-03,+737.82E-03
-73.75000E+00,+317.41E-03,+737.82E-03
-73.71875E+00,+317.41E-03,+748.27E-03
-73.68750E+00,+330.27E-03,+748.27E-03
-73.65625E+00,+330.27E-03,+758.72E-03
-73.62500E+00,+330.27E-03,+758.72E-03
-73.59375E+00,+317.41E-03,+769.17E-03
-73.56250E+00,+317.41E-03,+769.17E-03
-73.53125E+00,+317.41E-03,+779.62E-03
-73.50000E+00,+317.41E-03,+790.08E-03
-73.46875E+00,+317.41E-03,+790.08E-03
-73.43750E+00,+317.41E-03,+790.08E-03
-73.40625E+00,+317.41E-03,+800.53E-03
-73.37500E+00,+317.41E-03,+800.53E-03
-73.34375E+00,+304.54E-03,+810.98E-03
-73.31250E+00,+304.54E-03,+810.98E-03
-73.28125E+00,+291.68E-03,+821.43E-03
-73.25000E+00,+291.68E-03,+821.43E-03
-73.21875E+00,+278.81E-03,+821.43E-03
-73.18750E+00,+265.95E-03,+831.89E-03
-73.15625E+00,+265.95E-03,+842.34E-03
-73.12500E+00,+253.09E-03,+831.89E-03
-73.09375E+00,+227.36E-03,+842.34E-03
-73.06250E+00,+227.36E-03,+842.34E-03
-73.03125E+00,+227.36E-03,+852.79E-03
-73.00000E+00,+214.49E-03,+852.79E-03
-72.96875E+00,+201.63E-03,+852.79E-03
-72.93750E+00,+201.63E-03,+852.79E-03
-72.90625E+00,+188.76E-03,+852.79E-03
-72.87500E+00,+175.90E-03,+842.34E-03
-72.84375E+00,+163.04E-03,+842.34E-03
-72.81250E+00,+150.17E-03,+852.79E-03
-72.78125E+00,+137.31E-03,+852.79E-03
-72.75000E+00,+124.44E-03,+842.34E-03
-72.71875E+00,+111.58E-03,+852.79E-03
-72.68750E+00,+98.71E-03,+852.79E-03
-72.65625E+00,+111.58E-03,+852.79E-03
-72.62500E+00,+85.85E-03,+842.34E-03
-72.59375E+00,+72.98E-03,+842.34E-03
-72.56250E+00,+72.98E-03,+842.34E-03
-72.53125E+00,+47.26E-03,+831.89E-03
-72.50000E+00,+34.39E-03,+831.89E-03
-72.46875E+00,+34.39E-03,+821.43E-03
-72.43750E+00,+21.53E-03,+831.89E-03
-72.40625E+00,+8.66E-03,+821.43E-03
-72.37500E+00,+8.66E-03,+810.98E-03
-72.34375E+00,-4.20E-03,+810.98E-03
-72.31250E+00,-17.07E-03,+790.08E-03
-72.28125E+00,-17.07E-03,+790.08E-03
-72.25000E+00,-29.93E-03,+790.08E-03
-72.21875E+00,-29.93E-03,+779.62E-03
-72.18750E+00,-29.93E-03,+769.17E-03
-72.15625E+00,-42.79E-03,+769.17E-03
-72.12500E+00,-42.79E-03,+769.17E-03
-72.09375E+00,-55.66E-03,+758.72E-03
-72.06250E+00,-55.66E-03,+748.27E-03
-72.03125E+00,-55.66E-03,+737.82E-03
-72.00000E+00,-55.66E-03,+727.36E-03
-71.96875E+00,-68.52E-03,+737.82E-03
-71.93750E+00,-68.52E-03,+716.91E-03
-71.90625E+00,-68.52E-03,+716.91E-03
-71.87500E+00,-68.52E-03,+716.91E-03
-71.84375E+00,-55.66E-03,+706.46E-03
-71.81250E+00,-68.52E-03,+706.46E-03
-71.78125E+00,-68.52E-03,+685.55E-03
-71.75000E+00,-55.66E-03,+696.01E-03
-71.71875E+00,-55.66E-03,+685.55E-03
-71.68750E+00,-42.79E-03,+685.55E-03
-71.65625E+00,-42.79E-03,+685.55E-03
-71.62500E+00,-42.79E-03,+675.10E-03
-71.59375E+00,-29.93E-03,+675.10E-03
-71.56250E+00,-42.79E-03,+664.65E-03
-71.53125E+00,-29.93E-03,+664.65E-03
-71.50000E+00,-29.93E-03,+643.74E-03
-71.46875E+00,-17.07E-03,+654.20E-03
-71.43750E+00,-4.20E-03,+654.20E-03
-71.40625E+00,+8.66E-03,+643.74E-03
-71.37500E+00,+21.53E-03,+643.74E-03
-71.34375E+00,+21.53E-03,+643.74E-03
-71.31250E+00,+34.39E-03,+643.74E-03
-71.28125E+00,+47.26E-03,+643.74E-03
-71.25000E+00,+47.26E-03,+643.74E-03
-71.21875E+00,+60.12E-03,+633.29E-03
-71.18750E+00,+72.98E-03,+643.74E-03
-71.15625E+00,+72.98E-03,+654.20E-03
-71.12500E+00,+98.71E-03,+633.29E-03
-71.09375E+00,+111.58E-03,+643.74E-03
-71.06250E+00,+111.58E-03,+643.74E-03
-71.03125E+00,+124.44E-03,+643.74E-03
-71.00000E+00,+137.31E-03,+633.29E-03
-70.96875E+00,+150.17E-03,+643.74E-03
-70.93750E+00,+163.04E-03,+654.20E-03
-70.90625E+00,+163.04E-03,+643.74E-03
-70.87500E+00,+175.90E-03,+654.20E-03
-70.84375E+00,+188.76E-03,+654.20E-03
-70.81250E+00,+201.63E-03,+654.20E-03
-70.78125E+00,+214.49E-03,+654.20E-03
-70.75000E+00,+214.49E-03,+664.65E-03
-70.71875E+00,+227.36E-03,+664.65E-03
-70.68750E+00,+240.22E-03,+675.10E-03
-70.65625E+00,+253.09E-03,+675.10E-03
-70.62500E+00,+265.95E-03,+675.10E-03
-70.59375E+00,+265.95E-03,+685.55E-03
-70.56250E+00,+278.81E-03,+696.01E-03
-70.53125E+00,+278.81E-03,+696.01E-03
-70.50000E+00,+265.95E-03,+696.01E-03
-70.46875E+00,+291.68E-03,+706.46E-03
-70.43750E+00,+291.68E-03,+716.91E-03
-70.40625E+00,+291.68E-03,+716.91E-03
-70.37500E+00,+304.54E-03,+727.36E-03
-70.34375E+00,+304.54E-03,+727.36E-03
-70.31250E+00,+304.54E-03,+727.36E-03
-70.28125E+00,+317.41E-03,+727.36E-03
-70.25000E+00,+317.41E-03,+737.82E-03
-70.21875E+00,+330.27E-03,+748.27E-03
-70.18750E+00,+330.27E-03,+758.72E-03
-70.15625E+00,+317.41E-03,+758.72E-03
-70.12500E+00,+330.27E-03,+769.17E-03
-70.09375E+00,+330.27E-03,+779.62E-03
-70.06250E+00,+330.27E-03,+769.17E-03
-70.03125E+00,+330.27E-03,+779.62E-03
-70.00000E+00,+317.41E-03,+779.62E-03
-69.96875E+00,+330.27E-03,+790.08E-03
-69.93750E+00,+317.41E-03,+790.08E-03
-69.90625E+00,+304.54E-03,+800.53E-03
-69.87500E+00,+317.41E-03,+810.98E-03
-69.84375E+00,+304.54E-03,+821.43E-03
-69.81250E+00,+291.68E-03,+821.43E-03
-69.78125E+00,+291.68E-03,+821.43E-03
-69.75000E+00,+278.81E-03,+821.43E-03
-69.71875E+00,+278.81E-03,+831.89E-03
-69.68750E+00,+278.81E-03,+842.34E-03
-69.65625E+00,+253.09E-03,+831.89E-03
-69.62500E+00,+253.09E-03,+831.89E-03
-69.59375E+00,+240.22E-03,+842.34E-03
-69.56250E+00,+214.49E-03,+852.79E-03
-69.53125E+00,+227.36E-03,+852.79E-03
-69.50000E+00,+214.49E-03,+852.79E-03
-69.46875E+00,+201.63E-03,+842.34E-03
-69.43750E+00,+175.90E-03,+852.79E-03
-69.40625E+00,+188.76E-03,+842.34E-03
-69.37500E+00,+163.04E-03,+852.79E-03
-69.34375E+00,+150.17E-03,+863.24E-03
-69.31250E+00,+150.17E-03,+852.79E-03
-69.28125E+00,+124.44E-03,+852.79E-03
-69.25000E+00,+124.44E-03,+852.79E-03
-69.21875E+00,+111.58E-03,+852.79E-03
-69.18750E+00,+98.71E-03,+852.79E-03
-69.15625E+00,+85.85E-03,+842.34E-03
-69.12500E+00,+85.85E-03,+842.34E-03
-69.09375E+00,+60.12E-03,+831.89E-03
-69.06250E+00,+60.12E-03,+842.34E-03
-69.03125E+00,+60.12E-03,+831.89E-03
-69.00000E+00,+34.39E-03,+842.34E-03
-68.96875E+00,+34.39E-03,+831.89E-03
-68.93750E+00,+8.66E-03,+821.43E-03
-68.90625E+00,+21.53E-03,+810.98E-03
-68.87500E+00,-4.20E-03,+821.43E-03
-68.84375E+00,-4.20E-03,+810.98E-03
-68.81250E+00,-17.07E-03,+800.53E-03
-68.78125E+00,-29.93E-03,+790.08E-03
-68.75000E+00,-29.93E-03,+790.08E-03
-68.71875E+00,-42.79E-03,+779.62E-03
-68.68750E+00,-42.79E-03,+779.62E-03
-68.65625E+00,-42.79E-03,+769.17E-03
-68.62500E+00,-42.79E-03,+758.72E-03
-68.59375E+00,-55.66E-03,+758.72E-03
-68.56250E+00,-68.52E-03,+748.27E-03
-68.53125E+00,-68.52E-03,+748.27E-03
-68.50000E+00,-55.66E-03,+737.82E-03
-68.46875E+00,-55.66E-03,+727.36E-03
-68.43750E+00,-68.52E-03,+716.91E-03
-68.40625E+00,-81.39E-03,+716.91E-03
-68.37500E+00,-68.52E-03,+706.46E-03
-68.34375E+00,-68.52E-03,+696.01E-03
-68.31250E+00,-68.52E-03,+706.46E-03
-68.28125E+00,-55.66E-03,+696.01E-03
-68.25000E+00,-55.66E-03,+696.01E-03
-68.21875E+00,-68.52E-03,+675.10E-03
-68.18750E+00,-55.66E-03,+664.65E-03
-68.15625E+00,-42.79E-03,+675.10E-03
-68.12500E+00,-42.79E-03,+685.55E-03
-68.09375E+00,-42.79E-03,+664.65E-03
-68.06250E+00,-17.07E-03,+664.65E-03
-68.03125E+00,-17.07E-03,+664.65E-03
-68.00000E+00,-17.07E-03,+654.20E-03
-67.96875E+00,-17.07E-03,+643.74E-03
-67.93750E+00,+8.66E-03,+654.20E-03
-67.90625E+00,-4.20E-03,+643.74E-03
-67.87500E+00,+21.53E-03,+643.74E-03
-67.84375E+00,+21.53E-03,+654.20E-03
-67.81250E+00,+47.26E-03,+654.20E-03
-67.78125E+00,+47.26E-03,+633.29E-03
-67.75000E+00,+47.26E-03,+643.74E-03
-67.71875E+00,+60.12E-03,+643.74E-03
-67.68750E+00,+72.98E-03,+643.74E-03
-67.65625E+00,+85.85E-03,+643.74E-03
-67.62500E+00,+98.71E-03,+633.29E-03
-67.59375E+00,+98.71E-03,+643.74E-03
-67.56250E+00,+111.58E-03,+643.74E-03
-67.53125E+00,+124.44E-03,+654.20E-03
-67.50000E+00,+137.31E-03,+643.74E-03
-67.46875E+00,+163.04E-03,+654.20E-03
-67.43750E+00,+163.04E-03,+643.74E-03
-67.40625E+00,+175.90E-03,+643.74E-03
-67.37500E+00,+188.76E-03,+654.20E-03
-67.34375E+00,+188.76E-03,+654.20E-03
-67.31250E+00,+201.63E-03,+664.65E-03
-67.28125E+00,+214.49E-03,+654.20E-03
-67.25000E+00,+227.36E-03,+664.65E-03
-67.21875E+00,+240.22E-03,+664.65E-03
-67.18750E+00,+240.22E-03,+675.10E-03
-67.15625E+00,+240.22E-03,+685.55E-03
-67.12500E+00,+265.95E-03,+685.55E-03
-67.09375E+00,+265.95E-03,+696.01E-03
-67.06250E+00,+278.81E-03,+696.01E-03
-67.03125E+00,+291.68E-03,+696.01E-03
-67.00000E+00,+291.68E-03,+706.46E-03
-66.96875E+00,+291.68E-03,+706.46E-03
-66.93750E+00,+291.68E-03,+716.91E-03
-66.90625E+00,+304.54E-03,+706.46E-03
-66.87500E+00,+304.54E-03,+727.36E-03
-66.84375E+00,+304.54E-03,+716.91E-03
-66.81250E+00,+317.41E-03,+737.82E-03
-66.78125E+00,+317.41E-03,+748.27E-03
-66.75000E+00,+330.27E-03,+737.82E-03
-66.71875E+00,+317.41E-03,+737.82E-03
-66.68750E+00,+330.27E-03,+758.72E-03
-66.65625E+00,+330.27E-03,+758.72E-03
-66.62500E+00,+330.27E-03,+769.17E-03
-66.59375E+00,+317.41E-03,+779.62E-03
-66.56250E+00,+330.27E-03,+779.62E-03
-66.53125E+00,+317.41E-03,+790.08E-03
-66.50000E+00,+317.41E-03,+790.08E-03
-66.46875E+00,+317.41E-03,+790.08E-03
-66.43750E+00,+304.54E-03,+800.53E-03
-66.40625E+00,+317.41E-03,+810.98E-03
-66.37500E+00,+304.54E-03,+810.98E-03
-66.34375E+00,+291.68E-03,+800.53E-03
-66.31250E+00,+291.68E-03,+821.43E-03
-66.28125E+00,+291.68E-03,+821.43E-03
-66.25000E+00,+278.81E-03,+821.43E-03
-66.21875E+00,+278.81E-03,+831.89E-03
-66.18750E+00,+265.95E-03,+831.89E-03
-66.15625E+00,+265.95E-03,+842.34E-03
-66.12500E+00,+253.09E-03,+842.34E-03
-66.09375E+00,+240.22E-03,+842.34E-03
-66.06250E+00,+227.36E-03,+852.79E-03
-66.03125E+00,+227.36E-03,+842.34E-03
-66.00000E+00,+201.63E-03,+852.79E-03
-65.96875E+00,+188.76E-03,+852.79E-03
-65.93750E+00,+188.76E-03,+852.79E-03
-65.90625E+00,+163.04E-03,+842.34E-03
-65.87500E+00,+163.04E-03,+852.79E-03
-65.84375E+00,+150.17E-03,+852.79E-03
-65.81250E+00,+137.31E-03,+863.24E-03
-65.78125E+00,+124.44E-03,+842.34E-03
-65.75000E+00,+111.58E-03,+852.79E-03
-65.71875E+00,+98.71E-03,+852.79E-03
-65.68750E+00,+98.71E-03,+842.34E-03
-65.65625E+00,+85.85E-03,+842.34E-03
-65.62500E+00,+72.98E-03,+831.89E-03
-65.59375E+00,+72.98E-03,+831.89E-03
-65.56250E+00,+47.26E-03,+831.89E-03
-65.53125E+00,+47.26E-03,+831.89E-03
-65.50000E+00,+34.39E-03,+821.43E-03
-65.46875E+00,+34.39E-03,+831.89E-03
-65.43750E+00,+8.66E-03,+821.43E-03
-65.40625E+00,+8.66E-03,+810.98E-03
-65.37500E+00,-4.20E-03,+810.98E-03
-65.34375E+00,-4.20E-03,+800.53E-03
-65.31250E+00,-17.07E-03,+790.08E-03
-65.28125E+00,-29.93E-03,+790.08E-03
-65.25000E+00,-29.93E-03,+790.08E-03
-65.21875E+00,-29.93E-03,+779.62E-03
-65.18750E+00,-42.79E-03,+769.17E-03
-65.15625E+00,-42.79E-03,+769.17E-03
-65.12500E+00,-42.79E-03,+769.17E-03
-65.09375E+00,-55.66E-03,+748.27E-03
-65.06250E+00,-68.52E-03,+737.82E-03
-65.03125E+00,-68.52E-03,+748.27E-03
-65.00000E+00,-55.66E-03,+737.82E-03
-64.96875E+00,-55.66E-03,+727.36E-03
-64.93750E+00,-68.52E-03,+716.91E-03
-64.90625E+00,-68.52E-03,+716.91E-03
-64.87500E+00,-68.52E-03,+706.46E-03
-64.84375E+00,-68.52E-03,+706.46E-03
-64.81250E+00,-68.52E-03,+696.01E-03
-64.78125E+00,-68.52E-03,+706.46E-03
-64.75000E+00,-55.66E-03,+685.55E-03
-64.71875E+00,-55.66E-03,+685.55E-03
-64.68750E+00,-42.79E-03,+685.55E-03
-64.65625E+00,-42.79E-03,+685.55E-03
-64.62500E+00,-42.79E-03,+664.65E-03
-64.59375E+00,-29.93E-03,+675.10E-03
-64.56250E+00,-29.93E-03,+664.65E-03
-64.53125E+00,-17.07E-03,+664.65E-03
-64.50000E+00,-17.07E-03,+654.20E-03
-64.46875E+00,-17.07E-03,+654.20E-03
-64.43750E+00,+8.66E-03,+643.74E-03
-64.40625E+00,-4.20E-03,+654.20E-03
-64.37500E+00,+21.53E-03,+643.74E-03
-64.34375E+00,+21.53E-03,+643.74E-03
-64.31250E+00,+34.39E-03,+643.74E-03
-64.28125E+00,+34.39E-03,+633.29E-03
-64.25000E+00,+60.12E-03,+643.74E-03
-64.21875E+00,+72.98E-03,+643.74E-03
-64.18750E+00,+72.98E-03,+654.20E-03
-64.15625E+00,+98.71E-03,+643.74E-03
-64.12500E+00,+98.71E-03,+643.74E-03
-64.09375E+00,+98.71E-03,+643.74E-03
-64.06250E+00,+111.58E-03,+654.20E-03
-64.03125E+00,+137.31E-03,+643.74E-03
-64.00000E+00,+137.31E-03,+654.20E-03
-63.96875E+00,+150.17E-03,+643.74E-03
-63.93750E+00,+163.04E-03,+654.20E-03
-63.90625E+00,+175.90E-03,+654.20E-03
-63.87500E+00,+188.76E-03,+654.20E-03
-63.84375E+00,+201.63E-03,+664.65E-03
-63.81250E+00,+201.63E-03,+654.20E-03
-63.78125E+00,+214.49E-03,+664.65E-03
-63.75000E+00,+214.49E-03,+664.65E-03
-63.71875E+00,+240.22E-03,+664.65E-03
-63.68750E+00,+240.22E-03,+675.10E-03
-63.65625E+00,+253.09E-03,+675.10E-03
-63.62500E+00,+253.09E-03,+685.55E-03
-63.59375E+00,+265.95E-03,+685.55E-03
-63.56250E+00,+265.95E-03,+685.55E-03
-63.53125E+00,+278.81E-03,+696.01E-03
-63.50000E+00,+291.68E-03,+706.46E-03
-63.46875E+00,+304.54E-03,+706.46E-03
-63.43750E+00,+304.54E-03,+716.91E-03
-63.40625E+00,+304.54E-03,+716.91E-03
-63.37500E+00,+317.41E-03,+716.91E-03
-63.34375E+00,+317.41E-03,+727.36E-03
-63.31250E+00,+317.41E-03,+737.82E-03
-63.28125E+00,+304.54E-03,+737.82E-03
-63.25000E+00,+304.54E-03,+748.27E-03
-63.21875E+00,+330.27E-03,+748.27E-03
-63.18750E+00,+330.27E-03,+758.72E-03
-63.15625E+00,+317.41E-03,+769.17E-03
-63.12500E+00,+330.27E-03,+769.17E-03
-63.09375E+00,+317.41E-03,+779.62E-03
-63.06250E+00,+330.27E-03,+779.62E-03
-63.03125E+00,+317.41E-03,+769.17E-03
-63.00000E+00,+304.54E-03,+790.08E-03
-62.96875E+00,+317.41E-03,+790.08E-03
-62.93750E+00,+330.27E-03,+810.98E-03
-62.90625E+00,+291.68E-03,+810.98E-03
-62.87500E+00,+304.54E-03,+810.98E-03
-62.84375E+00,+304.54E-03,+821.43E-03
-62.81250E+00,+291.68E-03,+821.43E-03
-62.78125E+00,+278.81E-03,+831.89E-03
-62.75000E+00,+278.81E-03,+821.43E-03
-62.71875E+00,+265.95E-03,+831.89E-03
-62.68750E+00,+253.09E-03,+831.89E-03
-62.65625E+00,+240.22E-03,+842.34E-03
-62.62500E+00,+253.09E-03,+831.89E-03
-62.59375E+00,+227.36E-03,+852.79E-03
-62.56250E+00,+227.36E-03,+842.34E-03
-62.53125E+00,+214.49E-03,+852.79E-03
-62.50000E+00,+214.49E-03,+842.34E-03
-62.46875E+00,+188.76E-03,+852.79E-03
-62.43750E+00,+175.90E-03,+852.79E-03
-62.40625E+00,+163.04E-03,+863.24E-03
-62.37500E+00,+150.17E-03,+852.79E-03
-62.34375E+00,+137.31E-03,+842.34E-03
-62.31250E+00,+137.31E-03,+842.34E-03
-62.28125E+00,+124.44E-03,+852.79E-03
-62.25000E+00,+111.58E-03,+852.79E-03
-62.21875E+00,+98.71E-03,+852.79E-03
-62.18750E+00,+98.71E-03,+842.34E-03
-62.15625E+00,+85.85E-03,+842.34E-03
-62.12500E+00,+72.98E-03,+842.34E-03
-62.09375E+00,+60.12E-03,+842.34E-03
-62.06250E+00,+47.26E-03,+842.34E-03
-62.03125E+00,+47.26E-03,+831.89E-03
-62.00000E+00,+34.39E-03,+831.89E-03
-61.96875E+00,+21.53E-03,+821.43E-03
-61.93750E+00,+8.66E-03,+810.98E-03
-61.90625E+00,+8.66E-03,+810.98E-03
-61.87500E+00,-17.07E-03,+800.53E-03
-61.84375E+00,-17.07E-03,+800.53E-03
-61.81250E+00,-17.07E-03,+790.08E-03
-61.78125E+00,-29.93E-03,+800.53E-03
-61.75000E+00,-42.79E-03,+769.17E-03
-61.71875E+00,-29.93E-03,+779.62E-03
-61.68750E+00,-55.66E-03,+769.17E-03
-61.65625E+00,-55.66E-03,+769.17E-03
-61.62500E+00,-55.66E-03,+758.72E-03
-61.59375E+00,-55.66E-03,+748.27E-03
-61.56250E+00,-55.66E-03,+737.82E-03
-61.53125E+00,-68.52E-03,+727.36E-03
-61.50000E+00,-68.52E-03,+737.82E-03
-61.46875E+00,-55.66E-03,+727.36E-03
-61.43750E+00,-55.66E-03,+727.36E-03
-61.40625E+00,-81.39E-03,+706.46E-03
-61.37500E+00,-68.52E-03,+716.91E-03
-61.34375E+00,-68.52E-03,+706.46E-03
-61.31250E+00,-68.52E-03,+696.01E-03
-61.28125E+00,-55.66E-03,+696.01E-03
-61.25000E+00,-55.66E-03,+685.55E-03
-61.21875E+00,-42.79E-03,+675.10E-03
-61.18750E+00,-42.79E-03,+675.10E-03
-61.15625E+00,-42.79E-03,+664.65E-03
-61.12500E+00,-42.79E-03,+654.20E-03
-61.09375E+00,-29.93E-03,+675.10E-03
-61.06250E+00,-17.07E-03,+654.20E-03
-61.03125E+00,-17.07E-03,+654.20E-03
-61.00000E+00,-17.07E-03,+654.20E-03
-60.96875E+00,-4.20E-03,+654.20E-03
-60.93750E+00,+8.66E-03,+654.20E-03
-60.90625E+00,+8.66E-03,+654.20E-03
-60.87500E+00,+21.53E-03,+643.74E-03
-60.84375E+00,+34.39E-03,+643.74E-03
-60.81250E+00,+47.26E-03,+643.74E-03
-60.78125E+00,+47.26E-03,+643.74E-03
-60.75000E+00,+72.98E-03,+643.74E-03
-60.71875E+00,+60.12E-03,+643.74E-03
-60.68750E+00,+85.85E-03,+643.74E-03
-60.65625E+00,+98.71E-03,+633.29E-03
-60.62500E+00,+98.71E-03,+643.74E-03
-60.59375E+00,+111.58E-03,+643.74E-03
-60.56250E+00,+137.31E-03,+643.74E-03
-60.53125E+00,+124.44E-03,+643.74E-03
-60.50000E+00,+150.17E-03,+643.74E-03
-60.46875E+00,+150.17E-03,+643.74E-03
-60.43750E+00,+163.04E-03,+643.74E-03
-60.40625E+00,+163.04E-03,+654.20E-03
-60.37500E+00,+188.76E-03,+654.20E-03
-60.34375E+00,+201.63E-03,+664.65E-03
-60.31250E+00,+214.49E-03,+664.65E-03
-60.28125E+00,+214.49E-03,+664.65E-03
-60.25000E+00,+240.22E-03,+675.10E-03
-60.21875E+00,+240.22E-03,+664.65E-03
-60.18750E+00,+253.09E-03,+675.10E-03
-60.15625E+00,+253.09E-03,+685.55E-03
-60.12500E+00,+253.09E-03,+696.01E-03
-60.09375E+00,+265.95E-03,+696.01E-03
-60.06250E+00,+278.81E-03,+696.01E-03
-60.03125E+00,+291.68E-03,+696.01E-03
-60.00000E+00,+291.68E-03,+696.01E-03
-59.96875E+00,+304.54E-03,+716.91E-03
-59.93750E+00,+291.68E-03,+716.91E-03
-59.90625E+00,+304.54E-03,+727.36E-03
-59.87500E+00,+304.54E-03,+737.82E-03
-59.84375E+00,+304.54E-03,+727.36E-03
-59.81250E+00,+317.41E-03,+737.82E-03
-59.78125E+00,+317.41E-03,+748.27E-03
-59.75000E+00,+317.41E-03,+737.82E-03
-59.71875E+00,+317.41E-03,+758.72E-03
-59.68750E+00,+330.27E-03,+758.72E-03
-59.65625E+00,+317.41E-03,+769.17E-03
-59.62500E+00,+317.41E-03,+769.17E-03
-59.59375E+00,+330.27E-03,+779.62E-03
-59.56250E+00,+330.27E-03,+779.62E-03
-59.53125E+00,+317.41E-03,+779.62E-03
-59.50000E+00,+317.41E-03,+790.08E-03
-59.46875E+00,+317.41E-03,+800.53E-03
-59.43750E+00,+304.54E-03,+800.53E-03
-59.40625E+00,+304.54E-03,+810.98E-03
-59.37500E+00,+304.54E-03,+810.98E-03
-59.34375E+00,+291.68E-03,+800.53E-03
-59.31250E+00,+278.81E-03,+821.43E-03
-59.28125E+00,+278.81E-03,+831.89E-03
-59.25000E+00,+278.81E-03,+821.43E-03
-59.21875E+00,+265.95E-03,+831.89E-03
-59.18750E+00,+265.95E-03,+831.89E-03
-59.15625E+00,+253.09E-03,+831.89E-03
-59.12500E+00,+240.22E-03,+842.34E-03
-59.09375E+00,+227.36E-03,+842.34E-03
-59.06250E+00,+214.49E-03,+831.89E-03
-59.03125E+00,+214.49E-03,+842.34E-03
-59.00000E+00,+214.49E-03,+842.34E-03
-58.96875E+00,+201.63E-03,+852.79E-03
-58.93750E+00,+188.76E-03,+852.79E-03
-58.90625E+00,+163.04E-03,+852.79E-03
-58.87500E+00,+163.04E-03,+852.79E-03
-58.84375E+00,+137.31E-03,+852.79E-03
-58.81250E+00,+137.31E-03,+852.79E-03
-58.78125E+00,+137.31E-03,+852.79E-03
-58.75000E+00,+98.71E-03,+852.79E-03
-58.71875E+00,+98.71E-03,+842.34E-03
-58.68750E+00,+98.71E-03,+842.34E-03
-58.65625E+00,+85.85E-03,+842.34E-03
-58.62500E+00,+72.98E-03,+831.89E-03
-58.59375E+00,+60.12E-03,+831.89E-03
-58.56250E+00,+47.26E-03,+831.89E-03
-58.53125E+00,+34.39E-03,+831.89E-03
-58.50000E+00,+34.39E-03,+821.43E-03
-58.46875E+00,+34.39E-03,+831.89E-03
-58.43750E+00,+8.66E-03,+810.98E-03
-58.40625E+00,-4.20E-03,+800.53E-03
-58.37500E+00,-4.20E-03,+800.53E-03
-58.34375E+00,-4.20E-03,+800.53E-03
-58.31250E+00,-29.93E-03,+779.62E-03
-58.28125E+00,-29.93E-03,+790.08E-03
-58.25000E+00,-42.79E-03,+779.62E-03
-58.21875E+00,-29.93E-03,+779.62E-03
-58.18750E+00,-42.79E-03,+758.72E-03
-58.15625E+00,-55.66E-03,+769.17E-03
-58.12500E+00,-55.66E-03,+748.27E-03
-58.09375E+00,-55.66E-03,+748.27E-03
-58.06250E+00,-68.52E-03,+737.82E-03
-58.03125E+00,-55.66E-03,+737.82E-03
-58.00000E+00,-55.66E-03,+727.36E-03
-57.96875E+00,-81.39E-03,+727.36E-03
-57.93750E+00,-81.39E-03,+716.91E-03
-57.90625E+00,-68.52E-03,+706.46E-03
-57.87500E+00,-68.52E-03,+696.01E-03
-57.84375E+00,-68.52E-03,+706.46E-03
-57.81250E+00,-68.52E-03,+696.01E-03
-57.78125E+00,-55.66E-03,+685.55E-03
-57.75000E+00,-68.52E-03,+685.55E-03
-57.71875E+00,-55.66E-03,+675.10E-03
-57.68750E+00,-42.79E-03,+675.10E-03
-57.65625E+00,-55.66E-03,+664.65E-03
-57.62500E+00,-42.79E-03,+675.10E-03
-57.59375E+00,-29.93E-03,+664.65E-03
-57.56250E+00,-29.93E-03,+664.65E-03
-57.53125E+00,-17.07E-03,+654.20E-03
-57.50000E+00,-17.07E-03,+654.20E-03
-57.46875E+00,-4.20E-03,+643.74E-03
-57.43750E+00,+8.66E-03,+643.74E-03
-57.40625E+00,+8.66E-03,+643.74E-03
-57.37500E+00,+34.39E-03,+643.74E-03
-57.34375E+00,+34.39E-03,+654.20E-03
-57.31250E+00,+47.26E-03,+643.74E-03
-57.28125E+00,+60.12E-03,+633.29E-03
-57.25000E+00,+60.12E-03,+643.74E-03
-57.21875E+00,+72.98E-03,+654.20E-03
-57.18750E+00,+72.98E-03,+643.74E-03
-57.15625E+00,+85.85E-03,+643.74E-03
-57.12500E+00,+111.58E-03,+643.74E-03
-57.09375E+00,+124.44E-03,+643.74E-03
-57.06250E+00,+124.44E-03,+643.74E-03
-57.03125E+00,+137.31E-03,+654.20E-03
-57.00000E+00,+150.17E-03,+643.74E-03
-56.96875E+00,+163.04E-03,+643.74E-03
-56.93750E+00,+175.90E-03,+654.20E-03
-56.90625E+00,+188.76E-03,+654.20E-03
-56.87500E+00,+201.63E-03,+664.65E-03
-56.84375E+00,+201.63E-03,+664.65E-03
-56.81250E+00,+214.49E-03,+664.65E-03
-56.78125E+00,+214.49E-03,+664.65E-03
-56.75000E+00,+227.36E-03,+664.65E-03
-56.71875E+00,+253.09E-03,+675.10E-03
-56.68750E+00,+240.22E-03,+675.10E-03
-56.65625E+00,+265.95E-03,+685.55E-03
-56.62500E+00,+265.95E-03,+696.01E-03
-56.59375E+00,+265.95E-03,+696.01E-03
-56.56250E+00,+291.68E-03,+696.01E-03
-56.53125E+00,+291.68E-03,+696.01E-03
-56.50000E+00,+291.68E-03,+706.46E-03
-56.46875E+00,+304.54E-03,+706.46E-03
-56.43750E+00,+304.54E-03,+716.91E-03
-56.40625E+00,+304.54E-03,+727.36E-03
-56.37500E+00,+317.41E-03,+727.36E-03
-56.34375E+00,+317.41E-03,+737.82E-03
-56.31250E+00,+317.41E-03,+748.27E-03
-56.28125E+00,+304.54E-03,+748.27E-03
-56.25000E+00,+317.41E-03,+748.27E-03
-56.21875E+00,+317.41E-03,+758.72E-03
-56.18750E+00,+330.27E-03,+758.72E-03
-56.15625E+00,+330.27E-03,+769.17E-03
-56.12500E+00,+330.27E-03,+769.17E-03
-56.09375E+00,+330.27E-03,+779.62E-03
-56.06250E+00,+330.27E-03,+779.62E-03
-56.03125E+00,+330.27E-03,+779.62E-03
-56.00000E+00,+317.41E-03,+790.08E-03
-55.96875E+00,+304.54E-03,+800.53E-03
-55.93750E+00,+291.68E-03,+800.53E-03
-55.90625E+00,+291.68E-03,+810.98E-03
-55.87500E+00,+304.54E-03,+810.98E-03
-55.84375E+00,+291.68E-03,+821.43E-03
-55.81250E+00,+291.68E-03,+810.98E-03
-55.78125E+00,+278.81E-03,+810.98E-03
-55.75000E+00,+265.95E-03,+831.89E-03
-55.71875E+00,+265.95E-03,+831.89E-03
-55.68750E+00,+265.95E-03,+842.34E-03
-55.65625E+00,+240.22E-03,+842.34E-03
-55.62500E+00,+227.36E-03,+842.34E-03
-55.59375E+00,+227.36E-03,+842.34E-03
-55.56250E+00,+214.49E-03,+852.79E-03
-55.53125E+00,+214.49E-03,+842.34E-03
-55.50000E+00,+214.49E-03,+852.79E-03
-55.46875E+00,+188.76E-03,+852.79E-03
-55.43750E+00,+175.90E-03,+852.79E-03
-55.40625E+00,+163.04E-03,+842.34E-03
-55.37500E+00,+150.17E-03,+852.79E-03
-55.34375E+00,+137.31E-03,+863.24E-03
-55.31250E+00,+124.44E-03,+852.79E-03
-55.28125E+00,+137.31E-03,+852.79E-03
-55.25000E+00,+111.58E-03,+842.34E-03
-55.21875E+00,+98.71E-03,+852.79E-03
-55.18750E+00,+98.71E-03,+842.34E-03
-55.15625E+00,+72.98E-03,+852.79E-03
-55.12500E+00,+72.98E-03,+831.89E-03
-55.09375E+00,+60.12E-03,+842.34E-03
-55.06250E+00,+47.26E-03,+831.89E-03
-55.03125E+00,+34.39E-03,+831.89E-03
-55.00000E+00,+34.39E-03,+831.89E-03
-54.96875E+00,+21.53E-03,+810.98E-03
-54.93750E+00,+8.66E-03,+810.98E-03
-54.90625E+00,-4.20E-03,+810.98E-03
-54.87500E+00,-4.20E-03,+800.53E-03
-54.84375E+00,-17.07E-03,+800.53E-03
-54.81250E+00,-29.93E-03,+800.53E-03
-54.78125E+00,-17.07E-03,+790.08E-03
-54.75000E+00,-42.79E-03,+779.62E-03
-54.71875E+00,-42.79E-03,+769.17E-03
-54.68750E+00,-55.66E-03,+769.17E-03
-54.65625E+00,-55.66E-03,+758.72E-03
-54.62500E+00,-68.52E-03,+758.72E-03
-54.59375E+00,-55.66E-03,+748.27E-03
-54.56250E+00,-55.66E-03,+737.82E-03
-54.53125E+00,-55.66E-03,+737.82E-03
-54.50000E+00,-68.52E-03,+727.36E-03
-54.46875E+00,-68.52E-03,+727.36E-03
-54.43750E+00,-68.52E-03,+716.91E-03
-54.40625E+00,-81.39E-03,+706.46E-03
-54.37500E+00,-68.52E-03,+706.46E-03
-54.34375E+00,-68.52E-03,+696.01E-03
-54.31250E+00,-68.52E-03,+706.46E-03
-54.28125E+00,-55.66E-03,+696.01E-03
-54.25000E+00,-68.52E-03,+675.10E-03
-54.21875E+00,-42.79E-03,+685.55E-03
-54.18750E+00,-42.79E-03,+675.10E-03
-54.15625E+00,-42.79E-03,+664.65E-03
-54.12500E+00,-29.93E-03,+654.20E-03
-54.09375E+00,-29.93E-03,+654.20E-03
-54.06250E+00,-17.07E-03,+654.20E-03
-54.03125E+00,-17.07E-03,+654.20E-03
-54.00000E+00,-4.20E-03,+643.74E-03
-53.96875E+00,-4.20E-03,+654.20E-03
-53.93750E+00,+8.66E-03,+643.74E-03
-53.90625E+00,+21.53E-03,+643.74E-03
-53.87500E+00,+34.39E-03,+643.74E-03
-53.84375E+00,+47.26E-03,+633.29E-03
-53.81250E+00,+47.26E-03,+633.29E-03
-53.78125E+00,+47.26E-03,+633.29E-03
-53.75000E+00,+72.98E-03,+643.74E-03
-53.71875E+00,+72.98E-03,+633.29E-03
-53.68750E+00,+85.85E-03,+643.74E-03
-53.65625E+00,+85.85E-03,+633.29E-03
-53.62500E+00,+98.71E-03,+643.74E-03
-53.59375E+00,+111.58E-03,+633.29E-03
-53.56250E+00,+124.44E-03,+643.74E-03
-53.53125E+00,+137.31E-03,+643.74E-03
-53.50000E+00,+150.17E-03,+643.74E-03
-53.46875E+00,+150.17E-03,+654.20E-03
-53.43750E+00,+175.90E-03,+654.20E-03
-53.40625E+00,+188.76E-03,+654.20E-03
-53.37500E+00,+188.76E-03,+654.20E-03
-53.34375E+00,+214.49E-03,+654.20E-03
-53.31250E+00,+227.36E-03,+664.65E-03
-53.28125E+00,+214.49E-03,+664.65E-03
-53.25000E+00,+240.22E-03,+675.10E-03
-53.21875E+00,+240.22E-03,+675.10E-03
-53.18750E+00,+253.09E-03,+685.55E-03
-53.15625E+00,+265.95E-03,+685.55E-03
-53.12500E+00,+278.81E-03,+685.55E-03
-53.09375E+00,+278.81E-03,+685.55E-03
-53.06250E+00,+278.81E-03,+706.46E-03
-53.03125E+00,+291.68E-03,+706.46E-03
-53.00000E+00,+291.68E-03,+706.46E-03
-52.96875E+00,+304.54E-03,+716.91E-03
-52.93750E+00,+304.54E-03,+727.36E-03
-52.90625E+00,+304.54E-03,+727.36E-03
-52.87500E+00,+317.41E-03,+737.82E-03
-52.84375E+00,+317.41E-03,+727.36E-03
-52.81250E+00,+330.27E-03,+737.82E-03
-52.78125E+00,+317.41E-03,+737.82E-03
-52.75000E+00,+317.41E-03,+748.27E-03
-52.71875E+00,+317.41E-03,+748.27E-03
-52.68750E+00,+317.41E-03,+758.72E-03
-52.65625E+00,+317.41E-03,+769.17E-03
-52.62500E+00,+317.41E-03,+779.62E-03
-52.59375E+00,+330.27E-03,+769.17E-03
-52.56250E+00,+317.41E-03,+779.62E-03
-52.53125E+00,+317.41E-03,+800.53E-03
-52.50000E+00,+317.41E-03,+790.08E-03
-52.46875E+00,+317.41E-03,+800.53E-03
-52.43750E+00,+304.54E-03,+800.53E-03
-52.40625E+00,+304.54E-03,+800.53E-03
-52.37500E+00,+291.68E-03,+821.43E-03
-52.34375E+00,+291.68E-03,+821.43E-03
-52.31250E+00,+278.81E-03,+821.43E-03
-52.28125E+00,+278.81E-03,+831.89E-03
-52.25000E+00,+265.95E-03,+831.89E-03
-52.21875E+00,+253.09E-03,+831.89E-03
-52.18750E+00,+253.09E-03,+842.34E-03
-52.15625E+00,+240.22E-03,+842.34E-03
-52.12500E+00,+240.22E-03,+842.34E-03
-52.09375E+00,+227.36E-03,+852.79E-03
-52.06250E+00,+227.36E-03,+842.34E-03
-52.03125E+00,+214.49E-03,+842.34E-03
-52.00000E+00,+201.63E-03,+852.79E-03
-51.96875E+00,+188.76E-03,+852.79E-03
-51.93750E+00,+175.90E-03,+852.79E-03
-51.90625E+00,+163.04E-03,+852.79E-03
-51.87500E+00,+163.04E-03,+842.34E-03
-51.84375E+00,+137.31E-03,+852.79E-03
-51.81250E+00,+124.44E-03,+842.34E-03
-51.78125E+00,+111.58E-03,+852.79E-03
-51.75000E+00,+111.58E-03,+852.79E-03
-51.71875E+00,+98.71E-03,+842.34E-03
-51.68750E+00,+85.85E-03,+842.34E-03
-51.65625E+00,+72.98E-03,+831.89E-03
-51.62500E+00,+72.98E-03,+831.89E-03
-51.59375E+00,+47.26E-03,+831.89E-03
-51.56250E+00,+47.26E-03,+831.89E-03
-51.53125E+00,+21.53E-03,+821.43E-03
-51.50000E+00,+21.53E-03,+821.43E-03
-51.46875E+00,+8.66E-03,+810.98E-03
-51.43750E+00,+8.66E-03,+810.98E-03
-51.40625E+00,-4.20E-03,+800.53E-03
-51.37500E+00,-17.07E-03,+800.53E-03
-51.34375E+00,-17.07E-03,+800.53E-03
-51.31250E+00,-17.07E-03,+790.08E-03
-51.28125E+00,-42.79E-03,+779.62E-03
-51.25000E+00,-42.79E-03,+779.62E-03
-51.21875E+00,-42.79E-03,+779.62E-03
-51.18750E+00,-42.79E-03,+769.17E-03
-51.15625E+00,-55.66E-03,+758.72E-03
-51.12500E+00,-68.52E-03,+758.72E-03
-51.09375E+00,-55.66E-03,+737.82E-03
-51.06250E+00,-55.66E-03,+737.82E-03
-51.03125E+00,-68.52E-03,+737.82E-03
-51.00000E+00,-68.52E-03,+727.36E-03
-50.96875E+00,-68.52E-03,+716.91E-03
-50.93750E+00,-68.52E-03,+716.91E-03
-50.90625E+00,-55.66E-03,+706.46E-03
-50.87500E+00,-68.52E-03,+696.01E-03
-50.84375E+00,-55.66E-03,+706.46E-03
-50.81250E+00,-55.66E-03,+696.01E-03
-50.78125E+00,-55.66E-03,+685.55E-03
-50.75000E+00,-55.66E-03,+675.10E-03
-50.71875E+00,-55.66E-03,+675.10E-03
-50.68750E+00,-55.66E-03,+675.10E-03
-50.65625E+00,-29.93E-03,+664.65E-03
-50.62500E+00,-29.93E-03,+664.65E-03
-50.59375E+00,-29.93E-03,+664.65E-03
-50.56250E+00,-17.07E-03,+654.20E-03
-50.53125E+00,-17.07E-03,+654.20E-03
-50.50000E+00,-4.20E-03,+654.20E-03
-50.46875E+00,-4.20E-03,+643.74E-03
-50.43750E+00,+8.66E-03,+654.20E-03
-50.40625E+00,+21.53E-03,+633.29E-03
-50.37500E+00,+34.39E-03,+633.29E-03
-50.34375E+00,+34.39E-03,+643.74E-03
-50.31250E+00,+60.12E-03,+633.29E-03
-50.28125E+00,+47.26E-03,+643.74E-03
-50.25000E+00,+60.12E-03,+643.74E-03
-50.21875E+00,+85.85E-03,+654.20E-03
-50.18750E+00,+98.71E-03,+633.29E-03
-50.15625E+00,+98.71E-03,+643.74E-03
-50.12500E+00,+111.58E-03,+633.29E-03
-50.09375E+00,+124.44E-03,+643.74E-03
-50.06250E+00,+137.31E-03,+643.74E-03
-50.03125E+00,+137.31E-03,+643.74E-03
-50.00000E+00,+150.17E-03,+643.74E-03
-49.96875E+00,+175.90E-03,+654.20E-03
-49.93750E+00,+163.04E-03,+654.20E-03
-49.90625E+00,+201.63E-03,+664.65E-03
-49.87500E+00,+188.76E-03,+664.65E-03
-49.84375E+00,+214.49E-03,+664.65E-03
-49.81250E+00,+214.49E-03,+664.65E-03
-49.78125E+00,+214.49E-03,+675.10E-03
-49.75000E+00,+240.22E-03,+675.10E-03
-49.71875E+00,+240.22E-03,+675.10E-03
-49.68750E+00,+253.09E-03,+685.55E-03
-49.65625E+00,+253.09E-03,+675.10E-03
-49.62500E+00,+265.95E-03,+685.55E-03
-49.59375E+00,+265.95E-03,+696.01E-03
-49.56250E+00,+291.68E-03,+706.46E-03
-49.53125E+00,+291.68E-03,+696.01E-03
-49.50000E+00,+291.68E-03,+706.46E-03
-49.46875E+00,+291.68E-03,+716.91E-03
-49.43750E+00,+304.54E-03,+716.91E-03
-49.40625E+00,+304.54E-03,+727.36E-03
-49.37500E+00,+317.41E-03,+727.36E-03
-49.34375E+00,+317.41E-03,+737.82E-03
-49.31250E+00,+317.41E-03,+758.72E-03
-49.28125E+00,+330.27E-03,+748.27E-03
-49.25000E+00,+317.41E-03,+758.72E-03
-49.21875E+00,+330.27E-03,+758.72E-03
-49.18750E+00,+330.27E-03,+769.17E-03
-49.15625E+00,+330.27E-03,+769.17E-03
-49.12500E+00,+317.41E-03,+779.62E-03
-49.09375E+00,+317.41E-03,+779.62E-03
-49.06250E+00,+330.27E-03,+790.08E-03
-49.03125E+00,+317.41E-03,+790.08E-03
-49.00000E+00,+317.41E-03,+790.08E-03
-48.96875E+00,+317.41E-03,+800.53E-03
-48.93750E+00,+304.54E-03,+800.53E-03
-48.90625E+00,+304.54E-03,+810.98E-03
-48.87500E+00,+291.68E-03,+810.98E-03
-48.84375E+00,+278.81E-03,+821.43E-03
-48.81250E+00,+278.81E-03,+821.43E-03
-48.78125E+00,+265.95E-03,+821.43E-03
-48.75000E+00,+278.81E-03,+831.89E-03
-48.71875E+00,+253.09E-03,+842.34E-03
-48.68750E+00,+253.09E-03,+842.34E-03
-48.65625E+00,+240.22E-03,+842.34E-03
-48.62500E+00,+227.36E-03,+831.89E-03
-48.59375E+00,+227.36E-03,+852.79E-03
-48.56250E+00,+201.63E-03,+852.79E-03
-48.53125E+00,+214.49E-03,+852.79E-03
-48.50000E+00,+175.90E-03,+852.79E-03
-48.46875E+00,+175.90E-03,+842.34E-03
-48.43750E+00,+175.90E-03,+852.79E-03
-48.40625E+00,+137.31E-03,+852.79E-03
-48.37500E+00,+163.04E-03,+852.79E-03
-48.34375E+00,+137.31E-03,+852.79E-03
-48.31250E+00,+124.44E-03,+852.79E-03
-48.28125E+00,+111.58E-03,+842.34E-03
-48.25000E+00,+111.58E-03,+842.34E-03
-48.21875E+00,+98.71E-03,+852.79E-03
-48.18750E+00,+85.85E-03,+842.34E-03
-48.15625E+00,+72.98E-03,+831.89E-03
-48.12500E+00,+60.12E-03,+842.34E-03
-48.09375E+00,+47.26E-03,+821.43E-03
-48.06250E+00,+47.26E-03,+831.89E-03
-48.03125E+00,+34.39E-03,+831.89E-03
-48.00000E+00,+21.53E-03,+821.43E-03
-47.96875E+00,+8.66E-03,+821.43E-03
-47.93750E+00,-4.20E-03,+810.98E-03
-47.90625E+00,-17.07E-03,+800.53E-03
-47.87500E+00,-17.07E-03,+800.53E-03
-47.84375E+00,-17.07E-03,+800.53E-03
-47.81250E+00,-29.93E-03,+779.62E-03
-47.78125E+00,-42.79E-03,+790.08E-03
-47.75000E+00,-42.79E-03,+779.62E-03
-47.71875E+00,-42.79E-03,+769.17E-03
-47.68750E+00,-55.66E-03,+758.72E-03
-47.65625E+00,-55.66E-03,+758.72E-03
-47.62500E+00,-55.66E-03,+748.27E-03
-47.59375E+00,-55.66E-03,+737.82E-03
-47.56250E+00,-68.52E-03,+737.82E-03
-47.53125E+00,-68.52E-03,+727.36E-03
-47.50000E+00,-68.52E-03,+716.91E-03
-47.46875E+00,-68.52E-03,+716.91E-03
-47.43750E+00,-68.52E-03,+706.46E-03
-47.40625E+00,-55.66E-03,+706.46E-03
-47.37500E+00,-68.52E-03,+706.46E-03
-47.34375E+00,-68.52E-03,+706.46E-03
-47.31250E+00,-55.66E-03,+685.55E-03
-47.28125E+00,-55.66E-03,+685.55E-03
-47.25000E+00,-55.66E-03,+685.55E-03
-47.21875E+00,-55.66E-03,+675.10E-03
-47.18750E+00,-42.79E-03,+664.65E-03
-47.15625E+00,-42.79E-03,+664.65E-03
-47.12500E+00,-42.79E-03,+664.65E-03
-47.09375E+00,-29.93E-03,+654.20E-03
-47.06250E+00,-17.07E-03,+654.20E-03
-47.03125E+00,-17.07E-03,+654.20E-03
-47.00000E+00,-4.20E-03,+643.74E-03
-46.96875E+00,+8.66E-03,+643.74E-03
-46.93750E+00,+8.66E-03,+643.74E-03
-46.90625E+00,+21.53E-03,+633.29E-03
-46.87500E+00,+21.53E-03,+643.74E-03
-46.84375E+00,+47.26E-03,+643.74E-03
-46.81250E+00,+47.26E-03,+633.29E-03
-46.78125E+00,+60.12E-03,+633.29E-03
-46.75000E+00,+72.98E-03,+643.74E-03
-46.71875E+00,+85.85E-03,+643.74E-03
-46.68750E+00,+98.71E-03,+643.74E-03
-46.65625E+00,+111.58E-03,+643.74E-03
-46.62500E+00,+111.58E-03,+643.74E-03
-46.59375E+00,+124.44E-03,+654.20E-03
-46.56250E+00,+124.44E-03,+643.74E-03
-46.53125E+00,+150.17E-03,+643.74E-03
-46.50000E+00,+150.17E-03,+654.20E-03
-46.46875E+00,+175.90E-03,+643.74E-03
-46.43750E+00,+175.90E-03,+654.20E-03
-46.40625E+00,+188.76E-03,+664.65E-03
-46.37500E+00,+188.76E-03,+654.20E-03
-46.34375E+00,+214.49E-03,+654.20E-03
-46.31250E+00,+214.49E-03,+664.65E-03
-46.28125E+00,+227.36E-03,+675.10E-03
-46.25000E+00,+227.36E-03,+675.10E-03
-46.21875E+00,+240.22E-03,+675.10E-03
-46.18750E+00,+265.95E-03,+685.55E-03
-46.15625E+00,+278.81E-03,+696.01E-03
-46.12500E+00,+265.95E-03,+685.55E-03
-46.09375E+00,+278.81E-03,+706.46E-03
-46.06250E+00,+278.81E-03,+706.46E-03
-46.03125E+00,+278.81E-03,+716.91E-03
-46.00000E+00,+291.68E-03,+706.46E-03
-45.96875E+00,+304.54E-03,+727.36E-03
-45.93750E+00,+304.54E-03,+727.36E-03
-45.90625E+00,+317.41E-03,+727.36E-03
-45.87500E+00,+317.41E-03,+727.36E-03
-45.84375E+00,+317.41E-03,+748.27E-03
-45.81250E+00,+317.41E-03,+748.27E-03
-45.78125E+00,+330.27E-03,+748.27E-03
-45.75000E+00,+317.41E-03,+748.27E-03
-45.71875E+00,+330.27E-03,+758.72E-03
-45.68750E+00,+330.27E-03,+769.17E-03
-45.65625E+00,+330.27E-03,+769.17E-03
-45.62500E+00,+317.41E-03,+779.62E-03
-45.59375E+00,+330.27E-03,+779.62E-03
-45.56250E+00,+304.54E-03,+790.08E-03
-45.53125E+00,+317.41E-03,+810.98E-03
-45.50000E+00,+304.54E-03,+800.53E-03
-45.46875E+00,+317.41E-03,+800.53E-03
-45.43750E+00,+317.41E-03,+810.98E-03
-45.40625E+00,+304.54E-03,+810.98E-03
-45.37500E+00,+291.68E-03,+810.98E-03
-45.34375E+00,+278.81E-03,+821.43E-03
-45.31250E+00,+278.81E-03,+831.89E-03
-45.28125E+00,+265.95E-03,+821.43E-03
-45.25000E+00,+265.95E-03,+831.89E-03
-45.21875E+00,+265.95E-03,+831.89E-03
-45.18750E+00,+253.09E-03,+842.34E-03
-45.15625E+00,+253.09E-03,+831.89E-03
-45.12500E+00,+240.22E-03,+842.34E-03
-45.09375E+00,+214.49E-03,+852.79E-03
-45.06250E+00,+201.63E-03,+842.34E-03
-45.03125E+00,+201.63E-03,+852.79E-03
-45.00000E+00,+188.76E-03,+842.34E-03
-44.96875E+00,+175.90E-03,+863.24E-03
-44.93750E+00,+163.04E-03,+852.79E-03
-44.90625E+00,+163.04E-03,+863.24E-03
-44.87500E+00,+150.17E-03,+852.79E-03
-44.84375E+00,+137.31E-03,+852.79E-03
-44.81250E+00,+124.44E-03,+863.24E-03
-44.78125E+00,+124.44E-03,+852.79E-03
-44.75000E+00,+111.58E-03,+842.34E-03
-44.71875E+00,+98.71E-03,+842.34E-03
-44.68750E+00,+72.98E-03,+842.34E-03
-44.65625E+00,+60.12E-03,+842.34E-03
-44.62500E+00,+60.12E-03,+831.89E-03
-44.59375E+00,+47.26E-03,+842.34E-03
-44.56250E+00,+47.26E-03,+831.89E-03
-44.53125E+00,+34.39E-03,+831.89E-03
-44.50000E+00,+21.53E-03,+821.43E-03
-44.46875E+00,+8.66E-03,+810.98E-03
-44.43750E+00,+8.66E-03,+800.53E-03
-44.40625E+00,-17.07E-03,+800.53E-03
-44.37500E+00,-17.07E-03,+800.53E-03
-44.34375E+00,-29.93E-03,+790.08E-03
-44.31250E+00,-29.93E-03,+790.08E-03
-44.28125E+00,-42.79E-03,+779.62E-03
-44.25000E+00,-42.79E-03,+779.62E-03
-44.21875E+00,-42.79E-03,+758.72E-03
-44.18750E+00,-42.79E-03,+758.72E-03
-44.15625E+00,-55.66E-03,+748.27E-03
-44.12500E+00,-68.52E-03,+748.27E-03
-44.09375E+00,-55.66E-03,+748.27E-03
-44.06250E+00,-68.52E-03,+727.36E-03
-44.03125E+00,-68.52E-03,+727.36E-03
-44.00000E+00,-68.52E-03,+716.91E-03
-43.96875E+00,-55.66E-03,+716.91E-03
-43.93750E+00,-68.52E-03,+716.91E-03
-43.90625E+00,-55.66E-03,+716.91E-03
-43.87500E+00,-55.66E-03,+685.55E-03
-43.84375E+00,-68.52E-03,+696.01E-03
-43.81250E+00,-55.66E-03,+696.01E-03
-43.78125E+00,-55.66E-03,+685.55E-03
-43.75000E+00,-42.79E-03,+675.10E-03
-43.71875E+00,-42.79E-03,+664.65E-03
-43.68750E+00,-29.93E-03,+664.65E-03
-43.65625E+00,-29.93E-03,+664.65E-03
-43.62500E+00,-29.93E-03,+664.65E-03
-43.59375E+00,-17.07E-03,+664.65E-03
-43.56250E+00,-4.20E-03,+654.20E-03
-43.53125E+00,-4.20E-03,+643.74E-03
-43.50000E+00,-4.20E-03,+643.74E-03
-43.46875E+00,+8.66E-03,+633.29E-03
-43.43750E+00,+21.53E-03,+643.74E-03
-43.40625E+00,+34.39E-03,+654.20E-03
-43.37500E+00,+34.39E-03,+643.74E-03
-43.34375E+00,+47.26E-03,+643.74E-03
-43.31250E+00,+47.26E-03,+643.74E-03
-43.28125E+00,+60.12E-03,+643.74E-03
-43.25000E+00,+72.98E-03,+633.29E-03
-43.21875E+00,+98.71E-03,+643.74E-03
-43.18750E+00,+98.71E-03,+643.74E-03
-43.15625E+00,+111.58E-03,+633.29E-03
-43.12500E+00,+137.31E-03,+654.20E-03
-43.09375E+00,+111.58E-03,+643.74E-03
-43.06250E+00,+137.31E-03,+643.74E-03
-43.03125E+00,+150.17E-03,+654.20E-03
-43.00000E+00,+163.04E-03,+654.20E-03
-42.96875E+00,+163.04E-03,+654.20E-03
-42.93750E+00,+188.76E-03,+664.65E-03
-42.90625E+00,+201.63E-03,+664.65E-03
-42.87500E+00,+201.63E-03,+664.65E-03
-42.84375E+00,+227.36E-03,+664.65E-03
-42.81250E+00,+214.49E-03,+675.10E-03
-42.78125E+00,+227.36E-03,+675.10E-03
-42.75000E+00,+240.22E-03,+675.10E-03
-42.71875E+00,+253.09E-03,+675.10E-03
-42.68750E+00,+253.09E-03,+685.55E-03
-42.65625E+00,+265.95E-03,+685.55E-03
-42.62500E+00,+265.95E-03,+696.01E-03
-42.59375E+00,+291.68E-03,+696.01E-03
-42.56250E+00,+291.68E-03,+706.46E-03
-42.53125E+00,+291.68E-03,+696.01E-03
-42.50000E+00,+291.68E-03,+706.46E-03
-42.46875E+00,+304.54E-03,+716.91E-03
-42.43750E+00,+304.54E-03,+716.91E-03
-42.40625E+00,+304.54E-03,+716.91E-03
-42.37500E+00,+317.41E-03,+748.27E-03
-42.34375E+00,+317.41E-03,+737.82E-03
-42.31250E+00,+330.27E-03,+737.82E-03
-42.28125E+00,+317.41E-03,+748.27E-03
-42.25000E+00,+330.27E-03,+758.72E-03
-42.21875E+00,+317.41E-03,+758.72E-03
-42.18750E+00,+317.41E-03,+769.17E-03
-42.15625E+00,+330.27E-03,+779.62E-03
-42.12500E+00,+317.41E-03,+779.62E-03
-42.09375E+00,+317.41E-03,+779.62E-03
-42.06250E+00,+317.41E-03,+790.08E-03
-42.03125E+00,+304.54E-03,+800.53E-03
-42.00000E+00,+317.41E-03,+790.08E-03
-41.96875E+00,+317.41E-03,+800.53E-03
-41.93750E+00,+291.68E-03,+800.53E-03
-41.90625E+00,+291.68E-03,+821.43E-03
-41.87500E+00,+291.68E-03,+810.98E-03
-41.84375E+00,+291.68E-03,+821.43E-03
-41.81250E+00,+278.81E-03,+821.43E-03
-41.78125E+00,+278.81E-03,+831.89E-03
-41.75000E+00,+265.95E-03,+831.89E-03
-41.71875E+00,+265.95E-03,+831.89E-03
-41.68750E+00,+253.09E-03,+842.34E-03
-41.65625E+00,+227.36E-03,+842.34E-03
-41.62500E+00,+227.36E-03,+842.34E-03
-41.59375E+00,+201.63E-03,+842.34E-03
-41.56250E+00,+214.49E-03,+842.34E-03
-41.53125E+00,+188.76E-03,+842.34E-03
-41.50000E+00,+188.76E-03,+852.79E-03
-41.46875E+00,+175.90E-03,+852.79E-03
-41.43750E+00,+163.04E-03,+852.79E-03
-41.40625E+00,+163.04E-03,+852.79E-03
-41.37500E+00,+137.31E-03,+852.79E-03
-41.34375E+00,+137.31E-03,+852.79E-03
-41.31250E+00,+124.44E-03,+842.34E-03
-41.28125E+00,+111.58E-03,+852.79E-03
-41.25000E+00,+98.71E-03,+842.34E-03
-41.21875E+00,+85.85E-03,+842.34E-03
-41.18750E+00,+85.85E-03,+842.34E-03
-41.15625E+00,+72.98E-03,+842.34E-03
-41.12500E+00,+72.98E-03,+842.34E-03
-41.09375E+00,+47.26E-03,+821.43E-03
-41.06250E+00,+34.39E-03,+821.43E-03
-41.03125E+00,+34.39E-03,+831.89E-03
-41.00000E+00,+8.66E-03,+821.43E-03
-40.96875E+00,+8.66E-03,+821.43E-03
-40.93750E+00,-4.20E-03,+810.98E-03
-40.90625E+00,-17.07E-03,+810.98E-03
-40.87500E+00,-17.07E-03,+800.53E-03
-40.84375E+00,-29.93E-03,+790.08E-03
-40.81250E+00,-17.07E-03,+779.62E-03
-40.78125E+00,-42.79E-03,+790.08E-03
-40.75000E+00,-55.66E-03,+769.17E-03
-40.71875E+00,-42.79E-03,+769.17E-03
-40.68750E+00,-42.79E-03,+758.72E-03
-40.65625E+00,-55.66E-03,+758.72E-03
-40.62500E+00,-55.66E-03,+748.27E-03
-40.59375E+00,-55.66E-03,+737.82E-03
-40.56250E+00,-68.52E-03,+737.82E-03
-40.53125E+00,-68.52E-03,+716.91E-03
-40.50000E+00,-55.66E-03,+716.91E-03
-40.46875E+00,-68.52E-03,+706.46E-03
-40.43750E+00,-55.66E-03,+706.46E-03
-40.40625E+00,-68.52E-03,+706.46E-03
-40.37500E+00,-55.66E-03,+696.01E-03
-40.34375E+00,-55.66E-03,+696.01E-03
-40.31250E+00,-55.66E-03,+685.55E-03
-40.28125E+00,-55.66E-03,+685.55E-03
-40.25000E+00,-42.79E-03,+675.10E-03
-40.21875E+00,-42.79E-03,+675.10E-03
-40.18750E+00,-42.79E-03,+675.10E-03
-40.15625E+00,-29.93E-03,+664.65E-03
-40.12500E+00,-17.07E-03,+654.20E-03
-40.09375E+00,-29.93E-03,+664.65E-03
-40.06250E+00,-4.20E-03,+654.20E-03
-40.03125E+00,-4.20E-03,+643.74E-03
-40.00000E+00,-4.20E-03,+654.20E-03
-39.96875E+00,+21.53E-03,+654.20E-03
-39.93750E+00,+8.66E-03,+654.20E-03
-39.90625E+00,+34.39E-03,+643.74E-03
-39.87500E+00,+34.39E-03,+633.29E-03
-39.84375E+00,+47.26E-03,+643.74E-03
-39.81250E+00,+60.12E-03,+643.74E-03
-39.78125E+00,+85.85E-03,+633.29E-03
-39.75000E+00,+85.85E-03,+633.29E-03
-39.71875E+00,+98.71E-03,+643.74E-03
-39.68750E+00,+98.71E-03,+643.74E-03
-39.65625E+00,+111.58E-03,+643.74E-03
-39.62500E+00,+111.58E-03,+643.74E-03
-39.59375E+00,+137.31E-03,+654.20E-03
-39.56250E+00,+150.17E-03,+643.74E-03
-39.53125E+00,+150.17E-03,+643.74E-03
-39.50000E+00,+163.04E-03,+643.74E-03
-39.46875E+00,+175.90E-03,+654.20E-03
-39.43750E+00,+188.76E-03,+654.20E-03
-39.40625E+00,+201.63E-03,+654.20E-03
-39.37500E+00,+214.49E-03,+664.65E-03
-39.34375E+00,+201.63E-03,+675.10E-03
-39.31250E+00,+227.36E-03,+675.10E-03
-39.28125E+00,+240.22E-03,+675.10E-03
-39.25000E+00,+240.22E-03,+685.55E-03
-39.21875E+00,+265.95E-03,+685.55E-03
-39.18750E+00,+253.09E-03,+675.10E-03
-39.15625E+00,+265.95E-03,+696.01E-03
-39.12500E+00,+265.95E-03,+696.01E-03
-39.09375E+00,+291.68E-03,+706.46E-03
-39.06250E+00,+291.68E-03,+706.46E-03
-39.03125E+00,+291.68E-03,+706.46E-03
-39.00000E+00,+304.54E-03,+727.36E-03
-38.96875E+00,+317.41E-03,+706.46E-03
-38.93750E+00,+317.41E-03,+727.36E-03
-38.90625E+00,+317.41E-03,+737.82E-03
-38.87500E+00,+317.41E-03,+737.82E-03
-38.84375E+00,+317.41E-03,+737.82E-03
-38.81250E+00,+317.41E-03,+748.27E-03
-38.78125E+00,+330.27E-03,+758.72E-03
-38.75000E+00,+317.41E-03,+769.17E-03
-38.71875E+00,+330.27E-03,+769.17E-03
-38.68750E+00,+317.41E-03,+769.17E-03
-38.65625E+00,+330.27E-03,+769.17E-03
-38.62500E+00,+330.27E-03,+779.62E-03
-38.59375E+00,+317.41E-03,+790.08E-03
-38.56250E+00,+330.27E-03,+779.62E-03
-38.53125E+00,+317.41E-03,+790.08E-03
-38.50000E+00,+304.54E-03,+800.53E-03
-38.46875E+00,+317.41E-03,+810.98E-03
-38.43750E+00,+291.68E-03,+810.98E-03
-38.40625E+00,+291.68E-03,+821.43E-03
-38.37500E+00,+278.81E-03,+821.43E-03
-38.34375E+00,+278.81E-03,+821.43E-03
-38.31250E+00,+278.81E-03,+831.89E-03
-38.28125E+00,+278.81E-03,+831.89E-03
-38.25000E+00,+265.95E-03,+831.89E-03
-38.21875E+00,+253.09E-03,+831.89E-03
-38.18750E+00,+240.22E-03,+852.79E-03
-38.15625E+00,+240.22E-03,+831.89E-03
-38.12500E+00,+227.36E-03,+852.79E-03
-38.09375E+00,+227.36E-03,+842.34E-03
-38.06250E+00,+214.49E-03,+852.79E-03
-38.03125E+00,+188.76E-03,+852.79E-03
-38.00000E+00,+175.90E-03,+842.34E-03
-37.96875E+00,+163.04E-03,+852.79E-03
-37.93750E+00,+150.17E-03,+852.79E-03
-37.90625E+00,+150.17E-03,+852.79E-03
-37.87500E+00,+137.31E-03,+842.34E-03
-37.84375E+00,+111.58E-03,+852.79E-03
-37.81250E+00,+111.58E-03,+852.79E-03
-37.78125E+00,+98.71E-03,+863.24E-03
-37.75000E+00,+98.71E-03,+842.34E-03
-37.71875E+00,+72.98E-03,+842.34E-03
-37.68750E+00,+72.98E-03,+842.34E-03
-37.65625E+00,+60.12E-03,+831.89E-03
-37.62500E+00,+34.39E-03,+842.34E-03
-37.59375E+00,+34.39E-03,+842.34E-03
-37.56250E+00,+21.53E-03,+821.43E-03
-37.53125E+00,+21.53E-03,+821.43E-03
-37.50000E+00,+8.66E-03,+821.43E-03
-37.46875E+00,+8.66E-03,+810.98E-03
-37.43750E+00,+8.66E-03,+800.53E-03
-37.40625E+00,-17.07E-03,+790.08E-03
-37.37500E+00,-29.93E-03,+800.53E-03
-37.34375E+00,-29.93E-03,+779.62E-03
-37.31250E+00,-29.93E-03,+769.17E-03
-37.28125E+00,-29.93E-03,+779.62E-03
-37.25000E+00,-42.79E-03,+769.17E-03
-37.21875E+00,-55.66E-03,+758.72E-03
-37.18750E+00,-55.66E-03,+758.72E-03
-37.15625E+00,-55.66E-03,+748.27E-03
-37.12500E+00,-68.52E-03,+737.82E-03
-37.09375E+00,-68.52E-03,+737.82E-03
-37.06250E+00,-55.66E-03,+737.82E-03
-37.03125E+00,-68.52E-03,+727.36E-03
-37.00000E+00,-68.52E-03,+716.91E-03
-36.96875E+00,-68.52E-03,+706.46E-03
-36.93750E+00,-68.52E-03,+706.46E-03
-36.90625E+00,-68.52E-03,+696.01E-03
-36.87500E+00,-68.52E-03,+685.55E-03
-36.84375E+00,-55.66E-03,+696.01E-03
-36.81250E+00,-55.66E-03,+685.55E-03
-36.78125E+00,-55.66E-03,+685.55E-03
-36.75000E+00,-42.79E-03,+675.10E-03
-36.71875E+00,-55.66E-03,+675.10E-03
-36.68750E+00,-29.93E-03,+654.20E-03
-36.65625E+00,-29.93E-03,+664.65E-03
-36.62500E+00,-29.93E-03,+664.65E-03
-36.59375E+00,-17.07E-03,+654.20E-03
-36.56250E+00,-4.20E-03,+654.20E-03
-36.53125E+00,-4.20E-03,+654.20E-03
-36.50000E+00,+8.66E-03,+654.20E-03
-36.46875E+00,+8.66E-03,+654.20E-03
-36.43750E+00,+21.53E-03,+633.29E-03
-36.40625E+00,+34.39E-03,+643.74E-03
-36.37500E+00,+47.26E-03,+643.74E-03
-36.34375E+00,+47.26E-03,+633.29E-03
-36.31250E+00,+72.98E-03,+643.74E-03
-36.28125E+00,+72.98E-03,+633.29E-03
-36.25000E+00,+85.85E-03,+643.74E-03
-36.21875E+00,+85.85E-03,+643.74E-03
-36.18750E+00,+98.71E-03,+643.74E-03
-36.15625E+00,+111.58E-03,+643.74E-03
-36.12500E+00,+124.44E-03,+643.74E-03
-36.09375E+00,+124.44E-03,+643.74E-03
-36.06250E+00,+150.17E-03,+643.74E-03
-36.03125E+00,+150.17E-03,+643.74E-03
-36.00000E+00,+175.90E-03,+654.20E-03
-35.96875E+00,+175.90E-03,+643.74E-03
-35.93750E+00,+188.76E-03,+654.20E-03
-35.90625E+00,+201.63E-03,+664.65E-03
-35.87500E+00,+214.49E-03,+664.65E-03
-35.84375E+00,+201.63E-03,+664.65E-03
-35.81250E+00,+240.22E-03,+654.20E-03
-35.78125E+00,+240.22E-03,+675.10E-03
-35.75000E+00,+240.22E-03,+675.10E-03
-35.71875E+00,+253.09E-03,+685.55E-03
-35.68750E+00,+278.81E-03,+685.55E-03
-35.65625E+00,+278.81E-03,+696.01E-03
-35.62500E+00,+278.81E-03,+696.01E-03
-35.59375E+00,+278.81E-03,+706.46E-03
-35.56250E+00,+278.81E-03,+706.46E-03
-35.53125E+00,+291.68E-03,+706.46E-03
-35.50000E+00,+304.54E-03,+727.36E-03
-35.46875E+00,+304.54E-03,+727.36E-03
-35.43750E+00,+304.54E-03,+716.91E-03
-35.40625E+00,+304.54E-03,+727.36E-03
-35.37500E+00,+304.54E-03,+727.36E-03
-35.34375E+00,+317.41E-03,+748.27E-03
-35.31250E+00,+317.41E-03,+748.27E-03
-35.28125E+00,+330.27E-03,+758.72E-03
-35.25000E+00,+330.27E-03,+758.72E-03
-35.21875E+00,+330.27E-03,+758.72E-03
-35.18750E+00,+317.41E-03,+779.62E-03
-35.15625E+00,+330.27E-03,+769.17E-03
-35.12500E+00,+317.41E-03,+790.08E-03
-35.09375E+00,+317.41E-03,+779.62E-03
-35.06250E+00,+317.41E-03,+790.08E-03
-35.03125E+00,+317.41E-03,+800.53E-03
-35.00000E+00,+317.41E-03,+800.53E-03
-34.96875E+00,+291.68E-03,+800.53E-03
-34.93750E+00,+304.54E-03,+810.98E-03
-34.90625E+00,+278.81E-03,+821.43E-03
-34.87500E+00,+291.68E-03,+810.98E-03
-34.84375E+00,+291.68E-03,+821.43E-03
-34.81250E+00,+278.81E-03,+831.89E-03
-34.78125E+00,+265.95E-03,+831.89E-03
-34.75000E+00,+253.09E-03,+842.34E-03
-34.71875E+00,+240.22E-03,+842.34E-03
-34.68750E+00,+240.22E-03,+842.34E-03
-34.65625E+00,+227.36E-03,+842.34E-03
-34.62500E+00,+227.36E-03,+852.79E-03
-34.59375E+00,+214.49E-03,+852.79E-03
-34.56250E+00,+188.76E-03,+842.34E-03
-34.53125E+00,+188.76E-03,+852.79E-03
-34.50000E+00,+175.90E-03,+852.79E-03
-34.46875E+00,+163.04E-03,+842.34E-03
-34.43750E+00,+150.17E-03,+842.34E-03
-34.40625E+00,+137.31E-03,+852.79E-03
-34.37500E+00,+137.31E-03,+863.24E-03
-34.34375E+00,+111.58E-03,+852.79E-03
-34.31250E+00,+111.58E-03,+842.34E-03
-34.28125E+00,+85.85E-03,+852.79E-03
-34.25000E+00,+85.85E-03,+852.79E-03
-34.21875E+00,+85.85E-03,+842.34E-03
-34.18750E+00,+72.98E-03,+831.89E-03
-34.15625E+00,+60.12E-03,+842.34E-03
-34.12500E+00,+47.26E-03,+831.89E-03
-34.09375E+00,+34.39E-03,+831.89E-03
-34.06250E+00,+21.53E-03,+821.43E-03
-34.03125E+00,+21.53E-03,+821.43E-03
-34.00000E+00,+8.66E-03,+810.98E-03
-33.96875E+00,-4.20E-03,+821.43E-03
-33.93750E+00,-4.20E-03,+800.53E-03
-33.90625E+00,-17.07E-03,+800.53E-03
-33.87500E+00,-29.93E-03,+790.08E-03
-33.84375E+00,-29.93E-03,+769.17E-03
-33.81250E+00,-29.93E-03,+769.17E-03
-33.78125E+00,-42.79E-03,+769.17E-03
-33.75000E+00,-42.79E-03,+769.17E-03
-33.71875E+00,-55.66E-03,+758.72E-03
-33.68750E+00,-55.66E-03,+748.27E-03
-33.65625E+00,-55.66E-03,+748.27E-03
-33.62500E+00,-68.52E-03,+748.27E-03
-33.59375E+00,-68.52E-03,+737.82E-03
-33.56250E+00,-68.52E-03,+727.36E-03
-33.53125E+00,-68.52E-03,+727.36E-03
-33.50000E+00,-68.52E-03,+716.91E-03
-33.46875E+00,-68.52E-03,+706.46E-03
-33.43750E+00,-68.52E-03,+706.46E-03
-33.40625E+00,-68.52E-03,+696.01E-03
-33.37500E+00,-68.52E-03,+696.01E-03
-33.34375E+00,-55.66E-03,+685.55E-03
-33.31250E+00,-55.66E-03,+675.10E-03
-33.28125E+00,-42.79E-03,+675.10E-03
-33.25000E+00,-42.79E-03,+675.10E-03
-33.21875E+00,-42.79E-03,+675.10E-03
-33.18750E+00,-29.93E-03,+664.65E-03
-33.15625E+00,-29.93E-03,+654.20E-03
-33.12500E+00,-17.07E-03,+654.20E-03
-33.09375E+00,-17.07E-03,+654.20E-03
-33.06250E+00,-4.20E-03,+654.20E-03
-33.03125E+00,+8.66E-03,+643.74E-03
-33.00000E+00,+8.66E-03,+643.74E-03
-32.96875E+00,+21.53E-03,+643.74E-03
-32.93750E+00,+21.53E-03,+654.20E-03
-32.90625E+00,+34.39E-03,+643.74E-03
-32.87500E+00,+47.26E-03,+643.74E-03
-32.84375E+00,+47.26E-03,+643.74E-03
-32.81250E+00,+72.98E-03,+643.74E-03
-32.78125E+00,+72.98E-03,+643.74E-03
-32.75000E+00,+72.98E-03,+643.74E-03
-32.71875E+00,+98.71E-03,+643.74E-03
-32.68750E+00,+98.71E-03,+643.74E-03
-32.65625E+00,+111.58E-03,+643.74E-03
-32.62500E+00,+137.31E-03,+633.29E-03
-32.59375E+00,+124.44E-03,+643.74E-03
-32.56250E+00,+150.17E-03,+643.74E-03
-32.53125E+00,+163.04E-03,+654.20E-03
-32.50000E+00,+163.04E-03,+654.20E-03
-32.46875E+00,+175.90E-03,+643.74E-03
-32.43750E+00,+188.76E-03,+654.20E-03
-32.40625E+00,+201.63E-03,+664.65E-03
-32.37500E+00,+201.63E-03,+664.65E-03
-32.34375E+00,+227.36E-03,+664.65E-03
-32.31250E+00,+227.36E-03,+675.10E-03
-32.28125E+00,+240.22E-03,+685.55E-03
-32.25000E+00,+253.09E-03,+685.55E-03
-32.21875E+00,+253.09E-03,+685.55E-03
-32.18750E+00,+265.95E-03,+685.55E-03
-32.15625E+00,+278.81E-03,+685.55E-03
-32.12500E+00,+278.81E-03,+696.01E-03
-32.09375E+00,+291.68E-03,+706.46E-03
-32.06250E+00,+291.68E-03,+706.46E-03
-32.03125E+00,+291.68E-03,+706.46E-03
-32.00000E+00,+304.54E-03,+716.91E-03
-31.96875E+00,+304.54E-03,+716.91E-03
-31.93750E+00,+317.41E-03,+727.36E-03
-31.90625E+00,+317.41E-03,+727.36E-03
-31.87500E+00,+317.41E-03,+737.82E-03
-31.84375E+00,+317.41E-03,+748.27E-03
-31.81250E+00,+317.41E-03,+748.27E-03
-31.78125E+00,+330.27E-03,+758.72E-03
-31.75000E+00,+330.27E-03,+758.72E-03
-31.71875E+00,+317.41E-03,+769.17E-03
-31.68750E+00,+317.41E-03,+779.62E-03
-31.65625E+00,+330.27E-03,+779.62E-03
-31.62500E+00,+317.41E-03,+779.62E-03
-31.59375E+00,+317.41E-03,+790.08E-03
-31.56250E+00,+304.54E-03,+800.53E-03
-31.53125E+00,+317.41E-03,+800.53E-03
-31.50000E+00,+317.41E-03,+810.98E-03
-31.46875E+00,+304.54E-03,+810.98E-03
-31.43750E+00,+291.68E-03,+821.43E-03
-31.40625E+00,+291.68E-03,+810.98E-03
-31.37500E+00,+291.68E-03,+821.43E-03
-31.34375E+00,+278.81E-03,+831.89E-03
-31.31250E+00,+278.81E-03,+831.89E-03
-31.28125E+00,+265.95E-03,+842.34E-03
-31.25000E+00,+265.95E-03,+831.89E-03
-31.21875E+00,+253.09E-03,+852.79E-03
-31.18750E+00,+240.22E-03,+852.79E-03
-31.15625E+00,+214.49E-03,+842.34E-03
-31.12500E+00,+214.49E-03,+852.79E-03
-31.09375E+00,+201.63E-03,+852.79E-03
-31.06250E+00,+201.63E-03,+852.79E-03
-31.03125E+00,+188.76E-03,+852.79E-03
-31.00000E+00,+175.90E-03,+852.79E-03
-30.96875E+00,+163.04E-03,+852.79E-03
-30.93750E+00,+150.17E-03,+852.79E-03
-30.90625E+00,+137.31E-03,+852.79E-03
-30.87500E+00,+137.31E-03,+863.24E-03
-30.84375E+00,+124.44E-03,+852.79E-03
-30.81250E+00,+111.58E-03,+842.34E-03
-30.78125E+00,+98.71E-03,+852.79E-03
-30.75000E+00,+85.85E-03,+842.34E-03
-30.71875E+00,+85.85E-03,+852.79E-03
-30.68750E+00,+72.98E-03,+842.34E-03
-30.65625E+00,+72.98E-03,+831.89E-03
-30.62500E+00,+47.26E-03,+831.89E-03
-30.59375E+00,+34.39E-03,+831.89E-03
-30.56250E+00,+34.39E-03,+831.89E-03
-30.53125E+00,+8.66E-03,+821.43E-03
-30.50000E+00,+8.66E-03,+810.98E-03
-30.46875E+00,-4.20E-03,+821.43E-03
-30.43750E+00,-4.20E-03,+810.98E-03
-30.40625E+00,-17.07E-03,+790.08E-03
-30.37500E+00,-29.93E-03,+790.08E-03
-30.34375E+00,-29.93E-03,+779.62E-03
-30.31250E+00,-42.79E-03,+769.17E-03
-30.28125E+00,-29.93E-03,+769.17E-03
-30.25000E+00,-42.79E-03,+769.17E-03
-30.21875E+00,-55.66E-03,+758.72E-03
-30.18750E+00,-55.66E-03,+748.27E-03
-30.15625E+00,-55.66E-03,+737.82E-03
-30.12500E+00,-68.52E-03,+737.82E-03
-30.09375E+00,-42.79E-03,+727.36E-03
-30.06250E+00,-55.66E-03,+727.36E-03
-30.03125E+00,-68.52E-03,+716.91E-03
-30.00000E+00,-68.52E-03,+716.91E-03
-29.96875E+00,-68.52E-03,+706.46E-03
-29.93750E+00,-68.52E-03,+706.46E-03
-29.90625E+00,-55.66E-03,+696.01E-03
-29.87500E+00,-55.66E-03,+685.55E-03
-29.84375E+00,-55.66E-03,+685.55E-03
-29.81250E+00,-55.66E-03,+696.01E-03
-29.78125E+00,-42.79E-03,+675.10E-03
-29.75000E+00,-42.79E-03,+675.10E-03
-29.71875E+00,-29.93E-03,+664.65E-03
-29.68750E+00,-42.79E-03,+664.65E-03
-29.65625E+00,-29.93E-03,+664.65E-03
-29.62500E+00,-17.07E-03,+664.65E-03
-29.59375E+00,-17.07E-03,+654.20E-03
-29.56250E+00,-17.07E-03,+643.74E-03
-29.53125E+00,-4.20E-03,+654.20E-03
-29.50000E+00,+8.66E-03,+654.20E-03
-29.46875E+00,+21.53E-03,+643.74E-03
-29.43750E+00,+34.39E-03,+633.29E-03
-29.40625E+00,+21.53E-03,+643.74E-03
-29.37500E+00,+60.12E-03,+633.29E-03
-29.34375E+00,+60.12E-03,+643.74E-03
-29.31250E+00,+60.12E-03,+643.74E-03
-29.28125E+00,+85.85E-03,+633.29E-03
-29.25000E+00,+85.85E-03,+643.74E-03
-29.21875E+00,+111.58E-03,+643.74E-03
-29.18750E+00,+124.44E-03,+643.74E-03
-29.15625E+00,+124.44E-03,+643.74E-03
-29.12500E+00,+124.44E-03,+643.74E-03
-29.09375E+00,+137.31E-03,+654.20E-03
-29.06250E+00,+163.04E-03,+643.74E-03
-29.03125E+00,+175.90E-03,+654.20E-03
-29.00000E+00,+175.90E-03,+654.20E-03
-28.96875E+00,+188.76E-03,+643.74E-03
-28.93750E+00,+188.76E-03,+664.65E-03
-28.90625E+00,+214.49E-03,+664.65E-03
-28.87500E+00,+214.49E-03,+654.20E-03
-28.84375E+00,+227.36E-03,+675.10E-03
-28.81250E+00,+240.22E-03,+664.65E-03
-28.78125E+00,+240.22E-03,+675.10E-03
-28.75000E+00,+253.09E-03,+685.55E-03
-28.71875E+00,+265.95E-03,+696.01E-03
-28.68750E+00,+265.95E-03,+696.01E-03
-28.65625E+00,+278.81E-03,+696.01E-03
-28.62500E+00,+278.81E-03,+706.46E-03
-28.59375E+00,+278.81E-03,+706.46E-03
-28.56250E+00,+304.54E-03,+706.46E-03
-28.53125E+00,+291.68E-03,+716.91E-03
-28.50000E+00,+304.54E-03,+727.36E-03
-28.46875E+00,+317.41E-03,+727.36E-03
-28.43750E+00,+317.41E-03,+727.36E-03
-28.40625E+00,+317.41E-03,+737.82E-03
-28.37500E+00,+317.41E-03,+737.82E-03
-28.34375E+00,+317.41E-03,+748.27E-03
-28.31250E+00,+317.41E-03,+758.72E-03
-28.28125E+00,+330.27E-03,+748.27E-03
-28.25000E+00,+317.41E-03,+758.72E-03
-28.21875E+00,+317.41E-03,+758.72E-03
-28.18750E+00,+330.27E-03,+779.62E-03
-28.15625E+00,+317.41E-03,+790.08E-03
-28.12500E+00,+317.41E-03,+790.08E-03
-28.09375E+00,+330.27E-03,+800.53E-03
-28.06250E+00,+330.27E-03,+790.08E-03
-28.03125E+00,+304.54E-03,+800.53E-03
-28.00000E+00,+304.54E-03,+810.98E-03
-27.96875E+00,+304.54E-03,+810.98E-03
-27.93750E+00,+291.68E-03,+810.98E-03
-27.90625E+00,+291.68E-03,+821.43E-03
-27.87500E+00,+278.81E-03,+821.43E-03
-27.84375E+00,+265.95E-03,+821.43E-03
-27.81250E+00,+278.81E-03,+842.34E-03
-27.78125E+00,+265.95E-03,+821.43E-03
-27.75000E+00,+253.09E-03,+831.89E-03
-27.71875E+00,+253.09E-03,+842.34E-03
-27.68750E+00,+227.36E-03,+842.34E-03
-27.65625E+00,+214.49E-03,+842.34E-03
-27.62500E+00,+214.49E-03,+852.79E-03
-27.59375E+00,+188.76E-03,+852.79E-03
-27.56250E+00,+188.76E-03,+852.79E-03
-27.53125E+00,+188.76E-03,+852.79E-03
-27.50000E+00,+175.90E-03,+852.79E-03
-27.46875E+00,+163.04E-03,+852.79E-03
-27.43750E+00,+150.17E-03,+842.34E-03
-27.40625E+00,+137.31E-03,+852.79E-03
-27.37500E+00,+137.31E-03,+863.24E-03
-27.34375E+00,+111.58E-03,+852.79E-03
-27.31250E+00,+98.71E-03,+842.34E-03
-27.28125E+00,+85.85E-03,+842.34E-03
-27.25000E+00,+85.85E-03,+842.34E-03
-27.21875E+00,+72.98E-03,+842.34E-03
-27.18750E+00,+60.12E-03,+842.34E-03
-27.15625E+00,+47.26E-03,+831.89E-03
-27.12500E+00,+47.26E-03,+831.89E-03
-27.09375E+00,+34.39E-03,+821.43E-03
-27.06250E+00,+34.39E-03,+821.43E-03
-27.03125E+00,+8.66E-03,+821.43E-03
-27.00000E+00,-4.20E-03,+810.98E-03
-26.96875E+00,-4.20E-03,+810.98E-03
-26.93750E+00,-4.20E-03,+800.53E-03
-26.90625E+00,-17.07E-03,+790.08E-03
-26.87500E+00,-29.93E-03,+790.08E-03
-26.84375E+00,-17.07E-03,+779.62E-03
-26.81250E+00,-42.79E-03,+769.17E-03
-26.78125E+00,-42.79E-03,+769.17E-03
-26.75000E+00,-68.52E-03,+758.72E-03
-26.71875E+00,-68.52E-03,+769.17E-03
-26.68750E+00,-55.66E-03,+748.27E-03
-26.65625E+00,-55.66E-03,+748.27E-03
-26.62500E+00,-68.52E-03,+737.82E-03
-26.59375E+00,-68.52E-03,+737.82E-03
-26.56250E+00,-68.52E-03,+727.36E-03
-26.53125E+00,-68.52E-03,+716.91E-03
-26.50000E+00,-68.52E-03,+716.91E-03
-26.46875E+00,-68.52E-03,+716.91E-03
-26.43750E+00,-55.66E-03,+706.46E-03
-26.40625E+00,-55.66E-03,+696.01E-03
-26.37500E+00,-55.66E-03,+696.01E-03
-26.34375E+00,-55.66E-03,+696.01E-03
-26.31250E+00,-55.66E-03,+685.55E-03
-26.28125E+00,-42.79E-03,+685.55E-03
-26.25000E+00,-42.79E-03,+675.10E-03
-26.21875E+00,-42.79E-03,+675.10E-03
-26.18750E+00,-17.07E-03,+664.65E-03
-26.15625E+00,-29.93E-03,+654.20E-03
-26.12500E+00,-29.93E-03,+654.20E-03
-26.09375E+00,-4.20E-03,+654.20E-03
-26.06250E+00,+8.66E-03,+654.20E-03
-26.03125E+00,-4.20E-03,+654.20E-03
-26.00000E+00,+8.66E-03,+654.20E-03
-25.96875E+00,+34.39E-03,+643.74E-03
-25.93750E+00,+34.39E-03,+643.74E-03
-25.90625E+00,+34.39E-03,+643.74E-03
-25.87500E+00,+47.26E-03,+643.74E-03
-25.84375E+00,+60.12E-03,+643.74E-03
-25.81250E+00,+72.98E-03,+643.74E-03
-25.78125E+00,+85.85E-03,+643.74E-03
-25.75000E+00,+85.85E-03,+633.29E-03
-25.71875E+00,+111.58E-03,+643.74E-03
-25.68750E+00,+124.44E-03,+643.74E-03
-25.65625E+00,+124.44E-03,+643.74E-03
-25.62500E+00,+137.31E-03,+643.74E-03
-25.59375E+00,+150.17E-03,+654.20E-03
-25.56250E+00,+150.17E-03,+654.20E-03
-25.53125E+00,+163.04E-03,+643.74E-03
-25.50000E+00,+175.90E-03,+643.74E-03
-25.46875E+00,+188.76E-03,+654.20E-03
-25.43750E+00,+201.63E-03,+664.65E-03
-25.40625E+00,+214.49E-03,+675.10E-03
-25.37500E+00,+214.49E-03,+664.65E-03
-25.34375E+00,+214.49E-03,+675.10E-03
-25.31250E+00,+240.22E-03,+675.10E-03
-25.28125E+00,+240.22E-03,+664.65E-03
-25.25000E+00,+253.09E-03,+685.55E-03
-25.21875E+00,+265.95E-03,+685.55E-03
-25.18750E+00,+265.95E-03,+696.01E-03
-25.15625E+00,+265.95E-03,+685.55E-03
-25.12500E+00,+291.68E-03,+696.01E-03
-25.09375E+00,+291.68E-03,+706.46E-03
-25.06250E+00,+304.54E-03,+706.46E-03
-25.03125E+00,+304.54E-03,+727.36E-03
-25.00000E+00,+304.54E-03,+727.36E-03
-24.96875E+00,+317.41E-03,+716.91E-03
-24.93750E+00,+317.41E-03,+727.36E-03
-24.90625E+00,+317.41E-03,+737.82E-03
-24.87500E+00,+330.27E-03,+748.27E-03
-24.84375E+00,+317.41E-03,+748.27E-03
-24.81250E+00,+330.27E-03,+748.27E-03
-24.78125E+00,+330.27E-03,+758.72E-03
-24.75000E+00,+317.41E-03,+758.72E-03
-24.71875E+00,+330.27E-03,+769.17E-03
-24.68750E+00,+330.27E-03,+769.17E-03
-24.65625E+00,+317.41E-03,+779.62E-03
-24.62500E+00,+317.41E-03,+779.62E-03
-24.59375E+00,+317.41E-03,+800.53E-03
-24.56250E+00,+304.54E-03,+800.53E-03
-24.53125E+00,+304.54E-03,+810.98E-03
-24.50000E+00,+304.54E-03,+810.98E-03
-24.46875E+00,+304.54E-03,+810.98E-03
-24.43750E+00,+291.68E-03,+810.98E-03
-24.40625E+00,+291.68E-03,+821.43E-03
-24.37500E+00,+278.81E-03,+831.89E-03
-24.34375E+00,+278.81E-03,+821.43E-03
-24.31250E+00,+265.95E-03,+831.89E-03
-24.28125E+00,+265.95E-03,+831.89E-03
-24.25000E+00,+253.09E-03,+842.34E-03
-24.21875E+00,+240.22E-03,+842.34E-03
-24.18750E+00,+227.36E-03,+842.34E-03
-24.15625E+00,+214.49E-03,+852.79E-03
-24.12500E+00,+214.49E-03,+852.79E-03
-24.09375E+00,+188.76E-03,+852.79E-03
-24.06250E+00,+188.76E-03,+842.34E-03
-24.03125E+00,+175.90E-03,+852.79E-03
-24.00000E+00,+175.90E-03,+863.24E-03
-23.96875E+00,+163.04E-03,+852.79E-03
-23.93750E+00,+137.31E-03,+852.79E-03
-23.90625E+00,+124.44E-03,+852.79E-03
-23.87500E+00,+124.44E-03,+852.79E-03
-23.84375E+00,+124.44E-03,+852.79E-03
-23.81250E+00,+98.71E-03,+842.34E-03
-23.78125E+00,+85.85E-03,+852.79E-03
-23.75000E+00,+85.85E-03,+842.34E-03
-23.71875E+00,+72.98E-03,+831.89E-03
-23.68750E+00,+60.12E-03,+831.89E-03
-23.65625E+00,+34.39E-03,+831.89E-03
-23.62500E+00,+47.26E-03,+831.89E-03
-23.59375E+00,+34.39E-03,+831.89E-03
-23.56250E+00,+8.66E-03,+821.43E-03
-23.53125E+00,+8.66E-03,+821.43E-03
-23.50000E+00,+8.66E-03,+810.98E-03
-23.46875E+00,-17.07E-03,+810.98E-03
-23.43750E+00,-17.07E-03,+800.53E-03
-23.40625E+00,-17.07E-03,+790.08E-03
-23.37500E+00,-42.79E-03,+790.08E-03
-23.34375E+00,-42.79E-03,+779.62E-03
-23.31250E+00,-29.93E-03,+779.62E-03
-23.28125E+00,-42.79E-03,+769.17E-03
-23.25000E+00,-55.66E-03,+758.72E-03
-23.21875E+00,-55.66E-03,+758.72E-03
-23.18750E+00,-55.66E-03,+748.27E-03
-23.15625E+00,-68.52E-03,+737.82E-03
-23.12500E+00,-55.66E-03,+737.82E-03
-23.09375E+00,-68.52E-03,+737.82E-03
-23.06250E+00,-68.52E-03,+727.36E-03
-23.03125E+00,-68.52E-03,+716.91E-03
-23.00000E+00,-68.52E-03,+706.46E-03
-22.96875E+00,-68.52E-03,+706.46E-03
-22.93750E+00,-68.52E-03,+696.01E-03
-22.90625E+00,-55.66E-03,+696.01E-03
-22.87500E+00,-55.66E-03,+696.01E-03
-22.84375E+00,-55.66E-03,+696.01E-03
-22.81250E+00,-42.79E-03,+685.55E-03
-22.78125E+00,-42.79E-03,+675.10E-03
-22.75000E+00,-42.79E-03,+675.10E-03
-22.71875E+00,-29.93E-03,+664.65E-03
-22.68750E+00,-42.79E-03,+664.65E-03
-22.65625E+00,-29.93E-03,+654.20E-03
-22.62500E+00,-4.20E-03,+664.65E-03
-22.59375E+00,-4.20E-03,+654.20E-03
-22.56250E+00,-4.20E-03,+633.29E-03
-22.53125E+00,-4.20E-03,+643.74E-03
-22.50000E+00,+21.53E-03,+643.74E-03
-22.46875E+00,+21.53E-03,+643.74E-03
-22.43750E+00,+34.39E-03,+643.74E-03
-22.40625E+00,+34.39E-03,+643.74E-03
-22.37500E+00,+47.26E-03,+643.74E-03
-22.34375E+00,+72.98E-03,+643.74E-03
-22.31250E+00,+60.12E-03,+643.74E-03
-22.28125E+00,+85.85E-03,+643.74E-03
-22.25000E+00,+98.71E-03,+643.74E-03
-22.21875E+00,+98.71E-03,+654.20E-03
-22.18750E+00,+111.58E-03,+654.20E-03
-22.15625E+00,+137.31E-03,+643.74E-03
-22.12500E+00,+150.17E-03,+643.74E-03
-22.09375E+00,+150.17E-03,+654.20E-03
-22.06250E+00,+150.17E-03,+643.74E-03
-22.03125E+00,+163.04E-03,+654.20E-03
-22.00000E+00,+188.76E-03,+654.20E-03
-21.96875E+00,+201.63E-03,+654.20E-03
-21.93750E+00,+201.63E-03,+664.65E-03
-21.90625E+00,+214.49E-03,+664.65E-03
-21.87500E+00,+227.36E-03,+675.10E-03
-21.84375E+00,+240.22E-03,+675.10E-03
-21.81250E+00,+227.36E-03,+675.10E-03
-21.78125E+00,+240.22E-03,+685.55E-03
-21.75000E+00,+265.95E-03,+696.01E-03
-21.71875E+00,+265.95E-03,+696.01E-03
-21.68750E+00,+278.81E-03,+685.55E-03
-21.65625E+00,+278.81E-03,+685.55E-03
-21.62500E+00,+291.68E-03,+706.46E-03
-21.59375E+00,+291.68E-03,+706.46E-03
-21.56250E+00,+304.54E-03,+706.46E-03
-21.53125E+00,+304.54E-03,+716.91E-03
-21.50000E+00,+317.41E-03,+716.91E-03
-21.46875E+00,+330.27E-03,+727.36E-03
-21.43750E+00,+317.41E-03,+737.82E-03
-21.40625E+00,+317.41E-03,+748.27E-03
-21.37500E+00,+317.41E-03,+758.72E-03
-21.34375E+00,+317.41E-03,+758.72E-03
-21.31250E+00,+330.27E-03,+748.27E-03
-21.28125E+00,+330.27E-03,+769.17E-03
-21.25000E+00,+330.27E-03,+769.17E-03
-21.21875E+00,+330.27E-03,+769.17E-03
-21.18750E+00,+317.41E-03,+769.17E-03
-21.15625E+00,+317.41E-03,+790.08E-03
-21.12500E+00,+317.41E-03,+790.08E-03
-21.09375E+00,+317.41E-03,+800.53E-03
-21.06250E+00,+317.41E-03,+800.53E-03
-21.03125E+00,+317.41E-03,+800.53E-03
-21.00000E+00,+304.54E-03,+821.43E-03
-20.96875E+00,+304.54E-03,+810.98E-03
-20.93750E+00,+291.68E-03,+821.43E-03
-20.90625E+00,+291.68E-03,+821.43E-03
-20.87500E+00,+278.81E-03,+831.89E-03
-20.84375E+00,+278.81E-03,+831.89E-03
-20.81250E+00,+265.95E-03,+831.89E-03
-20.78125E+00,+253.09E-03,+842.34E-03
-20.75000E+00,+253.09E-03,+842.34E-03
-20.71875E+00,+240.22E-03,+852.79E-03
-20.68750E+00,+227.36E-03,+842.34E-03
-20.65625E+00,+227.36E-03,+852.79E-03
-20.62500E+00,+214.49E-03,+852.79E-03
-20.59375E+00,+201.63E-03,+852.79E-03
-20.56250E+00,+188.76E-03,+852.79E-03
-20.53125E+00,+175.90E-03,+852.79E-03
-20.50000E+00,+163.04E-03,+852.79E-03
-20.46875E+00,+163.04E-03,+863.24E-03
-20.43750E+00,+137.31E-03,+852.79E-03
-20.40625E+00,+137.31E-03,+852.79E-03
-20.37500E+00,+111.58E-03,+852.79E-03
-20.34375E+00,+111.58E-03,+852.79E-03
-20.31250E+00,+98.71E-03,+852.79E-03
-20.28125E+00,+85.85E-03,+842.34E-03
-20.25000E+00,+72.98E-03,+831.89E-03
-20.21875E+00,+72.98E-03,+842.34E-03
-20.18750E+00,+60.12E-03,+842.34E-03
-20.15625E+00,+47.26E-03,+831.89E-03
-20.12500E+00,+21.53E-03,+831.89E-03
-20.09375E+00,+34.39E-03,+831.89E-03
-20.06250E+00,+8.66E-03,+810.98E-03
-20.03125E+00,+8.66E-03,+810.98E-03
-20.00000E+00,+8.66E-03,+821.43E-03
-19.96875E+00,-4.20E-03,+810.98E-03
-19.93750E+00,-17.07E-03,+810.98E-03
-19.90625E+00,-29.93E-03,+790.08E-03
-19.87500E+00,-29.93E-03,+790.08E-03
-19.84375E+00,-29.93E-03,+769.17E-03
-19.81250E+00,-42.79E-03,+769.17E-03
-19.78125E+00,-42.79E-03,+769.17E-03
-19.75000E+00,-42.79E-03,+769.17E-03
-19.71875E+00,-55.66E-03,+758.72E-03
-19.68750E+00,-68.52E-03,+748.27E-03
-19.65625E+00,-68.52E-03,+748.27E-03
-19.62500E+00,-68.52E-03,+727.36E-03
-19.59375E+00,-68.52E-03,+737.82E-03
-19.56250E+00,-55.66E-03,+716.91E-03
-19.53125E+00,-55.66E-03,+706.46E-03
-19.50000E+00,-68.52E-03,+706.46E-03
-19.46875E+00,-68.52E-03,+706.46E-03
-19.43750E+00,-68.52E-03,+696.01E-03
-19.40625E+00,-55.66E-03,+696.01E-03
-19.37500E+00,-55.66E-03,+696.01E-03
-19.34375E+00,-55.66E-03,+685.55E-03
-19.31250E+00,-55.66E-03,+675.10E-03
-19.28125E+00,-42.79E-03,+685.55E-03
-19.25000E+00,-29.93E-03,+664.65E-03
-19.21875E+00,-42.79E-03,+664.65E-03
-19.18750E+00,-29.93E-03,+654.20E-03
-19.15625E+00,-17.07E-03,+654.20E-03
-19.12500E+00,-4.20E-03,+643.74E-03
-19.09375E+00,-4.20E-03,+643.74E-03
-19.06250E+00,-4.20E-03,+643.74E-03
-19.03125E+00,+8.66E-03,+643.74E-03
-19.00000E+00,+8.66E-03,+654.20E-03
-18.96875E+00,+34.39E-03,+643.74E-03
-18.93750E+00,+34.39E-03,+633.29E-03
-18.90625E+00,+47.26E-03,+643.74E-03
-18.87500E+00,+60.12E-03,+633.29E-03
-18.84375E+00,+85.85E-03,+633.29E-03
-18.81250E+00,+85.85E-03,+633.29E-03
-18.78125E+00,+85.85E-03,+633.29E-03
-18.75000E+00,+85.85E-03,+643.74E-03
-18.71875E+00,+111.58E-03,+633.29E-03
-18.68750E+00,+111.58E-03,+633.29E-03
-18.65625E+00,+137.31E-03,+643.74E-03
-18.62500E+00,+137.31E-03,+643.74E-03
-18.59375E+00,+163.04E-03,+654.20E-03
-18.56250E+00,+163.04E-03,+654.20E-03
-18.53125E+00,+175.90E-03,+654.20E-03
-18.50000E+00,+188.76E-03,+664.65E-03
-18.46875E+00,+201.63E-03,+654.20E-03
-18.43750E+00,+214.49E-03,+664.65E-03
-18.40625E+00,+214.49E-03,+675.10E-03
-18.37500E+00,+214.49E-03,+675.10E-03
-18.34375E+00,+240.22E-03,+675.10E-03
-18.31250E+00,+240.22E-03,+675.10E-03
-18.28125E+00,+253.09E-03,+696.01E-03
-18.25000E+00,+265.95E-03,+685.55E-03
-18.21875E+00,+265.95E-03,+696.01E-03
-18.18750E+00,+265.95E-03,+685.55E-03
-18.15625E+00,+291.68E-03,+696.01E-03
-18.12500E+00,+291.68E-03,+706.46E-03
-18.09375E+00,+304.54E-03,+706.46E-03
-18.06250E+00,+304.54E-03,+716.91E-03
-18.03125E+00,+291.68E-03,+716.91E-03
-18.00000E+00,+330.27E-03,+727.36E-03
-17.96875E+00,+317.41E-03,+727.36E-03
-17.93750E+00,+317.41E-03,+737.82E-03
-17.90625E+00,+317.41E-03,+737.82E-03
-17.87500E+00,+330.27E-03,+737.82E-03
-17.84375E+00,+317.41E-03,+758.72E-03
-17.81250E+00,+317.41E-03,+769.17E-03
-17.78125E+00,+330.27E-03,+758.72E-03
-17.75000E+00,+330.27E-03,+769.17E-03
-17.71875E+00,+330.27E-03,+769.17E-03
-17.68750E+00,+317.41E-03,+779.62E-03
-17.65625E+00,+330.27E-03,+790.08E-03
-17.62500E+00,+330.27E-03,+790.08E-03
-17.59375E+00,+317.41E-03,+790.08E-03
-17.56250E+00,+317.41E-03,+800.53E-03
-17.53125E+00,+304.54E-03,+810.98E-03
-17.50000E+00,+291.68E-03,+810.98E-03
-17.46875E+00,+291.68E-03,+810.98E-03
-17.43750E+00,+304.54E-03,+821.43E-03
-17.40625E+00,+278.81E-03,+821.43E-03
-17.37500E+00,+278.81E-03,+821.43E-03
-17.34375E+00,+278.81E-03,+831.89E-03
-17.31250E+00,+265.95E-03,+831.89E-03
-17.28125E+00,+253.09E-03,+831.89E-03
-17.25000E+00,+240.22E-03,+842.34E-03
-17.21875E+00,+227.36E-03,+842.34E-03
-17.18750E+00,+214.49E-03,+842.34E-03
-17.15625E+00,+214.49E-03,+852.79E-03
-17.12500E+00,+201.63E-03,+852.79E-03
-17.09375E+00,+201.63E-03,+852.79E-03
-17.06250E+00,+188.76E-03,+852.79E-03
-17.03125E+00,+175.90E-03,+852.79E-03
-17.00000E+00,+163.04E-03,+852.79E-03
-16.96875E+00,+137.31E-03,+852.79E-03
-16.93750E+00,+150.17E-03,+852.79E-03
-16.90625E+00,+124.44E-03,+852.79E-03
-16.87500E+00,+124.44E-03,+852.79E-03
-16.84375E+00,+111.58E-03,+842.34E-03
-16.81250E+00,+98.71E-03,+842.34E-03
-16.78125E+00,+85.85E-03,+842.34E-03
-16.75000E+00,+85.85E-03,+821.43E-03
-16.71875E+00,+60.12E-03,+842.34E-03
-16.68750E+00,+60.12E-03,+831.89E-03
-16.65625E+00,+47.26E-03,+821.43E-03
-16.62500E+00,+34.39E-03,+821.43E-03
-16.59375E+00,+21.53E-03,+821.43E-03
-16.56250E+00,+8.66E-03,+821.43E-03
-16.53125E+00,+8.66E-03,+821.43E-03
-16.50000E+00,-4.20E-03,+810.98E-03
-16.46875E+00,-4.20E-03,+800.53E-03
-16.43750E+00,-17.07E-03,+790.08E-03
-16.40625E+00,-29.93E-03,+779.62E-03
-16.37500E+00,-42.79E-03,+779.62E-03
-16.34375E+00,-29.93E-03,+769.17E-03
-16.31250E+00,-42.79E-03,+779.62E-03
-16.28125E+00,-42.79E-03,+769.17E-03
-16.25000E+00,-55.66E-03,+758.72E-03
-16.21875E+00,-55.66E-03,+758.72E-03
-16.18750E+00,-55.66E-03,+737.82E-03
-16.15625E+00,-68.52E-03,+737.82E-03
-16.12500E+00,-68.52E-03,+737.82E-03
-16.09375E+00,-68.52E-03,+716.91E-03
-16.06250E+00,-68.52E-03,+727.36E-03
-16.03125E+00,-68.52E-03,+716.91E-03
-16.00000E+00,-68.52E-03,+706.46E-03
-15.96875E+00,-55.66E-03,+706.46E-03
-15.93750E+00,-68.52E-03,+706.46E-03
-15.90625E+00,-55.66E-03,+696.01E-03
-15.87500E+00,-55.66E-03,+696.01E-03
-15.84375E+00,-42.79E-03,+675.10E-03
-15.81250E+00,-42.79E-03,+675.10E-03
-15.78125E+00,-55.66E-03,+685.55E-03
-15.75000E+00,-42.79E-03,+675.10E-03
-15.71875E+00,-29.93E-03,+664.65E-03
-15.68750E+00,-17.07E-03,+664.65E-03
-15.65625E+00,-17.07E-03,+654.20E-03
-15.62500E+00,-17.07E-03,+654.20E-03
-15.59375E+00,-17.07E-03,+654.20E-03
-15.56250E+00,-4.20E-03,+643.74E-03
-15.53125E+00,+21.53E-03,+643.74E-03
-15.50000E+00,+21.53E-03,+643.74E-03
-15.46875E+00,+34.39E-03,+643.74E-03
-15.43750E+00,+47.26E-03,+643.74E-03
-15.40625E+00,+47.26E-03,+643.74E-03
-15.37500E+00,+72.98E-03,+643.74E-03
-15.34375E+00,+72.98E-03,+633.29E-03
-15.31250E+00,+85.85E-03,+633.29E-03
-15.28125E+00,+85.85E-03,+643.74E-03
-15.25000E+00,+98.71E-03,+643.74E-03
-15.21875E+00,+111.58E-03,+654.20E-03
-15.18750E+00,+124.44E-03,+633.29E-03
-15.15625E+00,+124.44E-03,+654.20E-03
-15.12500E+00,+137.31E-03,+643.74E-03
-15.09375E+00,+163.04E-03,+643.74E-03
-15.06250E+00,+175.90E-03,+654.20E-03
-15.03125E+00,+188.76E-03,+654.20E-03
-15.00000E+00,+188.76E-03,+654.20E-03
-14.96875E+00,+201.63E-03,+654.20E-03
-14.93750E+00,+201.63E-03,+654.20E-03
-14.90625E+00,+227.36E-03,+664.65E-03
-14.87500E+00,+227.36E-03,+675.10E-03
-14.84375E+00,+240.22E-03,+664.65E-03
-14.81250E+00,+240.22E-03,+685.55E-03
-14.78125E+00,+265.95E-03,+685.55E-03
-14.75000E+00,+265.95E-03,+675.10E-03
-14.71875E+00,+265.95E-03,+685.55E-03
-14.68750E+00,+278.81E-03,+696.01E-03
-14.65625E+00,+278.81E-03,+706.46E-03
-14.62500E+00,+291.68E-03,+706.46E-03
-14.59375E+00,+291.68E-03,+716.91E-03
-14.56250E+00,+304.54E-03,+716.91E-03
-14.53125E+00,+291.68E-03,+727.36E-03
-14.50000E+00,+304.54E-03,+727.36E-03
-14.46875E+00,+330.27E-03,+727.36E-03
-14.43750E+00,+304.54E-03,+737.82E-03
-14.40625E+00,+330.27E-03,+748.27E-03
-14.37500E+00,+317.41E-03,+748.27E-03
-14.34375E+00,+317.41E-03,+748.27E-03
-14.31250E+00,+330.27E-03,+758.72E-03
-14.28125E+00,+330.27E-03,+769.17E-03
-14.25000E+00,+317.41E-03,+769.17E-03
-14.21875E+00,+330.27E-03,+779.62E-03
-14.18750E+00,+330.27E-03,+779.62E-03
-14.15625E+00,+317.41E-03,+790.08E-03
-14.12500E+00,+317.41E-03,+800.53E-03
-14.09375E+00,+317.41E-03,+800.53E-03
-14.06250E+00,+304.54E-03,+800.53E-03
-14.03125E+00,+304.54E-03,+810.98E-03
-14.00000E+00,+291.68E-03,+821.43E-03
-13.96875E+00,+291.68E-03,+821.43E-03
-13.93750E+00,+291.68E-03,+821.43E-03
-13.90625E+00,+291.68E-03,+810.98E-03
-13.87500E+00,+278.81E-03,+831.89E-03
-13.84375E+00,+265.95E-03,+831.89E-03
-13.81250E+00,+253.09E-03,+842.34E-03
-13.78125E+00,+253.09E-03,+842.34E-03
-13.75000E+00,+240.22E-03,+831.89E-03
-13.71875E+00,+227.36E-03,+831.89E-03
-13.68750E+00,+227.36E-03,+852.79E-03
-13.65625E+00,+214.49E-03,+852.79E-03
-13.62500E+00,+201.63E-03,+842.34E-03
-13.59375E+00,+188.76E-03,+863.24E-03
-13.56250E+00,+188.76E-03,+852.79E-03
-13.53125E+00,+163.04E-03,+852.79E-03
-13.50000E+00,+150.17E-03,+852.79E-03
-13.46875E+00,+150.17E-03,+852.79E-03
-13.43750E+00,+137.31E-03,+852.79E-03
-13.40625E+00,+124.44E-03,+852.79E-03
-13.37500E+00,+124.44E-03,+852.79E-03
-13.34375E+00,+98.71E-03,+852.79E-03
-13.31250E+00,+85.85E-03,+852.79E-03
-13.28125E+00,+72.98E-03,+852.79E-03
-13.25000E+00,+60.12E-03,+842.34E-03
-13.21875E+00,+47.26E-03,+842.34E-03
-13.18750E+00,+34.39E-03,+842.34E-03
-13.15625E+00,+34.39E-03,+831.89E-03
-13.12500E+00,+34.39E-03,+821.43E-03
-13.09375E+00,+8.66E-03,+821.43E-03
-13.06250E+00,+8.66E-03,+800.53E-03
-13.03125E+00,+8.66E-03,+821.43E-03
-13.00000E+00,-4.20E-03,+810.98E-03
-12.96875E+00,-4.20E-03,+800.53E-03
-12.93750E+00,-29.93E-03,+790.08E-03
-12.90625E+00,-29.93E-03,+790.08E-03
-12.87500E+00,-29.93E-03,+779.62E-03
-12.84375E+00,-42.79E-03,+769.17E-03
-12.81250E+00,-42.79E-03,+769.17E-03
-12.78125E+00,-42.79E-03,+758.72E-03
-12.75000E+00,-55.66E-03,+769.17E-03
-12.71875E+00,-55.66E-03,+748.27E-03
-12.68750E+00,-55.66E-03,+748.27E-03
-12.65625E+00,-68.52E-03,+727.36E-03
-12.62500E+00,-68.52E-03,+727.36E-03
-12.59375E+00,-55.66E-03,+727.36E-03
-12.56250E+00,-68.52E-03,+716.91E-03
-12.53125E+00,-68.52E-03,+706.46E-03
-12.50000E+00,-68.52E-03,+716.91E-03
-12.46875E+00,-55.66E-03,+696.01E-03
-12.43750E+00,-68.52E-03,+696.01E-03
-12.40625E+00,-68.52E-03,+685.55E-03
-12.37500E+00,-42.79E-03,+685.55E-03
-12.34375E+00,-55.66E-03,+685.55E-03
-12.31250E+00,-55.66E-03,+675.10E-03
-12.28125E+00,-42.79E-03,+675.10E-03
-12.25000E+00,-29.93E-03,+664.65E-03
-12.21875E+00,-42.79E-03,+654.20E-03
-12.18750E+00,-17.07E-03,+654.20E-03
-12.15625E+00,-29.93E-03,+654.20E-03
-12.12500E+00,-17.07E-03,+654.20E-03
-12.09375E+00,-4.20E-03,+643.74E-03
-12.06250E+00,+8.66E-03,+643.74E-03
-12.03125E+00,+8.66E-03,+654.20E-03
-12.00000E+00,+34.39E-03,+643.74E-03
-11.96875E+00,+21.53E-03,+643.74E-03
-11.93750E+00,+47.26E-03,+643.74E-03
-11.90625E+00,+60.12E-03,+643.74E-03
-11.87500E+00,+72.98E-03,+643.74E-03
-11.84375E+00,+85.85E-03,+643.74E-03
-11.81250E+00,+85.85E-03,+643.74E-03
-11.78125E+00,+98.71E-03,+643.74E-03
-11.75000E+00,+111.58E-03,+633.29E-03
-11.71875E+00,+111.58E-03,+643.74E-03
-11.68750E+00,+124.44E-03,+654.20E-03
-11.65625E+00,+137.31E-03,+643.74E-03
-11.62500E+00,+150.17E-03,+643.74E-03
-11.59375E+00,+150.17E-03,+643.74E-03
-11.56250E+00,+175.90E-03,+643.74E-03
-11.53125E+00,+188.76E-03,+643.74E-03
-11.50000E+00,+188.76E-03,+654.20E-03
-11.46875E+00,+201.63E-03,+664.65E-03
-11.43750E+00,+227.36E-03,+664.65E-03
-11.40625E+00,+214.49E-03,+664.65E-03
-11.37500E+00,+227.36E-03,+675.10E-03
-11.34375E+00,+227.36E-03,+675.10E-03
-11.31250E+00,+253.09E-03,+675.10E-03
-11.28125E+00,+265.95E-03,+685.55E-03
-11.25000E+00,+265.95E-03,+685.55E-03
-11.21875E+00,+265.95E-03,+696.01E-03
-11.18750E+00,+278.81E-03,+706.46E-03
-11.15625E+00,+291.68E-03,+696.01E-03
-11.12500E+00,+291.68E-03,+706.46E-03
-11.09375E+00,+291.68E-03,+716.91E-03
-11.06250E+00,+304.54E-03,+706.46E-03
-11.03125E+00,+317.41E-03,+727.36E-03
-11.00000E+00,+317.41E-03,+737.82E-03
-10.96875E+00,+317.41E-03,+727.36E-03
-10.93750E+00,+330.27E-03,+737.82E-03
-10.90625E+00,+317.41E-03,+748.27E-03
-10.87500E+00,+317.41E-03,+758.72E-03
-10.84375E+00,+330.27E-03,+758.72E-03
-10.81250E+00,+317.41E-03,+758.72E-03
-10.78125E+00,+317.41E-03,+758.72E-03
-10.75000E+00,+317.41E-03,+769.17E-03
-10.71875E+00,+317.41E-03,+779.62E-03
-10.68750E+00,+317.41E-03,+790.08E-03
-10.65625E+00,+330.27E-03,+790.08E-03
-10.62500E+00,+317.41E-03,+790.08E-03
-10.59375E+00,+317.41E-03,+790.08E-03
-10.56250E+00,+317.41E-03,+800.53E-03
-10.53125E+00,+304.54E-03,+800.53E-03
-10.50000E+00,+304.54E-03,+810.98E-03
-10.46875E+00,+291.68E-03,+821.43E-03
-10.43750E+00,+291.68E-03,+831.89E-03
-10.40625E+00,+278.81E-03,+831.89E-03
-10.37500E+00,+265.95E-03,+831.89E-03
-10.34375E+00,+265.95E-03,+831.89E-03
-10.31250E+00,+265.95E-03,+842.34E-03
-10.28125E+00,+253.09E-03,+842.34E-03
-10.25000E+00,+240.22E-03,+842.34E-03
-10.21875E+00,+227.36E-03,+842.34E-03
-10.18750E+00,+214.49E-03,+852.79E-03
-10.15625E+00,+214.49E-03,+852.79E-03
-10.12500E+00,+201.63E-03,+852.79E-03
-10.09375E+00,+188.76E-03,+852.79E-03
-10.06250E+00,+188.76E-03,+852.79E-03
-10.03125E+00,+175.90E-03,+852.79E-03
-10.00000E+00,+150.17E-03,+852.79E-03
-9.96875E+00,+150.17E-03,+852.79E-03
-9.93750E+00,+137.31E-03,+852.79E-03
-9.90625E+00,+124.44E-03,+852.79E-03
-9.87500E+00,+111.58E-03,+852.79E-03
-9.84375E+00,+98.71E-03,+842.34E-03
-9.81250E+00,+98.71E-03,+842.34E-03
-9.78125E+00,+72.98E-03,+842.34E-03
-9.75000E+00,+60.12E-03,+842.34E-03
-9.71875E+00,+72.98E-03,+842.34E-03
-9.68750E+00,+34.39E-03,+831.89E-03
-9.65625E+00,+34.39E-03,+821.43E-03
-9.62500E+00,+21.53E-03,+821.43E-03
-9.59375E+00,+8.66E-03,+821.43E-03
-9.56250E+00,-4.20E-03,+821.43E-03
-9.53125E+00,-4.20E-03,+810.98E-03
-9.50000E+00,-4.20E-03,+790.08E-03
-9.46875E+00,-17.07E-03,+800.53E-03
-9.43750E+00,-17.07E-03,+790.08E-03
-9.40625E+00,-29.93E-03,+790.08E-03
-9.37500E+00,-42.79E-03,+779.62E-03
-9.34375E+00,-42.79E-03,+779.62E-03
-9.31250E+00,-55.66E-03,+769.17E-03
-9.28125E+00,-42.79E-03,+748.27E-03
-9.25000E+00,-55.66E-03,+748.27E-03
-9.21875E+00,-55.66E-03,+748.27E-03
-9.18750E+00,-68.52E-03,+737.82E-03
-9.15625E+00,-55.66E-03,+737.82E-03
-9.12500E+00,-55.66E-03,+748.27E-03
-9.09375E+00,-68.52E-03,+716.91E-03
-9.06250E+00,-68.52E-03,+716.91E-03
-9.03125E+00,-68.52E-03,+716.91E-03
-9.00000E+00,-55.66E-03,+706.46E-03
-8.96875E+00,-68.52E-03,+696.01E-03
-8.93750E+00,-68.52E-03,+685.55E-03
-8.90625E+00,-55.66E-03,+685.55E-03
-8.87500E+00,-55.66E-03,+685.55E-03
-8.84375E+00,-55.66E-03,+675.10E-03
-8.81250E+00,-42.79E-03,+664.65E-03
-8.78125E+00,-42.79E-03,+675.10E-03
-8.75000E+00,-29.93E-03,+664.65E-03
-8.71875E+00,-29.93E-03,+654.20E-03
-8.68750E+00,-4.20E-03,+664.65E-03
-8.65625E+00,-17.07E-03,+664.65E-03
-8.62500E+00,-4.20E-03,+654.20E-03
-8.59375E+00,-4.20E-03,+654.20E-03
-8.56250E+00,+8.66E-03,+654.20E-03
-8.53125E+00,+21.53E-03,+643.74E-03
-8.50000E+00,+21.53E-03,+643.74E-03
-8.46875E+00,+34.39E-03,+643.74E-03
-8.43750E+00,+47.26E-03,+643.74E-03
-8.40625E+00,+60.12E-03,+654.20E-03
-8.37500E+00,+85.85E-03,+633.29E-03
-8.34375E+00,+72.98E-03,+643.74E-03
-8.31250E+00,+85.85E-03,+633.29E-03
-8.28125E+00,+98.71E-03,+633.29E-03
-8.25000E+00,+111.58E-03,+633.29E-03
-8.21875E+00,+124.44E-03,+643.74E-03
-8.18750E+00,+124.44E-03,+643.74E-03
-8.15625E+00,+150.17E-03,+643.74E-03
-8.12500E+00,+150.17E-03,+654.20E-03
-8.09375E+00,+163.04E-03,+654.20E-03
-8.06250E+00,+163.04E-03,+654.20E-03
-8.03125E+00,+188.76E-03,+654.20E-03
-8.00000E+00,+201.63E-03,+654.20E-03
-7.96875E+00,+201.63E-03,+654.20E-03
-7.93750E+00,+214.49E-03,+664.65E-03
-7.90625E+00,+214.49E-03,+664.65E-03
-7.87500E+00,+240.22E-03,+675.10E-03
-7.84375E+00,+240.22E-03,+675.10E-03
-7.81250E+00,+253.09E-03,+675.10E-03
-7.78125E+00,+253.09E-03,+685.55E-03
-7.75000E+00,+265.95E-03,+685.55E-03
-7.71875E+00,+265.95E-03,+696.01E-03
-7.68750E+00,+278.81E-03,+696.01E-03
-7.65625E+00,+291.68E-03,+706.46E-03
-7.62500E+00,+291.68E-03,+706.46E-03
-7.59375E+00,+304.54E-03,+716.91E-03
-7.56250E+00,+291.68E-03,+716.91E-03
-7.53125E+00,+304.54E-03,+727.36E-03
-7.50000E+00,+317.41E-03,+727.36E-03
-7.46875E+00,+304.54E-03,+727.36E-03
-7.43750E+00,+330.27E-03,+737.82E-03
-7.40625E+00,+317.41E-03,+748.27E-03
-7.37500E+00,+330.27E-03,+758.72E-03
-7.34375E+00,+317.41E-03,+748.27E-03
-7.31250E+00,+330.27E-03,+758.72E-03
-7.28125E+00,+317.41E-03,+769.17E-03
-7.25000E+00,+330.27E-03,+769.17E-03
-7.21875E+00,+330.27E-03,+769.17E-03
-7.18750E+00,+317.41E-03,+790.08E-03
-7.15625E+00,+317.41E-03,+790.08E-03
-7.12500E+00,+330.27E-03,+800.53E-03
-7.09375E+00,+317.41E-03,+800.53E-03
-7.06250E+00,+304.54E-03,+800.53E-03
-7.03125E+00,+304.54E-03,+800.53E-03
-7.00000E+00,+304.54E-03,+810.98E-03
-6.96875E+00,+291.68E-03,+821.43E-03
-6.93750E+00,+278.81E-03,+821.43E-03
-6.90625E+00,+278.81E-03,+821.43E-03
-6.87500E+00,+265.95E-03,+831.89E-03
-6.84375E+00,+253.09E-03,+842.34E-03
-6.81250E+00,+253.09E-03,+842.34E-03
-6.78125E+00,+240.22E-03,+842.34E-03
-6.75000E+00,+227.36E-03,+842.34E-03
-6.71875E+00,+227.36E-03,+842.34E-03
-6.68750E+00,+214.49E-03,+852.79E-03
-6.65625E+00,+201.63E-03,+852.79E-03
-6.62500E+00,+201.63E-03,+852.79E-03
-6.59375E+00,+175.90E-03,+863.24E-03
-6.56250E+00,+175.90E-03,+852.79E-03
-6.53125E+00,+163.04E-03,+852.79E-03
-6.50000E+00,+150.17E-03,+852.79E-03
-6.46875E+00,+137.31E-03,+852.79E-03
-6.43750E+00,+137.31E-03,+863.24E-03
-6.40625E+00,+124.44E-03,+842.34E-03
-6.37500E+00,+111.58E-03,+842.34E-03
-6.34375E+00,+98.71E-03,+842.34E-03
-6.31250E+00,+85.85E-03,+842.34E-03
-6.28125E+00,+72.98E-03,+842.34E-03
-6.25000E+00,+60.12E-03,+852.79E-03
-6.21875E+00,+60.12E-03,+831.89E-03
-6.18750E+00,+47.26E-03,+831.89E-03
-6.15625E+00,+34.39E-03,+831.89E-03
-6.12500E+00,+21.53E-03,+831.89E-03
-6.09375E+00,+21.53E-03,+821.43E-03
-6.06250E+00,+8.66E-03,+821.43E-03
-6.03125E+00,-4.20E-03,+810.98E-03
-6.00000E+00,-17.07E-03,+800.53E-03
-5.96875E+00,-17.07E-03,+800.53E-03
-5.93750E+00,-29.93E-03,+790.08E-03
-5.90625E+00,-29.93E-03,+779.62E-03
-5.87500E+00,-42.79E-03,+779.62E-03
-5.84375E+00,-42.79E-03,+758.72E-03
-5.81250E+00,-42.79E-03,+769.17E-03
-5.78125E+00,-42.79E-03,+758.72E-03
-5.75000E+00,-55.66E-03,+748.27E-03
-5.71875E+00,-55.66E-03,+737.82E-03
-5.68750E+00,-68.52E-03,+748.27E-03
-5.65625E+00,-68.52E-03,+727.36E-03
-5.62500E+00,-68.52E-03,+727.36E-03
-5.59375E+00,-68.52E-03,+727.36E-03
-5.56250E+00,-68.52E-03,+716.91E-03
-5.53125E+00,-68.52E-03,+706.46E-03
-5.50000E+00,-55.66E-03,+696.01E-03
-5.46875E+00,-55.66E-03,+706.46E-03
-5.43750E+00,-55.66E-03,+685.55E-03
-5.40625E+00,-55.66E-03,+696.01E-03
-5.37500E+00,-55.66E-03,+685.55E-03
-5.34375E+00,-42.79E-03,+675.10E-03
-5.31250E+00,-42.79E-03,+675.10E-03
-5.28125E+00,-42.79E-03,+675.10E-03
-5.25000E+00,-29.93E-03,+654.20E-03
-5.21875E+00,-29.93E-03,+664.65E-03
-5.18750E+00,-17.07E-03,+664.65E-03
-5.15625E+00,-17.07E-03,+654.20E-03
-5.12500E+00,-4.20E-03,+643.74E-03
-5.09375E+00,+8.66E-03,+654.20E-03
-5.06250E+00,+8.66E-03,+643.74E-03
-5.03125E+00,+21.53E-03,+643.74E-03
-5.00000E+00,+34.39E-03,+643.74E-03
-4.96875E+00,+47.26E-03,+643.74E-03
-4.93750E+00,+47.26E-03,+643.74E-03
-4.90625E+00,+60.12E-03,+643.74E-03
-4.87500E+00,+72.98E-03,+643.74E-03
-4.84375E+00,+85.85E-03,+643.74E-03
-4.81250E+00,+85.85E-03,+643.74E-03
-4.78125E+00,+98.71E-03,+643.74E-03
-4.75000E+00,+111.58E-03,+643.74E-03
-4.71875E+00,+111.58E-03,+643.74E-03
-4.68750E+00,+137.31E-03,+654.20E-03
-4.65625E+00,+150.17E-03,+633.29E-03
-4.62500E+00,+163.04E-03,+643.74E-03
-4.59375E+00,+163.04E-03,+654.20E-03
-4.56250E+00,+175.90E-03,+654.20E-03
-4.53125E+00,+188.76E-03,+675.10E-03
-4.50000E+00,+201.63E-03,+654.20E-03
-4.46875E+00,+227.36E-03,+664.65E-03
-4.43750E+00,+227.36E-03,+675.10E-03
-4.40625E+00,+227.36E-03,+664.65E-03
-4.37500E+00,+253.09E-03,+675.10E-03
-4.34375E+00,+240.22E-03,+685.55E-03
-4.31250E+00,+240.22E-03,+685.55E-03
-4.28125E+00,+265.95E-03,+685.55E-03
-4.25000E+00,+265.95E-03,+696.01E-03
-4.21875E+00,+278.81E-03,+706.46E-03
-4.18750E+00,+278.81E-03,+696.01E-03
-4.15625E+00,+291.68E-03,+716.91E-03
-4.12500E+00,+304.54E-03,+706.46E-03
-4.09375E+00,+291.68E-03,+727.36E-03
-4.06250E+00,+304.54E-03,+727.36E-03
-4.03125E+00,+317.41E-03,+727.36E-03
-4.00000E+00,+317.41E-03,+737.82E-03
-3.96875E+00,+317.41E-03,+737.82E-03
-3.93750E+00,+317.41E-03,+737.82E-03
-3.90625E+00,+317.41E-03,+758.72E-03
-3.87500E+00,+317.41E-03,+758.72E-03
-3.84375E+00,+330.27E-03,+758.72E-03
-3.81250E+00,+343.14E-03,+769.17E-03
-3.78125E+00,+330.27E-03,+779.62E-03
-3.75000E+00,+330.27E-03,+779.62E-03
-3.71875E+00,+330.27E-03,+779.62E-03
-3.68750E+00,+317.41E-03,+790.08E-03
-3.65625E+00,+317.41E-03,+790.08E-03
-3.62500E+00,+317.41E-03,+790.08E-03
-3.59375E+00,+304.54E-03,+800.53E-03
-3.56250E+00,+304.54E-03,+800.53E-03
-3.53125E+00,+304.54E-03,+810.98E-03
-3.50000E+00,+291.68E-03,+821.43E-03
-3.46875E+00,+291.68E-03,+821.43E-03
-3.43750E+00,+278.81E-03,+821.43E-03
-3.40625E+00,+265.95E-03,+831.89E-03
-3.37500E+00,+265.95E-03,+831.89E-03
-3.34375E+00,+265.95E-03,+831.89E-03
-3.31250E+00,+253.09E-03,+831.89E-03
-3.28125E+00,+253.09E-03,+842.34E-03
-3.25000E+00,+227.36E-03,+831.89E-03
-3.21875E+00,+214.49E-03,+842.34E-03
-3.18750E+00,+214.49E-03,+852.79E-03
-3.15625E+00,+201.63E-03,+842.34E-03
-3.12500E+00,+201.63E-03,+852.79E-03
-3.09375E+00,+175.90E-03,+852.79E-03
-3.06250E+00,+175.90E-03,+852.79E-03
-3.03125E+00,+150.17E-03,+852.79E-03
-3.00000E+00,+150.17E-03,+863.24E-03
-2.96875E+00,+137.31E-03,+852.79E-03
-2.93750E+00,+124.44E-03,+852.79E-03
-2.90625E+00,+111.58E-03,+852.79E-03
-2.87500E+00,+111.58E-03,+852.79E-03
-2.84375E+00,+98.71E-03,+842.34E-03
-2.81250E+00,+85.85E-03,+842.34E-03
-2.78125E+00,+72.98E-03,+842.34E-03
-2.75000E+00,+47.26E-03,+831.89E-03
-2.71875E+00,+47.26E-03,+842.34E-03
-2.68750E+00,+34.39E-03,+821.43E-03
-2.65625E+00,+34.39E-03,+831.89E-03
-2.62500E+00,+34.39E-03,+821.43E-03
-2.59375E+00,+21.53E-03,+810.98E-03
-2.56250E+00,+8.66E-03,+810.98E-03
-2.53125E+00,-4.20E-03,+800.53E-03
-2.50000E+00,-4.20E-03,+800.53E-03
-2.46875E+00,-17.07E-03,+810.98E-03
-2.43750E+00,-29.93E-03,+779.62E-03
-2.40625E+00,-29.93E-03,+779.62E-03
-2.37500E+00,-42.79E-03,+779.62E-03
-2.34375E+00,-42.79E-03,+769.17E-03
-2.31250E+00,-55.66E-03,+769.17E-03
-2.28125E+00,-55.66E-03,+748.27E-03
-2.25000E+00,-42.79E-03,+748.27E-03
-2.21875E+00,-55.66E-03,+748.27E-03
-2.18750E+00,-55.66E-03,+727.36E-03
-2.15625E+00,-55.66E-03,+737.82E-03
-2.12500E+00,-68.52E-03,+727.36E-03
-2.09375E+00,-68.52E-03,+727.36E-03
-2.06250E+00,-55.66E-03,+716.91E-03
-2.03125E+00,-68.52E-03,+706.46E-03
-2.00000E+00,-55.66E-03,+706.46E-03
-1.96875E+00,-55.66E-03,+696.01E-03
-1.93750E+00,-68.52E-03,+696.01E-03
-1.90625E+00,-55.66E-03,+696.01E-03
-1.87500E+00,-55.66E-03,+675.10E-03
-1.84375E+00,-42.79E-03,+675.10E-03
-1.81250E+00,-29.93E-03,+685.55E-03
-1.78125E+00,-29.93E-03,+664.65E-03
-1.75000E+00,-29.93E-03,+664.65E-03
-1.71875E+00,-17.07E-03,+654.20E-03
-1.68750E+00,-17.07E-03,+664.65E-03
-1.65625E+00,-4.20E-03,+654.20E-03
-1.62500E+00,-4.20E-03,+654.20E-03
-1.59375E+00,-4.20E-03,+654.20E-03
-1.56250E+00,+8.66E-03,+633.29E-03
-1.53125E+00,+34.39E-03,+654.20E-03
-1.50000E+00,+47.26E-03,+643.74E-03
-1.46875E+00,+34.39E-03,+643.74E-03
-1.43750E+00,+47.26E-03,+643.74E-03
-1.40625E+00,+60.12E-03,+643.74E-03
-1.37500E+00,+72.98E-03,+643.74E-03
-1.34375E+00,+85.85E-03,+643.74E-03
-1.31250E+00,+98.71E-03,+633.29E-03
-1.28125E+00,+111.58E-03,+643.74E-03
-1.25000E+00,+111.58E-03,+654.20E-03
-1.21875E+00,+124.44E-03,+643.74E-03
-1.18750E+00,+137.31E-03,+654.20E-03
-1.15625E+00,+137.31E-03,+654.20E-03
-1.12500E+00,+175.90E-03,+643.74E-03
-1.09375E+00,+188.76E-03,+654.20E-03
-1.06250E+00,+175.90E-03,+654.20E-03
-1.03125E+00,+188.76E-03,+654.20E-03
-1.00000E+00,+201.63E-03,+654.20E-03
-968.75E-03,+214.49E-03,+664.65E-03
-937.50E-03,+214.49E-03,+675.10E-03
-906.25E-03,+227.36E-03,+675.10E-03
-875.00E-03,+240.22E-03,+675.10E-03
-843.75E-03,+253.09E-03,+675.10E-03
-812.50E-03,+265.95E-03,+685.55E-03
-781.25E-03,+265.95E-03,+685.55E-03
-750.00E-03,+265.95E-03,+696.01E-03
-718.75E-03,+278.81E-03,+696.01E-03
-687.50E-03,+278.81E-03,+696.01E-03
-656.25E-03,+304.54E-03,+706.46E-03
-625.00E-03,+304.54E-03,+706.46E-03
-593.75E-03,+304.54E-03,+727.36E-03
-562.50E-03,+317.41E-03,+727.36E-03
-531.25E-03,+304.54E-03,+727.36E-03
-500.00E-03,+304.54E-03,+727.36E-03
-468.75E-03,+317.41E-03,+737.82E-03
-437.50E-03,+330.27E-03,+748.27E-03
-406.25E-03,+317.41E-03,+758.72E-03
-375.00E-03,+330.27E-03,+748.27E-03
-343.75E-03,+317.41E-03,+758.72E-03
-312.50E-03,+317.41E-03,+779.62E-03
-281.25E-03,+330.27E-03,+758.72E-03
-250.00E-03,+317.41E-03,+779.62E-03
-218.75E-03,+317.41E-03,+779.62E-03
-187.50E-03,+330.27E-03,+790.08E-03
-156.25E-03,+317.41E-03,+790.08E-03
-125.00E-03,+317.41E-03,+800.53E-03
-93.75E-03,+317.41E-03,+810.98E-03
-62.50E-03,+317.41E-03,+810.98E-03
-31.25E-03,+291.68E-03,+821.43E-03

